The Canary's Echo: Auditing Privacy Risks of LLM-Generated Synthetic Text

How much information about training samples can be leaked through synthetic data generated by Large Language Models (LLMs)? Overlooking the subtleties of information flow in synthetic data generation pipelines can lead to a false sense of privacy. In this paper, we assume an adversary has access to some synthetic data generated by a LLM. We design membership inference attacks (MIAs) that target the training data used to fine-tune the LLM that is then used to synthesize data. The significant performance of our MIA shows that synthetic data leak information about the training data. Further, we find that canaries crafted for model-based MIAs are sub-optimal for privacy auditing when only synthetic data is released. Such out-of-distribution canaries have limited influence on the model's output when prompted to generate useful, in-distribution synthetic data, which drastically reduces their effectiveness. To tackle this problem, we leverage the mechanics of auto-regressive models to design canaries with an in-distribution prefix and a high-perplexity suffix that leave detectable traces in synthetic data. This enhances the power of data-based MIAs and provides a better assessment of the privacy risks of releasing synthetic data generated by LLMs.

==> data/canary_ppl/agnews/auc/id_canaries.tsv <==
percentile	ppl	model	synthetic
0.0	2.3590547029276	0.9119747470504218	0.6783489563954535
0.25	7.925523188678185	0.9119747470504218	0.6783489563954535
0.5	10.77142423550723	0.9119747470504218	0.6783489563954535
0.75	14.73483655817528	0.9119747470504218	0.6783489563954535
1.0	74.47226037109577	0.9119747470504218	0.6783489563954535


==> data/canary_ppl/agnews/auc/ood_canaries.tsv <==
ppl	model	synthetic
10.0	0.792187268704666	0.7200251249244852
31.622776601683793	0.9219246972406592	0.67797688346916
100.0	0.9226928477981686	0.7330276734239911
316.22776601683796	0.9087861220799276	0.708478861856924
1000.0	0.9178919068137354	0.6555084796620139
3162.2776601683795	0.9334949650131426	0.567831294933807
10000.0	0.9713983940852408	0.5299938788002448
31622.776601683792	0.990818200367272	0.49234049873775254
100000.0	0.9975475193137855	0.5013522650439486


==> data/canary_ppl/agnews/roc/perp_100000_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.9211045364891519
0.002028397565922921	0.9211045364891519
0.002028397565922921	0.9566074950690335
0.004056795131845842	0.9566074950690335
0.004056795131845842	0.9644970414201184
0.006085192697768763	0.9644970414201184
0.006085192697768763	0.9704142011834319
0.008113590263691683	0.9704142011834319
0.008113590263691683	0.9723865877712031
0.016227180527383367	0.9723865877712031
0.016227180527383367	0.980276134122288
0.02231237322515213	0.980276134122288
0.02231237322515213	0.9822485207100592
0.02636916835699797	0.9822485207100592
0.02636916835699797	0.9842209072978304
0.030425963488843813	0.9842209072978304
0.030425963488843813	0.9861932938856016
0.036511156186612576	0.9861932938856016
0.036511156186612576	0.9881656804733728
0.0486815415821501	0.9881656804733728
0.0486815415821501	0.9901380670611439
0.10141987829614604	0.9901380670611439
0.10141987829614604	0.9921104536489151
0.10344827586206896	0.9921104536489151
0.10344827586206896	0.9940828402366864
0.1257606490872211	0.9940828402366864
0.1257606490872211	0.9960552268244576
0.20892494929006086	0.9960552268244576
0.20892494929006086	0.9980276134122288
0.39553752535496955	0.9980276134122288
0.39553752535496955	1.0
1.0	1.0


==> data/canary_ppl/agnews/roc/perp_100000_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.0039447731755424065
0.002028397565922921	0.0039447731755424065
0.002028397565922921	0.007889546351084813
0.008113590263691683	0.007889546351084813
0.008113590263691683	0.009861932938856016
0.010141987829614604	0.009861932938856016
0.010141987829614604	0.011834319526627219
0.012170385395537525	0.011834319526627219
0.018255578093306288	0.021696252465483234
0.02434077079107505	0.029585798816568046
0.02434077079107505	0.03155818540433925
0.02636916835699797	0.03155818540433925
0.02636916835699797	0.03747534516765286
0.028397565922920892	0.03747534516765286
0.028397565922920892	0.03944773175542406
0.030425963488843813	0.03944773175542406
0.030425963488843813	0.04339250493096647
0.032454361054766734	0.04339250493096647
0.034482758620689655	0.045364891518737675
0.034482758620689655	0.047337278106508875
0.036511156186612576	0.047337278106508875
0.036511156186612576	0.04930966469428008
0.038539553752535496	0.04930966469428008
0.038539553752535496	0.05128205128205128
0.04259634888438134	0.05128205128205128
0.04259634888438134	0.05325443786982249
0.0486815415821501	0.05325443786982249
0.0486815415821501	0.05719921104536489
0.05070993914807302	0.05719921104536489
0.05070993914807302	0.05917159763313609
0.05273833671399594	0.05917159763313609
0.05273833671399594	0.0611439842209073
0.05476673427991886	0.0611439842209073
0.05476673427991886	0.0631163708086785
0.056795131845841784	0.0650887573964497
0.056795131845841784	0.0670611439842209
0.060851926977687626	0.0670611439842209
0.060851926977687626	0.06903353057199212
0.06693711967545639	0.06903353057199212
0.06693711967545639	0.07100591715976332
0.06896551724137931	0.07100591715976332
0.06896551724137931	0.07297830374753451
0.47058823529411764	0.4477317554240631
0.8336713995943205	0.8698224852071006
0.8498985801217038	0.8777120315581854
0.8620689655172413	0.8895463510848126
0.8722109533468559	0.8895463510848126
0.8762677484787018	0.8974358974358975
0.8803245436105477	0.9072978303747534
0.8884381338742393	0.9171597633136095
0.896551724137931	0.9171597633136095
0.896551724137931	0.9211045364891519
0.9066937119675457	0.9211045364891519
0.922920892494929	0.9270216962524654
0.9310344827586207	0.9309664694280079
0.9330628803245437	0.9309664694280079
0.9330628803245437	0.9329388560157791
0.9350912778904665	0.9329388560157791
0.9350912778904665	0.9447731755424064
0.947261663286004	0.9447731755424064
0.947261663286004	0.9526627218934911
0.949290060851927	0.9526627218934911
0.949290060851927	0.9546351084812623
0.9513184584178499	0.9546351084812623
0.9513184584178499	0.9585798816568047
0.9533468559837728	0.9585798816568047
0.9533468559837728	0.960552268244576
0.9553752535496958	0.960552268244576
0.9553752535496958	0.9664694280078896
0.9594320486815415	0.9723865877712031
0.9655172413793104	0.9743589743589743
0.9716024340770791	0.9743589743589743
0.9756592292089249	0.9763313609467456
0.9776876267748479	0.9763313609467456
0.9776876267748479	0.9783037475345168
0.9797160243407708	0.9783037475345168
0.9797160243407708	0.9822485207100592
0.9858012170385395	0.9822485207100592
0.9858012170385395	0.9861932938856016
0.9878296146044625	0.9881656804733728
0.9898580121703854	0.9881656804733728
0.9898580121703854	0.9921104536489151
0.9918864097363083	0.9921104536489151
0.9918864097363083	0.9960552268244576
0.9979716024340771	0.9960552268244576
0.9979716024340771	0.9980276134122288
1.0	0.9980276134122288
1.0	1.0


==> data/canary_ppl/agnews/roc/perp_10000_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.514792899408284
0.002028397565922921	0.514792899408284
0.002028397565922921	0.6193293885601578
0.004056795131845842	0.6193293885601578
0.004056795131845842	0.6903353057199211
0.006085192697768763	0.6903353057199211
0.006085192697768763	0.7001972386587771
0.008113590263691683	0.7001972386587771
0.008113590263691683	0.7041420118343196
0.010141987829614604	0.7041420118343196
0.010141987829614604	0.73767258382643
0.012170385395537525	0.73767258382643
0.012170385395537525	0.7692307692307693
0.014198782961460446	0.7692307692307693
0.014198782961460446	0.7810650887573964
0.018255578093306288	0.7810650887573964
0.018255578093306288	0.7869822485207101
0.02028397565922921	0.7869822485207101
0.02028397565922921	0.7948717948717948
0.02231237322515213	0.7948717948717948
0.02231237322515213	0.8047337278106509
0.02434077079107505	0.8047337278106509
0.02434077079107505	0.8165680473372781
0.02636916835699797	0.8165680473372781
0.02636916835699797	0.8284023668639053
0.028397565922920892	0.8284023668639053
0.028397565922920892	0.8382642998027613
0.030425963488843813	0.8382642998027613
0.030425963488843813	0.8422090729783037
0.032454361054766734	0.8422090729783037
0.032454361054766734	0.8441814595660749
0.034482758620689655	0.8441814595660749
0.034482758620689655	0.8481262327416174
0.038539553752535496	0.8481262327416174
0.038539553752535496	0.8520710059171598
0.04056795131845842	0.8520710059171598
0.04056795131845842	0.8560157790927022
0.04259634888438134	0.8560157790927022
0.04259634888438134	0.8717948717948718
0.05273833671399594	0.8717948717948718
0.05273833671399594	0.8816568047337278
0.05476673427991886	0.8816568047337278
0.05476673427991886	0.883629191321499
0.056795131845841784	0.883629191321499
0.056795131845841784	0.8875739644970414
0.06288032454361055	0.8875739644970414
0.06288032454361055	0.8895463510848126
0.06896551724137931	0.8895463510848126
0.06896551724137931	0.893491124260355
0.07099391480730223	0.893491124260355
0.07099391480730223	0.8974358974358975
0.07302231237322515	0.8974358974358975
0.07302231237322515	0.8994082840236687
0.07505070993914807	0.8994082840236687
0.07505070993914807	0.9013806706114399
0.07707910750507099	0.9013806706114399
0.07707910750507099	0.9053254437869822
0.07910750507099391	0.9053254437869822
0.07910750507099391	0.9092702169625246
0.08519269776876268	0.9092702169625246
0.08519269776876268	0.9191321499013807
0.0872210953346856	0.9191321499013807
0.0872210953346856	0.9250493096646942
0.09330628803245436	0.9250493096646942
0.09330628803245436	0.9270216962524654
0.0973630831643002	0.9270216962524654
0.0973630831643002	0.9289940828402367
0.09939148073022312	0.9289940828402367
0.09939148073022312	0.9309664694280079
0.10141987829614604	0.9309664694280079
0.10141987829614604	0.9329388560157791
0.10344827586206896	0.9329388560157791
0.10344827586206896	0.9349112426035503
0.10547667342799188	0.9349112426035503
0.10547667342799188	0.9368836291913215
0.10953346855983773	0.9368836291913215
0.10953346855983773	0.9388560157790927
0.11764705882352941	0.9388560157790927
0.11764705882352941	0.9408284023668639
0.1440162271805274	0.9408284023668639
0.1440162271805274	0.9428007889546351
0.1460446247464503	0.9428007889546351
0.1460446247464503	0.9447731755424064
0.15415821501014199	0.9447731755424064
0.15415821501014199	0.9467455621301775
0.16227180527383367	0.9467455621301775
0.16227180527383367	0.9487179487179487
0.1663286004056795	0.9487179487179487
0.1663286004056795	0.9506903353057199
0.18255578093306288	0.9506903353057199
0.18255578093306288	0.9546351084812623
0.18661257606490872	0.9546351084812623
0.18661257606490872	0.9566074950690335
0.21906693711967545	0.9566074950690335
0.21906693711967545	0.9585798816568047
0.22515212981744423	0.9585798816568047
0.22515212981744423	0.960552268244576
0.22920892494929007	0.960552268244576
0.22920892494929007	0.9625246548323472
0.23529411764705882	0.9625246548323472
0.23529411764705882	0.9644970414201184
0.23935091277890466	0.9644970414201184
0.23935091277890466	0.9664694280078896
0.2718052738336714	0.9664694280078896
0.2718052738336714	0.9684418145956607
0.2738336713995943	0.9684418145956607
0.2738336713995943	0.9704142011834319
0.2778904665314402	0.9704142011834319
0.2778904665314402	0.9723865877712031
0.281947261663286	0.9723865877712031
0.281947261663286	0.9743589743589743
0.3286004056795132	0.9743589743589743
0.3286004056795132	0.9763313609467456
0.35294117647058826	0.9763313609467456
0.35294117647058826	0.9783037475345168
0.3772819472616633	0.9783037475345168
0.3772819472616633	0.9822485207100592
0.385395537525355	0.9822485207100592
0.385395537525355	0.9842209072978304
0.4158215010141988	0.9842209072978304
0.4158215010141988	0.9861932938856016
0.4279918864097363	0.9861932938856016
0.4279918864097363	0.9901380670611439
0.4665314401622718	0.9901380670611439
0.4665314401622718	0.9921104536489151
0.5152129817444219	0.9921104536489151
0.5152129817444219	0.9940828402366864
0.5354969574036511	0.9940828402366864
0.5354969574036511	0.9960552268244576
0.6734279918864098	0.9960552268244576
0.6734279918864098	0.9980276134122288
0.7809330628803245	0.9980276134122288
0.7809330628803245	1.0
1.0	1.0


==> data/canary_ppl/agnews/roc/perp_10000_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.007889546351084813
0.002028397565922921	0.007889546351084813
0.002028397565922921	0.013806706114398421
0.004056795131845842	0.013806706114398421
0.004056795131845842	0.01775147928994083
0.008113590263691683	0.01775147928994083
0.008113590263691683	0.01972386587771203
0.012170385395537525	0.01972386587771203
0.012170385395537525	0.023668639053254437
0.014198782961460446	0.023668639053254437
0.014198782961460446	0.02564102564102564
0.018255578093306288	0.02564102564102564
0.018255578093306288	0.027613412228796843
0.02231237322515213	0.027613412228796843
0.02231237322515213	0.029585798816568046
0.02434077079107505	0.029585798816568046
0.02434077079107505	0.03353057199211045
0.02636916835699797	0.03353057199211045
0.02636916835699797	0.03550295857988166
0.028397565922920892	0.03550295857988166
0.028397565922920892	0.03944773175542406
0.032454361054766734	0.03944773175542406
0.032454361054766734	0.045364891518737675
0.034482758620689655	0.045364891518737675
0.034482758620689655	0.05128205128205128
0.038539553752535496	0.05128205128205128
0.038539553752535496	0.05325443786982249
0.04056795131845842	0.05325443786982249
0.04056795131845842	0.055226824457593686
0.04259634888438134	0.055226824457593686
0.04259634888438134	0.0611439842209073
0.04462474645030426	0.0611439842209073
0.04462474645030426	0.0650887573964497
0.04665314401622718	0.0650887573964497
0.04665314401622718	0.06903353057199212
0.0486815415821501	0.06903353057199212
0.0486815415821501	0.07297830374753451
0.05070993914807302	0.07297830374753451
0.05070993914807302	0.07495069033530571
0.05273833671399594	0.07495069033530571
0.05273833671399594	0.07692307692307693
0.056795131845841784	0.07692307692307693
0.056795131845841784	0.08086785009861933
0.058823529411764705	0.08086785009861933
0.058823529411764705	0.08284023668639054
0.06288032454361055	0.08284023668639054
0.06288032454361055	0.08678500986193294
0.06490872210953347	0.08678500986193294
0.06490872210953347	0.09072978303747535
0.07302231237322515	0.09072978303747535
0.07302231237322515	0.09270216962524655
0.07505070993914807	0.09270216962524655
0.07505070993914807	0.09467455621301775
0.07910750507099391	0.09467455621301775
0.07910750507099391	0.09664694280078895
0.08113590263691683	0.09664694280078895
0.08113590263691683	0.10256410256410256
0.08519269776876268	0.10256410256410256
0.08519269776876268	0.10453648915187377
0.0872210953346856	0.10453648915187377
0.0872210953346856	0.10650887573964497
0.09127789046653144	0.10650887573964497
0.09330628803245436	0.10848126232741617
0.09330628803245436	0.11242603550295859
0.09533468559837728	0.11242603550295859
0.09533468559837728	0.11834319526627218
0.09939148073022312	0.11834319526627218
0.09939148073022312	0.1222879684418146
0.10141987829614604	0.1222879684418146
0.10141987829614604	0.1242603550295858
0.10344827586206896	0.1242603550295858
0.10344827586206896	0.126232741617357
0.10953346855983773	0.126232741617357
0.10953346855983773	0.1341222879684418
0.11561866125760649	0.1341222879684418
0.11561866125760649	0.13806706114398423
0.11764705882352941	0.13806706114398423
0.11764705882352941	0.14003944773175542
0.12170385395537525	0.14003944773175542
0.12170385395537525	0.14398422090729784
0.1257606490872211	0.14398422090729784
0.1257606490872211	0.14595660749506903
0.12778904665314403	0.14595660749506903
0.12778904665314403	0.14792899408284024
0.13184584178498987	0.14792899408284024
0.13184584178498987	0.14990138067061143
0.13387423935091278	0.14990138067061143
0.13387423935091278	0.15581854043392504
0.1359026369168357	0.15581854043392504
0.1359026369168357	0.16173570019723865
0.13793103448275862	0.16173570019723865
0.13793103448275862	0.16568047337278108
0.14807302231237324	0.16568047337278108
0.14807302231237324	0.16765285996055226
0.15010141987829614	0.16765285996055226
0.15010141987829614	0.16962524654832348
0.15212981744421908	0.16962524654832348
0.15212981744421908	0.17159763313609466
0.15618661257606492	0.17159763313609466
0.15618661257606492	0.17357001972386588
0.15821501014198783	0.17357001972386588
0.15821501014198783	0.17751479289940827
0.16024340770791076	0.17751479289940827
0.16024340770791076	0.1834319526627219
0.1643002028397566	0.1834319526627219
0.1643002028397566	0.1873767258382643
0.1663286004056795	0.1873767258382643
0.1663286004056795	0.1893491124260355
0.1724137931034483	0.1893491124260355
0.1724137931034483	0.1952662721893491
0.17647058823529413	0.1952662721893491
0.17647058823529413	0.19723865877712032
0.17849898580121704	0.19723865877712032
0.18052738336713997	0.1992110453648915
0.18255578093306288	0.20512820512820512
0.18255578093306288	0.20907297830374755
0.1845841784989858	0.20907297830374755
0.1845841784989858	0.21104536489151873
0.18661257606490872	0.21104536489151873
0.18661257606490872	0.21301775147928995
0.19066937119675456	0.21301775147928995
0.19066937119675456	0.22090729783037474
0.1926977687626775	0.22090729783037474
0.1926977687626775	0.22485207100591717
0.1947261663286004	0.22485207100591717
0.1947261663286004	0.22682445759368836
0.20689655172413793	0.22682445759368836
0.20689655172413793	0.23076923076923078
0.21095334685598377	0.23076923076923078
0.21095334685598377	0.23274161735700197
0.2129817444219067	0.23274161735700197
0.2129817444219067	0.23865877712031558
0.2150101419878296	0.23865877712031558
0.2150101419878296	0.24260355029585798
0.21906693711967545	0.24260355029585798
0.21906693711967545	0.2465483234714004
0.22718052738336714	0.2465483234714004
0.22718052738336714	0.2504930966469428
0.23123732251521298	0.2504930966469428
0.23123732251521298	0.25443786982248523
0.23529411764705882	0.25443786982248523
0.23529411764705882	0.2564102564102564
0.23732251521298176	0.2564102564102564
0.23732251521298176	0.2682445759368836
0.23935091277890466	0.2682445759368836
0.23935091277890466	0.2702169625246548
0.2413793103448276	0.2702169625246548
0.2413793103448276	0.27416173570019725
0.24543610547667344	0.27416173570019725
0.24543610547667344	0.27613412228796846
0.24746450304259635	0.27613412228796846
0.24746450304259635	0.28402366863905326
0.24949290060851928	0.28402366863905326
0.24949290060851928	0.2859960552268245
0.2515212981744422	0.2859960552268245
0.2515212981744422	0.2879684418145957
0.2535496957403651	0.2879684418145957
0.2535496957403651	0.2938856015779093
0.25760649087221094	0.2938856015779093
0.25760649087221094	0.2958579881656805
0.25963488843813387	0.2958579881656805
0.25963488843813387	0.29980276134122286
0.2616632860040568	0.29980276134122286
0.2616632860040568	0.30177514792899407
0.2657200811359026	0.30177514792899407
0.2697768762677485	0.30177514792899407
0.2697768762677485	0.3057199211045365
0.2718052738336714	0.3057199211045365
0.2718052738336714	0.3076923076923077
0.2738336713995943	0.3076923076923077
0.2738336713995943	0.3116370808678501
0.2778904665314402	0.3116370808678501
0.2778904665314402	0.3155818540433925
0.2839756592292089	0.3155818540433925
0.2839756592292089	0.3175542406311637
0.28600405679513186	0.3175542406311637
0.28600405679513186	0.3254437869822485
0.2880324543610548	0.3254437869822485
0.2880324543610548	0.34122287968441817
0.2920892494929006	0.34122287968441817
0.2920892494929006	0.34911242603550297
0.2961460446247465	0.34911242603550297
0.2961460446247465	0.35700197238658776
0.29817444219066935	0.35700197238658776
0.29817444219066935	0.358974358974359
0.3002028397565923	0.358974358974359
0.3002028397565923	0.3609467455621302
0.3022312373225152	0.3609467455621302
0.3022312373225152	0.36489151873767256
0.31237322515212984	0.36489151873767256
0.31237322515212984	0.3708086785009862
0.3144016227180527	0.3708086785009862
0.3144016227180527	0.3747534516765286
0.31643002028397565	0.3747534516765286
0.31643002028397565	0.378698224852071
0.3184584178498986	0.378698224852071
0.3184584178498986	0.3806706114398422
0.3204868154158215	0.3806706114398422
0.3204868154158215	0.39644970414201186
0.3225152129817444	0.39644970414201186
0.3225152129817444	0.398422090729783
0.32454361054766734	0.398422090729783
0.32454361054766734	0.40236686390532544
0.3265720081135903	0.40236686390532544
0.3265720081135903	0.40433925049309666
0.332657200811359	0.40433925049309666
0.332657200811359	0.40631163708086787
0.33468559837728196	0.40631163708086787
0.33468559837728196	0.40828402366863903
0.34279918864097364	0.40828402366863903
0.34279918864097364	0.41025641025641024
0.3448275862068966	0.41025641025641024
0.3448275862068966	0.41222879684418146
0.34685598377281945	0.41222879684418146
0.34685598377281945	0.4161735700197239
0.3488843813387424	0.4161735700197239
0.3488843813387424	0.4240631163708087
0.35294117647058826	0.4240631163708087
0.35294117647058826	0.4260355029585799
0.35496957403651114	0.4260355029585799
0.35496957403651114	0.4280078895463511
0.35699797160243407	0.4280078895463511
0.35699797160243407	0.42998027613412226
0.359026369168357	0.42998027613412226
0.359026369168357	0.4378698224852071
0.36511156186612576	0.4378698224852071
0.36511156186612576	0.43984220907297833
0.3711967545638945	0.43984220907297833
0.3711967545638945	0.4418145956607495
0.3772819472616633	0.4418145956607495
0.4077079107505071	0.45759368836291914
0.4421906693711968	0.4812623274161736
0.4482758620689655	0.4812623274161736
0.45233265720081134	0.4832347140039448
0.45233265720081134	0.48520710059171596
0.45841784989858014	0.48520710059171596
0.45841784989858014	0.4891518737672584
0.460446247464503	0.4891518737672584
0.460446247464503	0.4911242603550296
0.4645030425963489	0.49506903353057197
0.4726166328600406	0.4970414201183432
0.4726166328600406	0.4990138067061144
0.4766734279918864	0.4990138067061144
0.4787018255578093	0.5009861932938856
0.4787018255578093	0.5029585798816568
0.4787018255578093	0.5069033530571992
0.4787018255578093	0.5088757396449705
0.48073022312373226	0.5088757396449705
0.48073022312373226	0.5108481262327417
0.4827586206896552	0.5108481262327417
0.4827586206896552	0.514792899408284
0.4847870182555781	0.514792899408284
0.4847870182555781	0.5167652859960552
0.4908722109533469	0.5167652859960552
0.4908722109533469	0.5384615384615384
0.4949290060851927	0.5384615384615384
0.4949290060851927	0.5404339250493096
0.5010141987829615	0.5404339250493096
0.5010141987829615	0.5463510848126233
0.5152129817444219	0.5463510848126233
0.5152129817444219	0.5502958579881657
0.5172413793103449	0.5502958579881657
0.5172413793103449	0.5522682445759369
0.5212981744421906	0.5522682445759369
0.5212981744421906	0.5621301775147929
0.5233265720081136	0.5621301775147929
0.5233265720081136	0.5680473372781065
0.5253549695740365	0.5680473372781065
0.5253549695740365	0.5739644970414202
0.5294117647058824	0.5739644970414202
0.5294117647058824	0.5759368836291914
0.5314401622718052	0.5759368836291914
0.5314401622718052	0.5798816568047337
0.5334685598377282	0.5798816568047337
0.5334685598377282	0.5838264299802761
0.5354969574036511	0.5838264299802761
0.5354969574036511	0.5857988165680473
0.537525354969574	0.5857988165680473
0.537525354969574	0.5877712031558185
0.5415821501014199	0.5877712031558185
0.5415821501014199	0.5897435897435898
0.5456389452332657	0.5897435897435898
0.5456389452332657	0.5936883629191322
0.5476673427991886	0.5936883629191322
0.5476673427991886	0.5996055226824457
0.5496957403651116	0.5996055226824457
0.5496957403651116	0.6015779092702169
0.5557809330628803	0.6015779092702169
0.5557809330628803	0.6055226824457594
0.5618661257606491	0.6055226824457594
0.5618661257606491	0.611439842209073
0.565922920892495	0.611439842209073
0.565922920892495	0.6134122287968442
0.5699797160243407	0.6134122287968442
0.5699797160243407	0.6153846153846154
0.5740365111561866	0.6153846153846154
0.5740365111561866	0.6173570019723866
0.5780933062880325	0.6173570019723866
0.5801217038539553	0.6193293885601578
0.5841784989858012	0.6193293885601578
0.5841784989858012	0.621301775147929
0.59026369168357	0.621301775147929
0.59026369168357	0.6232741617357002
0.5943204868154158	0.6232741617357002
0.5943204868154158	0.6252465483234714
0.5983772819472617	0.6252465483234714
0.5983772819472617	0.631163708086785
0.6024340770791075	0.631163708086785
0.6024340770791075	0.6331360946745562
0.6085192697768763	0.6331360946745562
0.6085192697768763	0.6370808678500987
0.6125760649087221	0.6370808678500987
0.6125760649087221	0.6390532544378699
0.6227180527383367	0.6390532544378699
0.6227180527383367	0.6410256410256411
0.6247464503042597	0.6410256410256411
0.6247464503042597	0.6469428007889546
0.6267748478701826	0.6469428007889546
0.6267748478701826	0.6528599605522682
0.6308316430020284	0.6528599605522682
0.6308316430020284	0.6568047337278107
0.6348884381338742	0.6568047337278107
0.6348884381338742	0.6607495069033531
0.6369168356997972	0.6607495069033531
0.6369168356997972	0.6646942800788954
0.6511156186612576	0.6646942800788954
0.6511156186612576	0.6666666666666666
0.6551724137931034	0.6666666666666666
0.6551724137931034	0.6765285996055227
0.6572008113590264	0.6765285996055227
0.6572008113590264	0.6863905325443787
0.6612576064908722	0.6903353057199211
0.665314401622718	0.6923076923076923
0.6673427991886409	0.6942800788954635
0.6774847870182555	0.6942800788954635
0.6774847870182555	0.6982248520710059
0.6815415821501014	0.6982248520710059
0.6815415821501014	0.7080867850098619
0.6896551724137931	0.7080867850098619
0.6896551724137931	0.7100591715976331
0.691683569979716	0.7100591715976331
0.691683569979716	0.7159763313609467
0.6957403651115619	0.7159763313609467
0.6957403651115619	0.7218934911242604
0.7018255578093306	0.7218934911242604
0.7018255578093306	0.7258382642998028
0.7038539553752535	0.7258382642998028
0.7038539553752535	0.7297830374753451
0.7058823529411765	0.7297830374753451
0.7058823529411765	0.7337278106508875
0.7119675456389453	0.7337278106508875
0.7119675456389453	0.7357001972386588
0.7221095334685599	0.7357001972386588
0.7221095334685599	0.73767258382643
0.7241379310344828	0.73767258382643
0.7241379310344828	0.7455621301775148
0.7261663286004056	0.7455621301775148
0.7261663286004056	0.7514792899408284
0.7281947261663286	0.7514792899408284
0.7281947261663286	0.757396449704142
0.7342799188640974	0.757396449704142
0.7342799188640974	0.7593688362919132
0.7363083164300203	0.7593688362919132
0.7363083164300203	0.7672583826429981
0.7464503042596349	0.7672583826429981
0.7464503042596349	0.7692307692307693
0.7484787018255578	0.7692307692307693
0.7484787018255578	0.7731755424063116
0.7586206896551724	0.7731755424063116
0.7626774847870182	0.7731755424063116
0.7647058823529411	0.7731755424063116
0.7647058823529411	0.7751479289940828
0.7667342799188641	0.7751479289940828
0.7667342799188641	0.7850098619329389
0.77079107505071	0.7850098619329389
0.77079107505071	0.7869822485207101
0.7809330628803245	0.7869822485207101
0.7809330628803245	0.7948717948717948
0.7829614604462475	0.7948717948717948
0.7849898580121704	0.796844181459566
0.7849898580121704	0.7988165680473372
0.7890466531440162	0.7988165680473372
0.7890466531440162	0.8027613412228797
0.7910750507099391	0.8027613412228797
0.7910750507099391	0.8126232741617357
0.7931034482758621	0.8126232741617357
0.7931034482758621	0.8224852071005917
0.7971602434077079	0.8224852071005917
0.7971602434077079	0.8284023668639053
0.8052738336713996	0.8284023668639053
0.8052738336713996	0.8303747534516766
0.8133874239350912	0.8303747534516766
0.8133874239350912	0.8362919132149902
0.8154158215010142	0.8362919132149902
0.8154158215010142	0.8402366863905325
0.8174442190669371	0.8402366863905325
0.8174442190669371	0.8481262327416174
0.8194726166328601	0.8481262327416174
0.8194726166328601	0.8560157790927022
0.8255578093306288	0.8560157790927022
0.8255578093306288	0.8619329388560157
0.8275862068965517	0.8619329388560157
0.8275862068965517	0.8658777120315582
0.8296146044624746	0.8658777120315582
0.8296146044624746	0.8678500986193294
0.8316430020283976	0.8678500986193294
0.8316430020283976	0.873767258382643
0.8397565922920892	0.873767258382643
0.8397565922920892	0.8816568047337278
0.845841784989858	0.8816568047337278
0.845841784989858	0.8856015779092702
0.8580121703853956	0.8856015779092702
0.8580121703853956	0.8875739644970414
0.8620689655172413	0.8875739644970414
0.8620689655172413	0.8915187376725838
0.8681541582150102	0.8915187376725838
0.8681541582150102	0.893491124260355
0.8722109533468559	0.893491124260355
0.8722109533468559	0.8954635108481263
0.8742393509127789	0.8954635108481263
0.8742393509127789	0.8974358974358975
0.8762677484787018	0.8974358974358975
0.8762677484787018	0.8994082840236687
0.8782961460446247	0.8994082840236687
0.8782961460446247	0.9013806706114399
0.8803245436105477	0.9013806706114399
0.8803245436105477	0.903353057199211
0.8823529411764706	0.903353057199211
0.8823529411764706	0.9053254437869822
0.8843813387423936	0.9053254437869822
0.8843813387423936	0.9132149901380671
0.8884381338742393	0.9132149901380671
0.8884381338742393	0.9171597633136095
0.8904665314401623	0.9171597633136095
0.8904665314401623	0.9191321499013807
0.896551724137931	0.9191321499013807
0.896551724137931	0.9289940828402367
0.9046653144016227	0.9289940828402367
0.9046653144016227	0.9309664694280079
0.9107505070993914	0.9309664694280079
0.9107505070993914	0.9329388560157791
0.9188640973630832	0.9329388560157791
0.9188640973630832	0.9349112426035503
0.9249492900608519	0.9349112426035503
0.9249492900608519	0.9447731755424064
0.9330628803245437	0.9447731755424064
0.9330628803245437	0.9526627218934911
0.9371196754563894	0.9526627218934911
0.9371196754563894	0.9625246548323472
0.9432048681541582	0.9625246548323472
0.9432048681541582	0.9664694280078896
0.9452332657200812	0.9664694280078896
0.9452332657200812	0.9704142011834319
0.9574036511156186	0.9704142011834319
0.9574036511156186	0.9723865877712031
0.9614604462474645	0.9723865877712031
0.9614604462474645	0.9743589743589743
0.9797160243407708	0.9743589743589743
0.9797160243407708	0.980276134122288
0.9817444219066938	0.980276134122288
0.9817444219066938	0.9861932938856016
0.9837728194726166	0.9861932938856016
0.9837728194726166	0.9921104536489151
0.9858012170385395	0.9921104536489151
0.9858012170385395	0.9940828402366864
0.9878296146044625	0.9940828402366864
0.9878296146044625	0.9960552268244576
0.9918864097363083	0.9960552268244576
0.9918864097363083	0.9980276134122288
1.0	0.9980276134122288
1.0	1.0


==> data/canary_ppl/agnews/roc/perp_1000_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.33136094674556216
0.002028397565922921	0.33136094674556216
0.002028397565922921	0.36489151873767256
0.004056795131845842	0.36489151873767256
0.004056795131845842	0.40433925049309666
0.006085192697768763	0.40433925049309666
0.006085192697768763	0.4378698224852071
0.008113590263691683	0.4378698224852071
0.008113590263691683	0.47534516765285995
0.010141987829614604	0.47534516765285995
0.010141987829614604	0.4832347140039448
0.012170385395537525	0.4832347140039448
0.012170385395537525	0.5088757396449705
0.014198782961460446	0.5088757396449705
0.014198782961460446	0.5187376725838264
0.018255578093306288	0.5187376725838264
0.018255578093306288	0.534516765285996
0.02028397565922921	0.534516765285996
0.02028397565922921	0.6015779092702169
0.02231237322515213	0.6015779092702169
0.02231237322515213	0.6074950690335306
0.02434077079107505	0.6074950690335306
0.02434077079107505	0.6094674556213018
0.02636916835699797	0.6094674556213018
0.02636916835699797	0.6153846153846154
0.028397565922920892	0.6153846153846154
0.028397565922920892	0.621301775147929
0.030425963488843813	0.621301775147929
0.030425963488843813	0.6252465483234714
0.032454361054766734	0.6252465483234714
0.032454361054766734	0.6449704142011834
0.034482758620689655	0.6449704142011834
0.034482758620689655	0.6627218934911243
0.036511156186612576	0.6627218934911243
0.036511156186612576	0.6686390532544378
0.04056795131845842	0.6686390532544378
0.04056795131845842	0.6725838264299803
0.04462474645030426	0.6725838264299803
0.04462474645030426	0.6903353057199211
0.04665314401622718	0.6903353057199211
0.04665314401622718	0.6942800788954635
0.05070993914807302	0.6942800788954635
0.05070993914807302	0.6962524654832347
0.05273833671399594	0.6962524654832347
0.05273833671399594	0.7021696252465484
0.05476673427991886	0.7021696252465484
0.05476673427991886	0.7218934911242604
0.056795131845841784	0.7218934911242604
0.056795131845841784	0.7238658777120316
0.060851926977687626	0.7238658777120316
0.060851926977687626	0.7416173570019724
0.06288032454361055	0.7416173570019724
0.06288032454361055	0.7495069033530573
0.06490872210953347	0.7495069033530573
0.06490872210953347	0.7633136094674556
0.06896551724137931	0.7633136094674556
0.06896551724137931	0.7652859960552268
0.07099391480730223	0.7652859960552268
0.07099391480730223	0.7672583826429981
0.07505070993914807	0.7672583826429981
0.07505070993914807	0.7712031558185405
0.07707910750507099	0.7712031558185405
0.07707910750507099	0.7731755424063116
0.08519269776876268	0.7731755424063116
0.08519269776876268	0.7790927021696252
0.08924949290060852	0.7790927021696252
0.08924949290060852	0.7830374753451677
0.0973630831643002	0.7830374753451677
0.0973630831643002	0.7869822485207101
0.10344827586206896	0.7869822485207101
0.10344827586206896	0.7889546351084813
0.10547667342799188	0.7889546351084813
0.10547667342799188	0.7909270216962525
0.1075050709939148	0.7909270216962525
0.1075050709939148	0.7928994082840237
0.11156186612576065	0.7928994082840237
0.11156186612576065	0.796844181459566
0.11561866125760649	0.796844181459566
0.11561866125760649	0.8106508875739645
0.11764705882352941	0.8106508875739645
0.11764705882352941	0.8165680473372781
0.12170385395537525	0.8165680473372781
0.12170385395537525	0.8205128205128205
0.12373225152129817	0.8205128205128205
0.12373225152129817	0.8224852071005917
0.12778904665314403	0.8224852071005917
0.12778904665314403	0.8244575936883629
0.1359026369168357	0.8244575936883629
0.1359026369168357	0.8284023668639053
0.14198782961460446	0.8284023668639053
0.14198782961460446	0.8303747534516766
0.1460446247464503	0.8303747534516766
0.1460446247464503	0.8323471400394478
0.15618661257606492	0.8323471400394478
0.15618661257606492	0.8362919132149902
0.15821501014198783	0.8362919132149902
0.15821501014198783	0.8422090729783037
0.16024340770791076	0.8422090729783037
0.16024340770791076	0.8441814595660749
0.1643002028397566	0.8441814595660749
0.1643002028397566	0.8461538461538461
0.16835699797160245	0.8461538461538461
0.16835699797160245	0.8481262327416174
0.17038539553752535	0.8481262327416174
0.17038539553752535	0.8500986193293886
0.1744421906693712	0.8500986193293886
0.1744421906693712	0.854043392504931
0.18052738336713997	0.854043392504931
0.18052738336713997	0.8560157790927022
0.1845841784989858	0.8560157790927022
0.1845841784989858	0.8579881656804734
0.18864097363083165	0.8579881656804734
0.18864097363083165	0.8599605522682445
0.19066937119675456	0.8599605522682445
0.19066937119675456	0.8678500986193294
0.19675456389452334	0.8678500986193294
0.19675456389452334	0.873767258382643
0.20081135902636918	0.873767258382643
0.20081135902636918	0.8757396449704142
0.2028397565922921	0.8757396449704142
0.2028397565922921	0.8777120315581854
0.21703853955375255	0.8777120315581854
0.21703853955375255	0.8796844181459567
0.2210953346855984	0.8796844181459567
0.2210953346855984	0.8816568047337278
0.23935091277890466	0.8816568047337278
0.23935091277890466	0.883629191321499
0.24746450304259635	0.883629191321499
0.24746450304259635	0.8856015779092702
0.2535496957403651	0.8856015779092702
0.2535496957403651	0.8895463510848126
0.2657200811359026	0.8895463510848126
0.2657200811359026	0.8915187376725838
0.2799188640973631	0.8915187376725838
0.2799188640973631	0.8954635108481263
0.281947261663286	0.8954635108481263
0.281947261663286	0.8974358974358975
0.2920892494929006	0.8974358974358975
0.2920892494929006	0.8994082840236687
0.29411764705882354	0.8994082840236687
0.29411764705882354	0.9013806706114399
0.3022312373225152	0.9013806706114399
0.3022312373225152	0.903353057199211
0.30425963488843816	0.903353057199211
0.30425963488843816	0.9072978303747534
0.3144016227180527	0.9072978303747534
0.3144016227180527	0.9092702169625246
0.32454361054766734	0.9092702169625246
0.32454361054766734	0.9151873767258383
0.3265720081135903	0.9151873767258383
0.3265720081135903	0.9191321499013807
0.3286004056795132	0.9191321499013807
0.3286004056795132	0.9211045364891519
0.332657200811359	0.9211045364891519
0.332657200811359	0.9230769230769231
0.3367139959432049	0.9230769230769231
0.3367139959432049	0.9250493096646942
0.34685598377281945	0.9250493096646942
0.34685598377281945	0.9270216962524654
0.3488843813387424	0.9270216962524654
0.3488843813387424	0.9289940828402367
0.3509127789046653	0.9289940828402367
0.3509127789046653	0.9329388560157791
0.36511156186612576	0.9329388560157791
0.36511156186612576	0.9349112426035503
0.37322515212981744	0.9349112426035503
0.37322515212981744	0.9368836291913215
0.38742393509127787	0.9368836291913215
0.38742393509127787	0.9388560157790927
0.39148073022312374	0.9388560157790927
0.39148073022312374	0.9408284023668639
0.40162271805273836	0.9408284023668639
0.40162271805273836	0.9447731755424064
0.4563894523326572	0.9447731755424064
0.4563894523326572	0.9467455621301775
0.4645030425963489	0.9467455621301775
0.4645030425963489	0.9487179487179487
0.4766734279918864	0.9487179487179487
0.4766734279918864	0.9506903353057199
0.4949290060851927	0.9506903353057199
0.4949290060851927	0.9526627218934911
0.5152129817444219	0.9526627218934911
0.5152129817444219	0.9546351084812623
0.5436105476673428	0.9546351084812623
0.5436105476673428	0.960552268244576
0.5476673427991886	0.960552268244576
0.5476673427991886	0.9625246548323472
0.5578093306288032	0.9625246548323472
0.5578093306288032	0.9664694280078896
0.563894523326572	0.9664694280078896
0.563894523326572	0.9684418145956607
0.5862068965517241	0.9684418145956607
0.5862068965517241	0.9704142011834319
0.59026369168357	0.9704142011834319
0.59026369168357	0.9723865877712031
0.6166328600405679	0.9723865877712031
0.6166328600405679	0.9743589743589743
0.6389452332657201	0.9743589743589743
0.6389452332657201	0.9763313609467456
0.6592292089249493	0.9763313609467456
0.6592292089249493	0.9783037475345168
0.6673427991886409	0.9783037475345168
0.6673427991886409	0.9822485207100592
0.6693711967545639	0.9822485207100592
0.6693711967545639	0.9861932938856016
0.6876267748478702	0.9861932938856016
0.6876267748478702	0.9881656804733728
0.7789046653144016	0.9881656804733728
0.7789046653144016	0.9901380670611439
0.8032454361054767	0.9901380670611439
0.8032454361054767	0.9921104536489151
0.8336713995943205	0.9921104536489151
0.8336713995943205	0.9940828402366864
0.8620689655172413	0.9940828402366864
0.8620689655172413	0.9960552268244576
0.896551724137931	0.9960552268244576
0.896551724137931	0.9980276134122288
0.9979716024340771	0.9980276134122288
0.9979716024340771	1.0
1.0	1.0


==> data/canary_ppl/agnews/roc/perp_1000_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.015779092702169626
0.002028397565922921	0.015779092702169626
0.002028397565922921	0.02564102564102564
0.004056795131845842	0.02564102564102564
0.004056795131845842	0.03944773175542406
0.006085192697768763	0.03944773175542406
0.006085192697768763	0.04339250493096647
0.008113590263691683	0.04339250493096647
0.008113590263691683	0.055226824457593686
0.010141987829614604	0.055226824457593686
0.010141987829614604	0.05917159763313609
0.012170385395537525	0.05917159763313609
0.012170385395537525	0.09664694280078895
0.016227180527383367	0.09664694280078895
0.016227180527383367	0.10256410256410256
0.018255578093306288	0.10256410256410256
0.018255578093306288	0.11045364891518737
0.02028397565922921	0.11045364891518737
0.02028397565922921	0.11439842209072978
0.02231237322515213	0.11439842209072978
0.02231237322515213	0.1203155818540434
0.02434077079107505	0.1203155818540434
0.02434077079107505	0.1242603550295858
0.02636916835699797	0.1242603550295858
0.02636916835699797	0.126232741617357
0.028397565922920892	0.126232741617357
0.028397565922920892	0.13806706114398423
0.034482758620689655	0.13806706114398423
0.034482758620689655	0.15187376725838264
0.038539553752535496	0.15187376725838264
0.038539553752535496	0.15384615384615385
0.04056795131845842	0.15384615384615385
0.04056795131845842	0.15581854043392504
0.04665314401622718	0.15581854043392504
0.04665314401622718	0.15976331360946747
0.0486815415821501	0.15976331360946747
0.0486815415821501	0.16370808678500987
0.05070993914807302	0.16370808678500987
0.05070993914807302	0.16765285996055226
0.05273833671399594	0.16765285996055226
0.05273833671399594	0.16962524654832348
0.05476673427991886	0.16962524654832348
0.05476673427991886	0.17357001972386588
0.056795131845841784	0.17357001972386588
0.056795131845841784	0.17751479289940827
0.058823529411764705	0.17751479289940827
0.058823529411764705	0.1794871794871795
0.06490872210953347	0.1794871794871795
0.06490872210953347	0.1834319526627219
0.06693711967545639	0.1834319526627219
0.06693711967545639	0.1873767258382643
0.07099391480730223	0.1873767258382643
0.07099391480730223	0.1992110453648915
0.07505070993914807	0.1992110453648915
0.07505070993914807	0.20512820512820512
0.07707910750507099	0.20512820512820512
0.07707910750507099	0.21104536489151873
0.07910750507099391	0.21104536489151873
0.07910750507099391	0.21893491124260356
0.08113590263691683	0.21893491124260356
0.08113590263691683	0.23668639053254437
0.08316430020283976	0.23668639053254437
0.08316430020283976	0.2406311637080868
0.08519269776876268	0.2406311637080868
0.08519269776876268	0.24260355029585798
0.0872210953346856	0.24260355029585798
0.0872210953346856	0.2504930966469428
0.09330628803245436	0.2504930966469428
0.09330628803245436	0.2583826429980276
0.09533468559837728	0.2583826429980276
0.09533468559837728	0.2603550295857988
0.09939148073022312	0.2603550295857988
0.09939148073022312	0.27218934911242604
0.10141987829614604	0.27218934911242604
0.10141987829614604	0.2879684418145957
0.11156186612576065	0.2879684418145957
0.11156186612576065	0.28994082840236685
0.11561866125760649	0.28994082840236685
0.11561866125760649	0.29191321499013806
0.11967545638945233	0.29191321499013806
0.11967545638945233	0.2958579881656805
0.12373225152129817	0.2958579881656805
0.12373225152129817	0.30177514792899407
0.1257606490872211	0.30177514792899407
0.1257606490872211	0.3037475345167653
0.12778904665314403	0.3037475345167653
0.12778904665314403	0.3096646942800789
0.12981744421906694	0.3096646942800789
0.12981744421906694	0.3116370808678501
0.13184584178498987	0.3116370808678501
0.13184584178498987	0.31952662721893493
0.13387423935091278	0.31952662721893493
0.13387423935091278	0.3214990138067061
0.1359026369168357	0.3214990138067061
0.1359026369168357	0.3234714003944773
0.13793103448275862	0.3234714003944773
0.13793103448275862	0.3254437869822485
0.13995943204868155	0.3254437869822485
0.13995943204868155	0.32741617357001973
0.14198782961460446	0.32741617357001973
0.14198782961460446	0.32938856015779094
0.1440162271805274	0.32938856015779094
0.1440162271805274	0.33530571992110453
0.1460446247464503	0.33530571992110453
0.1460446247464503	0.33727810650887574
0.15618661257606492	0.33727810650887574
0.15618661257606492	0.34122287968441817
0.15821501014198783	0.34122287968441817
0.15821501014198783	0.34516765285996054
0.16024340770791076	0.34516765285996054
0.16024340770791076	0.34714003944773175
0.16227180527383367	0.34714003944773175
0.16227180527383367	0.3668639053254438
0.16835699797160245	0.3668639053254438
0.16835699797160245	0.368836291913215
0.1744421906693712	0.368836291913215
0.1744421906693712	0.3767258382642998
0.18661257606490872	0.3767258382642998
0.18661257606490872	0.3865877712031558
0.19066937119675456	0.3865877712031558
0.19066937119675456	0.398422090729783
0.19675456389452334	0.398422090729783
0.19675456389452334	0.40433925049309666
0.20689655172413793	0.40433925049309666
0.20689655172413793	0.40631163708086787
0.2129817444219067	0.40631163708086787
0.2129817444219067	0.41420118343195267
0.2210953346855984	0.41420118343195267
0.2210953346855984	0.42011834319526625
0.22920892494929007	0.42011834319526625
0.22920892494929007	0.42209072978303747
0.2332657200811359	0.42209072978303747
0.2332657200811359	0.4240631163708087
0.23732251521298176	0.4240631163708087
0.23732251521298176	0.42998027613412226
0.2413793103448276	0.42998027613412226
0.2413793103448276	0.4319526627218935
0.24543610547667344	0.4319526627218935
0.24543610547667344	0.4339250493096647
0.24746450304259635	0.4339250493096647
0.24746450304259635	0.43984220907297833
0.24949290060851928	0.43984220907297833
0.24949290060851928	0.4437869822485207
0.2515212981744422	0.4437869822485207
0.2515212981744422	0.4477317554240631
0.2535496957403651	0.4477317554240631
0.2535496957403651	0.44970414201183434
0.25963488843813387	0.44970414201183434
0.25963488843813387	0.46153846153846156
0.26369168356997974	0.46153846153846156
0.26369168356997974	0.46745562130177515
0.2657200811359026	0.46745562130177515
0.2657200811359026	0.4714003944773176
0.26774847870182555	0.4714003944773176
0.26774847870182555	0.47731755424063116
0.2697768762677485	0.47731755424063116
0.2697768762677485	0.47928994082840237
0.2718052738336714	0.47928994082840237
0.2718052738336714	0.48520710059171596
0.2738336713995943	0.48520710059171596
0.2738336713995943	0.4891518737672584
0.2799188640973631	0.4891518737672584
0.2799188640973631	0.49506903353057197
0.29006085192697767	0.49506903353057197
0.29006085192697767	0.5009861932938856
0.29411764705882354	0.5009861932938856
0.29411764705882354	0.5029585798816568
0.2961460446247465	0.5029585798816568
0.2961460446247465	0.514792899408284
0.29817444219066935	0.514792899408284
0.29817444219066935	0.5167652859960552
0.3002028397565923	0.5167652859960552
0.3002028397565923	0.5226824457593688
0.30425963488843816	0.5226824457593688
0.30425963488843816	0.5285996055226825
0.31237322515212984	0.5285996055226825
0.31237322515212984	0.5305719921104537
0.31643002028397565	0.5305719921104537
0.31643002028397565	0.5325443786982249
0.32454361054766734	0.5325443786982249
0.32454361054766734	0.534516765285996
0.3306288032454361	0.534516765285996
0.3306288032454361	0.5463510848126233
0.33874239350912777	0.5463510848126233
0.33874239350912777	0.5562130177514792
0.3407707910750507	0.5562130177514792
0.3407707910750507	0.5581854043392505
0.3448275862068966	0.5581854043392505
0.3448275862068966	0.5700197238658777
0.35294117647058826	0.5700197238658777
0.35294117647058826	0.571992110453649
0.3630831643002028	0.571992110453649
0.3630831643002028	0.5779092702169625
0.36511156186612576	0.5779092702169625
0.36511156186612576	0.5838264299802761
0.3671399594320487	0.5838264299802761
0.3671399594320487	0.5877712031558185
0.3711967545638945	0.5877712031558185
0.3711967545638945	0.5956607495069034
0.37322515212981744	0.5956607495069034
0.37322515212981744	0.6015779092702169
0.3793103448275862	0.6015779092702169
0.3793103448275862	0.6035502958579881
0.3813387423935091	0.6035502958579881
0.3813387423935091	0.6094674556213018
0.38336713995943206	0.6094674556213018
0.38336713995943206	0.6153846153846154
0.385395537525355	0.6153846153846154
0.385395537525355	0.6193293885601578
0.38742393509127787	0.6193293885601578
0.38742393509127787	0.621301775147929
0.39148073022312374	0.621301775147929
0.39148073022312374	0.6232741617357002
0.39553752535496955	0.6232741617357002
0.39553752535496955	0.6252465483234714
0.40365111561866124	0.6252465483234714
0.40365111561866124	0.6272189349112426
0.40973630831643004	0.6272189349112426
0.40973630831643004	0.6291913214990138
0.41379310344827586	0.6291913214990138
0.41379310344827586	0.6351084812623274
0.4158215010141988	0.6351084812623274
0.4158215010141988	0.6390532544378699
0.4178498985801217	0.6390532544378699
0.4178498985801217	0.6410256410256411
0.4198782961460446	0.6410256410256411
0.4198782961460446	0.6489151873767258
0.42190669371196754	0.6489151873767258
0.42190669371196754	0.650887573964497
0.4239350912778905	0.650887573964497
0.4239350912778905	0.6607495069033531
0.4279918864097363	0.6607495069033531
0.4279918864097363	0.6725838264299803
0.43610547667342797	0.6725838264299803
0.43610547667342797	0.6745562130177515
0.4462474645030426	0.6745562130177515
0.4462474645030426	0.6804733727810651
0.45030425963488846	0.6804733727810651
0.45030425963488846	0.6844181459566075
0.4665314401622718	0.6844181459566075
0.4665314401622718	0.6863905325443787
0.4685598377281947	0.6863905325443787
0.4685598377281947	0.6883629191321499
0.47058823529411764	0.6883629191321499
0.47058823529411764	0.6903353057199211
0.4766734279918864	0.6903353057199211
0.4766734279918864	0.7021696252465484
0.4787018255578093	0.7021696252465484
0.4787018255578093	0.7080867850098619
0.4847870182555781	0.7080867850098619
0.4847870182555781	0.7100591715976331
0.4908722109533469	0.7100591715976331
0.4908722109533469	0.7120315581854043
0.49290060851926976	0.7120315581854043
0.49290060851926976	0.7199211045364892
0.4949290060851927	0.7199211045364892
0.4949290060851927	0.7218934911242604
0.5010141987829615	0.7218934911242604
0.5010141987829615	0.7238658777120316
0.5030425963488844	0.7238658777120316
0.5030425963488844	0.7258382642998028
0.5070993914807302	0.7258382642998028
0.5070993914807302	0.727810650887574
0.5091277890466531	0.727810650887574
0.5091277890466531	0.7317554240631163
0.513184584178499	0.7317554240631163
0.513184584178499	0.7337278106508875
0.5152129817444219	0.7337278106508875
0.5152129817444219	0.7357001972386588
0.5192697768762677	0.7357001972386588
0.5192697768762677	0.73767258382643
0.5233265720081136	0.73767258382643
0.5233265720081136	0.7416173570019724
0.5273833671399595	0.7416173570019724
0.5273833671399595	0.7435897435897436
0.5294117647058824	0.7435897435897436
0.5294117647058824	0.747534516765286
0.5456389452332657	0.747534516765286
0.5456389452332657	0.7495069033530573
0.5618661257606491	0.7495069033530573
0.5618661257606491	0.7514792899408284
0.565922920892495	0.7514792899408284
0.565922920892495	0.757396449704142
0.5699797160243407	0.757396449704142
0.5699797160243407	0.7633136094674556
0.5720081135902637	0.7633136094674556
0.5720081135902637	0.7712031558185405
0.5821501014198783	0.7712031558185405
0.5821501014198783	0.7731755424063116
0.59026369168357	0.7731755424063116
0.59026369168357	0.7751479289940828
0.5983772819472617	0.7751479289940828
0.5983772819472617	0.777120315581854
0.6004056795131846	0.777120315581854
0.6004056795131846	0.7790927021696252
0.6024340770791075	0.7790927021696252
0.6024340770791075	0.7810650887573964
0.6044624746450304	0.7810650887573964
0.6044624746450304	0.7869822485207101
0.6064908722109533	0.7869822485207101
0.6064908722109533	0.7889546351084813
0.6085192697768763	0.7889546351084813
0.6085192697768763	0.7928994082840237
0.6105476673427992	0.7928994082840237
0.6105476673427992	0.7948717948717948
0.6146044624746451	0.7948717948717948
0.6146044624746451	0.796844181459566
0.6186612576064908	0.796844181459566
0.6186612576064908	0.7988165680473372
0.6206896551724138	0.7988165680473372
0.6206896551724138	0.8007889546351085
0.6247464503042597	0.8007889546351085
0.6247464503042597	0.8027613412228797
0.6328600405679513	0.8027613412228797
0.6328600405679513	0.8067061143984221
0.6348884381338742	0.8067061143984221
0.6348884381338742	0.8086785009861933
0.6369168356997972	0.8086785009861933
0.6369168356997972	0.8106508875739645
0.640973630831643	0.8106508875739645
0.640973630831643	0.814595660749507
0.6430020283975659	0.814595660749507
0.6430020283975659	0.8185404339250493
0.6450304259634888	0.8185404339250493
0.6450304259634888	0.8224852071005917
0.6490872210953347	0.8224852071005917
0.6490872210953347	0.8284023668639053
0.6511156186612576	0.8284023668639053
0.6511156186612576	0.8323471400394478
0.6531440162271805	0.8323471400394478
0.6531440162271805	0.8362919132149902
0.6592292089249493	0.8362919132149902
0.6592292089249493	0.8382642998027613
0.6632860040567952	0.8382642998027613
0.6632860040567952	0.8402366863905325
0.665314401622718	0.8402366863905325
0.665314401622718	0.8422090729783037
0.6795131845841785	0.8422090729783037
0.6795131845841785	0.8481262327416174
0.6876267748478702	0.8481262327416174
0.6876267748478702	0.8500986193293886
0.6896551724137931	0.8500986193293886
0.6896551724137931	0.8579881656804734
0.6937119675456389	0.8579881656804734
0.6937119675456389	0.8599605522682445
0.6977687626774848	0.8599605522682445
0.6977687626774848	0.8619329388560157
0.6997971602434077	0.8619329388560157
0.6997971602434077	0.863905325443787
0.7079107505070994	0.863905325443787
0.7079107505070994	0.8658777120315582
0.7119675456389453	0.8658777120315582
0.7119675456389453	0.8678500986193294
0.716024340770791	0.8678500986193294
0.716024340770791	0.8698224852071006
0.718052738336714	0.8698224852071006
0.718052738336714	0.873767258382643
0.7322515212981744	0.873767258382643
0.7322515212981744	0.8757396449704142
0.7403651115618661	0.8757396449704142
0.7403651115618661	0.8777120315581854
0.744421906693712	0.8777120315581854
0.744421906693712	0.8796844181459567
0.7464503042596349	0.8796844181459567
0.7464503042596349	0.8856015779092702
0.7505070993914807	0.8856015779092702
0.7505070993914807	0.8875739644970414
0.7565922920892495	0.8875739644970414
0.7565922920892495	0.8895463510848126
0.7789046653144016	0.8895463510848126
0.7789046653144016	0.8915187376725838
0.7809330628803245	0.8915187376725838
0.7809330628803245	0.893491124260355
0.7849898580121704	0.893491124260355
0.7849898580121704	0.8954635108481263
0.7890466531440162	0.8954635108481263
0.7890466531440162	0.8994082840236687
0.795131845841785	0.8994082840236687
0.795131845841785	0.9013806706114399
0.8073022312373225	0.9013806706114399
0.8073022312373225	0.9053254437869822
0.8113590263691683	0.9053254437869822
0.8113590263691683	0.9072978303747534
0.8174442190669371	0.9072978303747534
0.8174442190669371	0.9092702169625246
0.821501014198783	0.9092702169625246
0.821501014198783	0.9112426035502958
0.8235294117647058	0.9112426035502958
0.8235294117647058	0.9132149901380671
0.8336713995943205	0.9132149901380671
0.8336713995943205	0.9151873767258383
0.8397565922920892	0.9151873767258383
0.8397565922920892	0.9171597633136095
0.8438133874239351	0.9171597633136095
0.8438133874239351	0.9211045364891519
0.8498985801217038	0.9211045364891519
0.8498985801217038	0.9230769230769231
0.8539553752535497	0.9230769230769231
0.8539553752535497	0.9289940828402367
0.8600405679513184	0.9289940828402367
0.8600405679513184	0.9309664694280079
0.8620689655172413	0.9309664694280079
0.8620689655172413	0.9329388560157791
0.8640973630831643	0.9329388560157791
0.8640973630831643	0.9349112426035503
0.8661257606490872	0.9349112426035503
0.8661257606490872	0.9388560157790927
0.8722109533468559	0.9388560157790927
0.8722109533468559	0.9408284023668639
0.8884381338742393	0.9408284023668639
0.8884381338742393	0.9447731755424064
0.896551724137931	0.9447731755424064
0.896551724137931	0.9467455621301775
0.9046653144016227	0.9467455621301775
0.9046653144016227	0.9506903353057199
0.9066937119675457	0.9506903353057199
0.9066937119675457	0.9526627218934911
0.9087221095334685	0.9526627218934911
0.9087221095334685	0.9546351084812623
0.9107505070993914	0.9546351084812623
0.9107505070993914	0.9585798816568047
0.9168356997971603	0.9585798816568047
0.9168356997971603	0.960552268244576
0.920892494929006	0.960552268244576
0.920892494929006	0.9625246548323472
0.9249492900608519	0.9625246548323472
0.9249492900608519	0.9664694280078896
0.9350912778904665	0.9664694280078896
0.9350912778904665	0.9684418145956607
0.9411764705882353	0.9684418145956607
0.9411764705882353	0.9743589743589743
0.9452332657200812	0.9743589743589743
0.9452332657200812	0.980276134122288
0.947261663286004	0.980276134122288
0.947261663286004	0.9822485207100592
0.9533468559837728	0.9822485207100592
0.9533468559837728	0.9842209072978304
0.9553752535496958	0.9842209072978304
0.9553752535496958	0.9861932938856016
0.9716024340770791	0.9861932938856016
0.9716024340770791	0.9901380670611439
0.973630831643002	0.9901380670611439
0.973630831643002	0.9921104536489151
0.9858012170385395	0.9921104536489151
0.9858012170385395	0.9960552268244576
0.9898580121703854	0.9960552268244576
0.9898580121703854	1.0
1.0	1.0


==> data/canary_ppl/agnews/roc/perp_100_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.15976331360946747
0.002028397565922921	0.15976331360946747
0.002028397565922921	0.1834319526627219
0.004056795131845842	0.1834319526627219
0.004056795131845842	0.29980276134122286
0.006085192697768763	0.29980276134122286
0.006085192697768763	0.32938856015779094
0.008113590263691683	0.32938856015779094
0.008113590263691683	0.3806706114398422
0.010141987829614604	0.3806706114398422
0.010141987829614604	0.40236686390532544
0.012170385395537525	0.40236686390532544
0.012170385395537525	0.4319526627218935
0.014198782961460446	0.4319526627218935
0.014198782961460446	0.4635108481262327
0.016227180527383367	0.4635108481262327
0.016227180527383367	0.48717948717948717
0.018255578093306288	0.48717948717948717
0.018255578093306288	0.5167652859960552
0.02028397565922921	0.5167652859960552
0.02028397565922921	0.5877712031558185
0.02231237322515213	0.5877712031558185
0.02231237322515213	0.6035502958579881
0.02434077079107505	0.6035502958579881
0.02434077079107505	0.6252465483234714
0.02636916835699797	0.6252465483234714
0.02636916835699797	0.6272189349112426
0.028397565922920892	0.6272189349112426
0.028397565922920892	0.6410256410256411
0.030425963488843813	0.6410256410256411
0.030425963488843813	0.6548323471400395
0.032454361054766734	0.6548323471400395
0.032454361054766734	0.6844181459566075
0.034482758620689655	0.6844181459566075
0.034482758620689655	0.6923076923076923
0.038539553752535496	0.6923076923076923
0.038539553752535496	0.6942800788954635
0.04056795131845842	0.6942800788954635
0.04056795131845842	0.6982248520710059
0.04259634888438134	0.6982248520710059
0.04259634888438134	0.7120315581854043
0.04665314401622718	0.7120315581854043
0.04665314401622718	0.7238658777120316
0.0486815415821501	0.7238658777120316
0.0486815415821501	0.727810650887574
0.05273833671399594	0.727810650887574
0.05273833671399594	0.7357001972386588
0.05476673427991886	0.7357001972386588
0.05476673427991886	0.73767258382643
0.056795131845841784	0.73767258382643
0.056795131845841784	0.7396449704142012
0.058823529411764705	0.7396449704142012
0.058823529411764705	0.747534516765286
0.060851926977687626	0.747534516765286
0.060851926977687626	0.7514792899408284
0.06288032454361055	0.7514792899408284
0.06288032454361055	0.7534516765285996
0.06490872210953347	0.7534516765285996
0.06490872210953347	0.7554240631163708
0.06693711967545639	0.7554240631163708
0.06693711967545639	0.757396449704142
0.07099391480730223	0.757396449704142
0.07099391480730223	0.7593688362919132
0.07505070993914807	0.7593688362919132
0.07505070993914807	0.7613412228796844
0.07707910750507099	0.7613412228796844
0.07707910750507099	0.7633136094674556
0.07910750507099391	0.7633136094674556
0.07910750507099391	0.7652859960552268
0.08316430020283976	0.7652859960552268
0.08316430020283976	0.7790927021696252
0.08519269776876268	0.7790927021696252
0.08519269776876268	0.7830374753451677
0.0872210953346856	0.7830374753451677
0.0872210953346856	0.7850098619329389
0.08924949290060852	0.7850098619329389
0.08924949290060852	0.7869822485207101
0.09330628803245436	0.7869822485207101
0.09330628803245436	0.7909270216962525
0.09533468559837728	0.7909270216962525
0.09533468559837728	0.796844181459566
0.10547667342799188	0.796844181459566
0.10547667342799188	0.7988165680473372
0.1075050709939148	0.7988165680473372
0.1075050709939148	0.8027613412228797
0.11156186612576065	0.8027613412228797
0.11156186612576065	0.8126232741617357
0.11359026369168357	0.8126232741617357
0.11359026369168357	0.8244575936883629
0.11561866125760649	0.8244575936883629
0.11561866125760649	0.8284023668639053
0.11764705882352941	0.8284023668639053
0.11764705882352941	0.8323471400394478
0.12373225152129817	0.8323471400394478
0.12373225152129817	0.834319526627219
0.12778904665314403	0.834319526627219
0.12778904665314403	0.8382642998027613
0.13184584178498987	0.8382642998027613
0.13184584178498987	0.8402366863905325
0.14198782961460446	0.8402366863905325
0.14198782961460446	0.8422090729783037
0.15821501014198783	0.8422090729783037
0.15821501014198783	0.8441814595660749
0.16024340770791076	0.8441814595660749
0.16024340770791076	0.8481262327416174
0.16227180527383367	0.8481262327416174
0.16227180527383367	0.854043392504931
0.1663286004056795	0.854043392504931
0.1663286004056795	0.8560157790927022
0.16835699797160245	0.8560157790927022
0.16835699797160245	0.8579881656804734
0.1724137931034483	0.8579881656804734
0.1724137931034483	0.8599605522682445
0.17647058823529413	0.8599605522682445
0.17647058823529413	0.8619329388560157
0.17849898580121704	0.8619329388560157
0.17849898580121704	0.863905325443787
0.18052738336713997	0.863905325443787
0.18052738336713997	0.8678500986193294
0.18864097363083165	0.8678500986193294
0.18864097363083165	0.8698224852071006
0.1926977687626775	0.8698224852071006
0.1926977687626775	0.8757396449704142
0.1947261663286004	0.8757396449704142
0.1947261663286004	0.8796844181459567
0.20081135902636918	0.8796844181459567
0.20081135902636918	0.8816568047337278
0.20689655172413793	0.8816568047337278
0.20689655172413793	0.883629191321499
0.20892494929006086	0.883629191321499
0.20892494929006086	0.8856015779092702
0.21095334685598377	0.8856015779092702
0.21095334685598377	0.8895463510848126
0.2150101419878296	0.8895463510848126
0.2150101419878296	0.8915187376725838
0.22920892494929007	0.8915187376725838
0.22920892494929007	0.8954635108481263
0.23935091277890466	0.8954635108481263
0.23935091277890466	0.8974358974358975
0.2413793103448276	0.8974358974358975
0.2413793103448276	0.8994082840236687
0.2515212981744422	0.8994082840236687
0.2515212981744422	0.9013806706114399
0.2535496957403651	0.9013806706114399
0.2535496957403651	0.903353057199211
0.25963488843813387	0.903353057199211
0.25963488843813387	0.9053254437869822
0.2697768762677485	0.9053254437869822
0.2697768762677485	0.9132149901380671
0.2778904665314402	0.9132149901380671
0.2778904665314402	0.9151873767258383
0.2839756592292089	0.9151873767258383
0.2839756592292089	0.9171597633136095
0.28600405679513186	0.9171597633136095
0.28600405679513186	0.9191321499013807
0.30831643002028397	0.9191321499013807
0.30831643002028397	0.9211045364891519
0.3184584178498986	0.9211045364891519
0.3184584178498986	0.9230769230769231
0.3286004056795132	0.9230769230769231
0.3286004056795132	0.9289940828402367
0.3306288032454361	0.9289940828402367
0.3306288032454361	0.9309664694280079
0.33468559837728196	0.9309664694280079
0.33468559837728196	0.9349112426035503
0.3488843813387424	0.9349112426035503
0.3488843813387424	0.9368836291913215
0.35496957403651114	0.9368836291913215
0.35496957403651114	0.9408284023668639
0.38742393509127787	0.9408284023668639
0.38742393509127787	0.9428007889546351
0.4077079107505071	0.9428007889546351
0.4077079107505071	0.9447731755424064
0.4158215010141988	0.9447731755424064
0.4158215010141988	0.9467455621301775
0.42190669371196754	0.9467455621301775
0.42190669371196754	0.9506903353057199
0.4421906693711968	0.9506903353057199
0.4421906693711968	0.9526627218934911
0.44421906693711966	0.9526627218934911
0.44421906693711966	0.9585798816568047
0.46247464503042596	0.9585798816568047
0.46247464503042596	0.960552268244576
0.5070993914807302	0.960552268244576
0.5070993914807302	0.9625246548323472
0.5111561866125761	0.9625246548323472
0.5111561866125761	0.9644970414201184
0.513184584178499	0.9644970414201184
0.513184584178499	0.9684418145956607
0.5212981744421906	0.9684418145956607
0.5212981744421906	0.9704142011834319
0.5294117647058824	0.9704142011834319
0.5294117647058824	0.9723865877712031
0.5415821501014199	0.9723865877712031
0.5415821501014199	0.9743589743589743
0.5801217038539553	0.9743589743589743
0.5801217038539553	0.9763313609467456
0.6146044624746451	0.9763313609467456
0.6146044624746451	0.9783037475345168
0.6166328600405679	0.9783037475345168
0.6166328600405679	0.980276134122288
0.6430020283975659	0.980276134122288
0.6430020283975659	0.9822485207100592
0.6511156186612576	0.9822485207100592
0.6511156186612576	0.9842209072978304
0.6835699797160243	0.9842209072978304
0.6835699797160243	0.9861932938856016
0.7038539553752535	0.9861932938856016
0.7038539553752535	0.9881656804733728
0.744421906693712	0.9881656804733728
0.744421906693712	0.9901380670611439
0.821501014198783	0.9901380670611439
0.821501014198783	0.9940828402366864
0.8722109533468559	0.9940828402366864
0.8722109533468559	0.9980276134122288
0.8924949290060852	0.9980276134122288
0.8924949290060852	1.0
1.0	1.0


==> data/canary_ppl/agnews/roc/perp_100_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.05128205128205128
0.006085192697768763	0.05128205128205128
0.006085192697768763	0.09664694280078895
0.008113590263691683	0.09664694280078895
0.008113590263691683	0.10650887573964497
0.010141987829614604	0.10650887573964497
0.010141987829614604	0.11045364891518737
0.012170385395537525	0.11045364891518737
0.012170385395537525	0.11242603550295859
0.014198782961460446	0.11242603550295859
0.014198782961460446	0.11439842209072978
0.016227180527383367	0.11439842209072978
0.016227180527383367	0.13806706114398423
0.018255578093306288	0.13806706114398423
0.018255578093306288	0.14595660749506903
0.02028397565922921	0.14595660749506903
0.02028397565922921	0.14990138067061143
0.02231237322515213	0.14990138067061143
0.02231237322515213	0.15779092702169625
0.02434077079107505	0.15779092702169625
0.02434077079107505	0.1932938856015779
0.028397565922920892	0.1932938856015779
0.028397565922920892	0.1952662721893491
0.030425963488843813	0.1952662721893491
0.030425963488843813	0.1992110453648915
0.032454361054766734	0.1992110453648915
0.032454361054766734	0.20315581854043394
0.034482758620689655	0.20315581854043394
0.034482758620689655	0.20512820512820512
0.038539553752535496	0.20512820512820512
0.038539553752535496	0.21104536489151873
0.04056795131845842	0.21104536489151873
0.04056795131845842	0.21499013806706113
0.04259634888438134	0.21499013806706113
0.04259634888438134	0.23471400394477318
0.04462474645030426	0.23471400394477318
0.04462474645030426	0.23865877712031558
0.0486815415821501	0.23865877712031558
0.0486815415821501	0.2406311637080868
0.05070993914807302	0.2406311637080868
0.05070993914807302	0.2445759368836292
0.05273833671399594	0.2445759368836292
0.05273833671399594	0.2465483234714004
0.05476673427991886	0.2465483234714004
0.05476673427991886	0.2583826429980276
0.056795131845841784	0.2583826429980276
0.056795131845841784	0.2603550295857988
0.060851926977687626	0.2603550295857988
0.060851926977687626	0.26627218934911245
0.06288032454361055	0.26627218934911245
0.06288032454361055	0.27416173570019725
0.06490872210953347	0.27416173570019725
0.06490872210953347	0.27613412228796846
0.06693711967545639	0.27613412228796846
0.06693711967545639	0.2781065088757396
0.06896551724137931	0.2781065088757396
0.06896551724137931	0.28007889546351084
0.07099391480730223	0.28007889546351084
0.07099391480730223	0.28205128205128205
0.07505070993914807	0.28205128205128205
0.07505070993914807	0.2958579881656805
0.07707910750507099	0.2958579881656805
0.07707910750507099	0.32938856015779094
0.08113590263691683	0.32938856015779094
0.08113590263691683	0.33925049309664695
0.08519269776876268	0.33925049309664695
0.08519269776876268	0.34122287968441817
0.0872210953346856	0.34122287968441817
0.0872210953346856	0.34516765285996054
0.08924949290060852	0.34516765285996054
0.08924949290060852	0.3510848126232742
0.09127789046653144	0.3510848126232742
0.09127789046653144	0.3530571992110454
0.09533468559837728	0.3530571992110454
0.09533468559837728	0.35700197238658776
0.0973630831643002	0.35700197238658776
0.0973630831643002	0.358974358974359
0.09939148073022312	0.358974358974359
0.09939148073022312	0.3609467455621302
0.10344827586206896	0.3609467455621302
0.10344827586206896	0.3747534516765286
0.10547667342799188	0.3747534516765286
0.10547667342799188	0.378698224852071
0.1075050709939148	0.378698224852071
0.1075050709939148	0.38461538461538464
0.11156186612576065	0.38461538461538464
0.11156186612576065	0.388560157790927
0.11359026369168357	0.388560157790927
0.11359026369168357	0.3905325443786982
0.11561866125760649	0.3905325443786982
0.11561866125760649	0.39250493096646943
0.11764705882352941	0.39250493096646943
0.11764705882352941	0.398422090729783
0.11967545638945233	0.398422090729783
0.11967545638945233	0.40039447731755423
0.12373225152129817	0.40039447731755423
0.12373225152129817	0.40433925049309666
0.1257606490872211	0.40433925049309666
0.1257606490872211	0.41025641025641024
0.12778904665314403	0.41025641025641024
0.12778904665314403	0.41420118343195267
0.1359026369168357	0.41420118343195267
0.1359026369168357	0.4161735700197239
0.13793103448275862	0.4161735700197239
0.13793103448275862	0.4181459566074951
0.14198782961460446	0.4181459566074951
0.14198782961460446	0.42011834319526625
0.1440162271805274	0.42011834319526625
0.1440162271805274	0.4240631163708087
0.14807302231237324	0.4240631163708087
0.14807302231237324	0.4260355029585799
0.15010141987829614	0.4260355029585799
0.15010141987829614	0.42998027613412226
0.15415821501014199	0.42998027613412226
0.15415821501014199	0.4319526627218935
0.15618661257606492	0.4319526627218935
0.15618661257606492	0.4378698224852071
0.15821501014198783	0.4378698224852071
0.15821501014198783	0.4437869822485207
0.16024340770791076	0.4437869822485207
0.16024340770791076	0.46942800788954636
0.1643002028397566	0.46942800788954636
0.1643002028397566	0.4714003944773176
0.1663286004056795	0.4714003944773176
0.1663286004056795	0.47928994082840237
0.16835699797160245	0.47928994082840237
0.16835699797160245	0.48520710059171596
0.17038539553752535	0.48520710059171596
0.17038539553752535	0.4911242603550296
0.1724137931034483	0.4911242603550296
0.1724137931034483	0.49506903353057197
0.17647058823529413	0.49506903353057197
0.17647058823529413	0.4990138067061144
0.17849898580121704	0.4990138067061144
0.17849898580121704	0.5088757396449705
0.18052738336713997	0.5088757396449705
0.18052738336713997	0.5108481262327417
0.18255578093306288	0.5108481262327417
0.18255578093306288	0.514792899408284
0.1845841784989858	0.514792899408284
0.1845841784989858	0.5226824457593688
0.18864097363083165	0.5226824457593688
0.18864097363083165	0.5325443786982249
0.19066937119675456	0.5325443786982249
0.19066937119675456	0.5364891518737672
0.19675456389452334	0.5364891518737672
0.19675456389452334	0.5404339250493096
0.19878296146044624	0.5404339250493096
0.19878296146044624	0.5424063116370809
0.2028397565922921	0.5424063116370809
0.2028397565922921	0.5483234714003945
0.20486815415821502	0.5483234714003945
0.20486815415821502	0.5542406311637081
0.20689655172413793	0.5542406311637081
0.20689655172413793	0.5660749506903353
0.21906693711967545	0.5660749506903353
0.21906693711967545	0.5680473372781065
0.2210953346855984	0.5680473372781065
0.2210953346855984	0.571992110453649
0.23123732251521298	0.571992110453649
0.23123732251521298	0.5759368836291914
0.23732251521298176	0.5759368836291914
0.23732251521298176	0.5798816568047337
0.23935091277890466	0.5798816568047337
0.23935091277890466	0.5818540433925049
0.2413793103448276	0.5818540433925049
0.2413793103448276	0.5838264299802761
0.2434077079107505	0.5838264299802761
0.2434077079107505	0.5877712031558185
0.24543610547667344	0.5877712031558185
0.24543610547667344	0.5897435897435898
0.24949290060851928	0.5897435897435898
0.24949290060851928	0.591715976331361
0.2515212981744422	0.591715976331361
0.2515212981744422	0.5956607495069034
0.2535496957403651	0.5956607495069034
0.2535496957403651	0.6015779092702169
0.25760649087221094	0.6015779092702169
0.25760649087221094	0.6035502958579881
0.2616632860040568	0.6035502958579881
0.2616632860040568	0.6074950690335306
0.2657200811359026	0.6074950690335306
0.2657200811359026	0.611439842209073
0.26774847870182555	0.611439842209073
0.26774847870182555	0.6134122287968442
0.2718052738336714	0.6134122287968442
0.2718052738336714	0.6193293885601578
0.27586206896551724	0.6193293885601578
0.27586206896551724	0.621301775147929
0.281947261663286	0.621301775147929
0.281947261663286	0.6291913214990138
0.28600405679513186	0.6291913214990138
0.28600405679513186	0.631163708086785
0.2880324543610548	0.631163708086785
0.2880324543610548	0.6351084812623274
0.2920892494929006	0.6351084812623274
0.2920892494929006	0.6410256410256411
0.29411764705882354	0.6410256410256411
0.29411764705882354	0.6449704142011834
0.2961460446247465	0.6449704142011834
0.2961460446247465	0.6469428007889546
0.3022312373225152	0.6469428007889546
0.3022312373225152	0.6548323471400395
0.31237322515212984	0.6548323471400395
0.31237322515212984	0.6568047337278107
0.3144016227180527	0.6568047337278107
0.3144016227180527	0.6607495069033531
0.3184584178498986	0.6607495069033531
0.3184584178498986	0.6627218934911243
0.3204868154158215	0.6627218934911243
0.3204868154158215	0.6646942800788954
0.3225152129817444	0.6646942800788954
0.3225152129817444	0.6686390532544378
0.3265720081135903	0.6686390532544378
0.3265720081135903	0.6706114398422091
0.3286004056795132	0.6706114398422091
0.3286004056795132	0.6725838264299803
0.332657200811359	0.6725838264299803
0.332657200811359	0.6804733727810651
0.33874239350912777	0.6804733727810651
0.33874239350912777	0.6824457593688363
0.34279918864097364	0.6824457593688363
0.34279918864097364	0.6844181459566075
0.3488843813387424	0.6844181459566075
0.3488843813387424	0.6863905325443787
0.3509127789046653	0.6863905325443787
0.3509127789046653	0.6883629191321499
0.35496957403651114	0.6883629191321499
0.35496957403651114	0.6923076923076923
0.359026369168357	0.6923076923076923
0.359026369168357	0.6962524654832347
0.3671399594320487	0.6962524654832347
0.3671399594320487	0.7021696252465484
0.3711967545638945	0.7021696252465484
0.3711967545638945	0.7041420118343196
0.3752535496957404	0.7041420118343196
0.3752535496957404	0.7061143984220908
0.3772819472616633	0.7061143984220908
0.3772819472616633	0.7159763313609467
0.3793103448275862	0.7159763313609467
0.3793103448275862	0.717948717948718
0.3813387423935091	0.717948717948718
0.3813387423935091	0.7238658777120316
0.38336713995943206	0.7238658777120316
0.38336713995943206	0.727810650887574
0.4056795131845842	0.727810650887574
0.4056795131845842	0.7317554240631163
0.40973630831643004	0.7317554240631163
0.40973630831643004	0.7357001972386588
0.41379310344827586	0.7357001972386588
0.41379310344827586	0.7416173570019724
0.42190669371196754	0.7416173570019724
0.42190669371196754	0.7435897435897436
0.4259634888438134	0.7435897435897436
0.4259634888438134	0.7455621301775148
0.4279918864097363	0.7455621301775148
0.4279918864097363	0.747534516765286
0.4300202839756592	0.747534516765286
0.4300202839756592	0.7495069033530573
0.4340770791075051	0.7495069033530573
0.4340770791075051	0.7514792899408284
0.44016227180527384	0.7514792899408284
0.44016227180527384	0.7534516765285996
0.4462474645030426	0.7534516765285996
0.4462474645030426	0.7554240631163708
0.45030425963488846	0.7554240631163708
0.45030425963488846	0.7593688362919132
0.4563894523326572	0.7593688362919132
0.4563894523326572	0.7633136094674556
0.45841784989858014	0.7633136094674556
0.45841784989858014	0.7672583826429981
0.4665314401622718	0.7672583826429981
0.4665314401622718	0.7692307692307693
0.47058823529411764	0.7692307692307693
0.47058823529411764	0.7712031558185405
0.4746450304259635	0.7712031558185405
0.4746450304259635	0.7751479289940828
0.4766734279918864	0.7751479289940828
0.4766734279918864	0.777120315581854
0.48073022312373226	0.777120315581854
0.48073022312373226	0.7810650887573964
0.4827586206896552	0.7810650887573964
0.4827586206896552	0.7830374753451677
0.486815415821501	0.7830374753451677
0.486815415821501	0.7850098619329389
0.48884381338742394	0.7850098619329389
0.48884381338742394	0.7948717948717948
0.4908722109533469	0.7948717948717948
0.4908722109533469	0.796844181459566
0.4949290060851927	0.796844181459566
0.4949290060851927	0.7988165680473372
0.49898580121703856	0.7988165680473372
0.49898580121703856	0.8007889546351085
0.5030425963488844	0.8007889546351085
0.5030425963488844	0.8027613412228797
0.5111561866125761	0.8027613412228797
0.5111561866125761	0.8086785009861933
0.513184584178499	0.8086785009861933
0.513184584178499	0.8106508875739645
0.5172413793103449	0.8106508875739645
0.5172413793103449	0.8205128205128205
0.5192697768762677	0.8205128205128205
0.5192697768762677	0.8244575936883629
0.5253549695740365	0.8244575936883629
0.5253549695740365	0.8264299802761341
0.5334685598377282	0.8264299802761341
0.5334685598377282	0.8284023668639053
0.539553752535497	0.8284023668639053
0.539553752535497	0.8303747534516766
0.5415821501014199	0.8303747534516766
0.5415821501014199	0.834319526627219
0.5436105476673428	0.834319526627219
0.5436105476673428	0.8362919132149902
0.5456389452332657	0.8362919132149902
0.5456389452332657	0.8382642998027613
0.5476673427991886	0.8382642998027613
0.5476673427991886	0.8402366863905325
0.5578093306288032	0.8402366863905325
0.5578093306288032	0.8422090729783037
0.5618661257606491	0.8422090729783037
0.5618661257606491	0.8481262327416174
0.563894523326572	0.8481262327416174
0.563894523326572	0.8500986193293886
0.565922920892495	0.8500986193293886
0.565922920892495	0.8520710059171598
0.5740365111561866	0.8520710059171598
0.5740365111561866	0.8599605522682445
0.5760649087221096	0.8599605522682445
0.5760649087221096	0.863905325443787
0.5862068965517241	0.863905325443787
0.5862068965517241	0.8658777120315582
0.6227180527383367	0.8658777120315582
0.6227180527383367	0.8678500986193294
0.6328600405679513	0.8678500986193294
0.6328600405679513	0.8698224852071006
0.6430020283975659	0.8698224852071006
0.6430020283975659	0.8717948717948718
0.6450304259634888	0.8717948717948718
0.6450304259634888	0.873767258382643
0.6511156186612576	0.873767258382643
0.6511156186612576	0.8757396449704142
0.6531440162271805	0.8757396449704142
0.6531440162271805	0.8777120315581854
0.6551724137931034	0.8777120315581854
0.6551724137931034	0.8796844181459567
0.6572008113590264	0.8796844181459567
0.6572008113590264	0.8856015779092702
0.6612576064908722	0.8856015779092702
0.6612576064908722	0.8915187376725838
0.6632860040567952	0.8915187376725838
0.6632860040567952	0.893491124260355
0.6673427991886409	0.893491124260355
0.6673427991886409	0.8954635108481263
0.6693711967545639	0.8954635108481263
0.6693711967545639	0.8974358974358975
0.6713995943204868	0.8974358974358975
0.6713995943204868	0.8994082840236687
0.6734279918864098	0.8994082840236687
0.6734279918864098	0.9013806706114399
0.6754563894523327	0.9013806706114399
0.6754563894523327	0.9112426035502958
0.6795131845841785	0.9112426035502958
0.6795131845841785	0.9132149901380671
0.691683569979716	0.9132149901380671
0.691683569979716	0.9151873767258383
0.6957403651115619	0.9151873767258383
0.6957403651115619	0.9171597633136095
0.7099391480730223	0.9171597633136095
0.7099391480730223	0.9191321499013807
0.716024340770791	0.9191321499013807
0.716024340770791	0.9211045364891519
0.718052738336714	0.9211045364891519
0.718052738336714	0.9230769230769231
0.7302231237322515	0.9230769230769231
0.7302231237322515	0.9270216962524654
0.7363083164300203	0.9270216962524654
0.7363083164300203	0.9289940828402367
0.7484787018255578	0.9289940828402367
0.7484787018255578	0.9309664694280079
0.7545638945233266	0.9309664694280079
0.7545638945233266	0.9349112426035503
0.7586206896551724	0.9349112426035503
0.7586206896551724	0.9368836291913215
0.7809330628803245	0.9368836291913215
0.7809330628803245	0.9408284023668639
0.7870182555780934	0.9408284023668639
0.7870182555780934	0.9428007889546351
0.7910750507099391	0.9428007889546351
0.7910750507099391	0.9447731755424064
0.7931034482758621	0.9447731755424064
0.7931034482758621	0.9467455621301775
0.8052738336713996	0.9467455621301775
0.8052738336713996	0.9487179487179487
0.8073022312373225	0.9487179487179487
0.8073022312373225	0.9506903353057199
0.8154158215010142	0.9506903353057199
0.8154158215010142	0.9526627218934911
0.8174442190669371	0.9526627218934911
0.8174442190669371	0.9546351084812623
0.8194726166328601	0.9546351084812623
0.8194726166328601	0.9585798816568047
0.8397565922920892	0.9585798816568047
0.8397565922920892	0.960552268244576
0.8438133874239351	0.960552268244576
0.8438133874239351	0.9644970414201184
0.8559837728194726	0.9644970414201184
0.8559837728194726	0.9684418145956607
0.8600405679513184	0.9684418145956607
0.8600405679513184	0.9704142011834319
0.8701825557809331	0.9704142011834319
0.8701825557809331	0.9723865877712031
0.8742393509127789	0.9723865877712031
0.8742393509127789	0.9763313609467456
0.8864097363083164	0.9763313609467456
0.8864097363083164	0.9783037475345168
0.9046653144016227	0.9783037475345168
0.9046653144016227	0.980276134122288
0.9107505070993914	0.980276134122288
0.9107505070993914	0.9822485207100592
0.9513184584178499	0.9822485207100592
0.9513184584178499	0.9842209072978304
0.9594320486815415	0.9842209072978304
0.9594320486815415	0.9861932938856016
0.9614604462474645	0.9861932938856016
0.9614604462474645	0.9881656804733728
0.9675456389452333	0.9881656804733728
0.9675456389452333	0.9901380670611439
0.9716024340770791	0.9901380670611439
0.9716024340770791	0.9940828402366864
0.9878296146044625	0.9940828402366864
0.9878296146044625	0.9960552268244576
0.9939148073022313	0.9960552268244576
0.9939148073022313	1.0
1.0	1.0


==> data/canary_ppl/agnews/roc/perp_10_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.055226824457593686
0.002028397565922921	0.055226824457593686
0.002028397565922921	0.09861932938856016
0.004056795131845842	0.09861932938856016
0.004056795131845842	0.1834319526627219
0.006085192697768763	0.1834319526627219
0.006085192697768763	0.21893491124260356
0.008113590263691683	0.21893491124260356
0.008113590263691683	0.252465483234714
0.012170385395537525	0.252465483234714
0.012170385395537525	0.2564102564102564
0.014198782961460446	0.2564102564102564
0.014198782961460446	0.26429980276134124
0.016227180527383367	0.26429980276134124
0.016227180527383367	0.28007889546351084
0.018255578093306288	0.28007889546351084
0.018255578093306288	0.2859960552268245
0.02028397565922921	0.2859960552268245
0.02028397565922921	0.3096646942800789
0.02231237322515213	0.3096646942800789
0.02231237322515213	0.3155818540433925
0.02434077079107505	0.3155818540433925
0.02434077079107505	0.3214990138067061
0.02636916835699797	0.3214990138067061
0.02636916835699797	0.34714003944773175
0.028397565922920892	0.34714003944773175
0.028397565922920892	0.35502958579881655
0.030425963488843813	0.35502958579881655
0.030425963488843813	0.35700197238658776
0.036511156186612576	0.35700197238658776
0.036511156186612576	0.3609467455621302
0.038539553752535496	0.3609467455621302
0.038539553752535496	0.378698224852071
0.04056795131845842	0.378698224852071
0.04056795131845842	0.388560157790927
0.04259634888438134	0.388560157790927
0.04259634888438134	0.39250493096646943
0.04462474645030426	0.39250493096646943
0.04462474645030426	0.39644970414201186
0.04665314401622718	0.39644970414201186
0.04665314401622718	0.398422090729783
0.05273833671399594	0.398422090729783
0.05273833671399594	0.40039447731755423
0.05476673427991886	0.40039447731755423
0.05476673427991886	0.40236686390532544
0.056795131845841784	0.40236686390532544
0.056795131845841784	0.40433925049309666
0.058823529411764705	0.40433925049309666
0.058823529411764705	0.41222879684418146
0.060851926977687626	0.41222879684418146
0.060851926977687626	0.4260355029585799
0.06490872210953347	0.4260355029585799
0.06490872210953347	0.42998027613412226
0.06693711967545639	0.42998027613412226
0.06693711967545639	0.4358974358974359
0.06896551724137931	0.4358974358974359
0.06896551724137931	0.4378698224852071
0.07302231237322515	0.4378698224852071
0.07302231237322515	0.4418145956607495
0.07505070993914807	0.4418145956607495
0.07505070993914807	0.4437869822485207
0.07707910750507099	0.4437869822485207
0.07707910750507099	0.4457593688362919
0.07910750507099391	0.4457593688362919
0.07910750507099391	0.44970414201183434
0.08113590263691683	0.44970414201183434
0.08113590263691683	0.46745562130177515
0.08316430020283976	0.46745562130177515
0.08316430020283976	0.4714003944773176
0.08519269776876268	0.4714003944773176
0.08519269776876268	0.47928994082840237
0.0872210953346856	0.47928994082840237
0.0872210953346856	0.4832347140039448
0.08924949290060852	0.4832347140039448
0.08924949290060852	0.48717948717948717
0.09127789046653144	0.48717948717948717
0.09127789046653144	0.49506903353057197
0.09330628803245436	0.49506903353057197
0.09330628803245436	0.4970414201183432
0.09533468559837728	0.4970414201183432
0.09533468559837728	0.4990138067061144
0.0973630831643002	0.4990138067061144
0.0973630831643002	0.5108481262327417
0.09939148073022312	0.5108481262327417
0.09939148073022312	0.514792899408284
0.10141987829614604	0.514792899408284
0.10141987829614604	0.5305719921104537
0.10547667342799188	0.5305719921104537
0.10547667342799188	0.5325443786982249
0.10953346855983773	0.5325443786982249
0.10953346855983773	0.5404339250493096
0.11156186612576065	0.5404339250493096
0.11156186612576065	0.5463510848126233
0.11359026369168357	0.5463510848126233
0.11359026369168357	0.5483234714003945
0.11561866125760649	0.5483234714003945
0.11561866125760649	0.5522682445759369
0.11764705882352941	0.5522682445759369
0.11764705882352941	0.5542406311637081
0.11967545638945233	0.5542406311637081
0.11967545638945233	0.5641025641025641
0.12778904665314403	0.5641025641025641
0.12778904665314403	0.5660749506903353
0.13184584178498987	0.5660749506903353
0.13184584178498987	0.5700197238658777
0.1359026369168357	0.5700197238658777
0.1359026369168357	0.571992110453649
0.13793103448275862	0.571992110453649
0.13793103448275862	0.5759368836291914
0.14198782961460446	0.5759368836291914
0.14198782961460446	0.5779092702169625
0.1440162271805274	0.5779092702169625
0.1440162271805274	0.5857988165680473
0.14807302231237324	0.5857988165680473
0.14807302231237324	0.5877712031558185
0.15415821501014199	0.5877712031558185
0.15415821501014199	0.5976331360946746
0.15618661257606492	0.5976331360946746
0.15618661257606492	0.5996055226824457
0.16024340770791076	0.5996055226824457
0.16024340770791076	0.6015779092702169
0.1643002028397566	0.6015779092702169
0.1643002028397566	0.6074950690335306
0.1663286004056795	0.6074950690335306
0.1663286004056795	0.6094674556213018
0.16835699797160245	0.6094674556213018
0.16835699797160245	0.6134122287968442
0.1724137931034483	0.6134122287968442
0.1724137931034483	0.6153846153846154
0.17647058823529413	0.6153846153846154
0.17647058823529413	0.6193293885601578
0.18255578093306288	0.6193293885601578
0.18255578093306288	0.6252465483234714
0.18661257606490872	0.6252465483234714
0.18661257606490872	0.6272189349112426
0.18864097363083165	0.6272189349112426
0.18864097363083165	0.6291913214990138
0.19675456389452334	0.6291913214990138
0.19675456389452334	0.631163708086785
0.2028397565922921	0.631163708086785
0.2028397565922921	0.6331360946745562
0.20486815415821502	0.6331360946745562
0.20486815415821502	0.6351084812623274
0.20689655172413793	0.6351084812623274
0.20689655172413793	0.6370808678500987
0.21095334685598377	0.6370808678500987
0.21095334685598377	0.6410256410256411
0.2150101419878296	0.6410256410256411
0.2150101419878296	0.6449704142011834
0.21906693711967545	0.6449704142011834
0.21906693711967545	0.6469428007889546
0.2210953346855984	0.6469428007889546
0.2210953346855984	0.6489151873767258
0.2231237322515213	0.6489151873767258
0.2231237322515213	0.6528599605522682
0.22515212981744423	0.6528599605522682
0.22515212981744423	0.6607495069033531
0.23123732251521298	0.6607495069033531
0.23123732251521298	0.6627218934911243
0.2332657200811359	0.6627218934911243
0.2332657200811359	0.6646942800788954
0.23529411764705882	0.6646942800788954
0.23529411764705882	0.6666666666666666
0.24949290060851928	0.6666666666666666
0.24949290060851928	0.6686390532544378
0.2515212981744422	0.6686390532544378
0.2515212981744422	0.6706114398422091
0.25557809330628806	0.6706114398422091
0.25557809330628806	0.6745562130177515
0.2657200811359026	0.6745562130177515
0.2657200811359026	0.6844181459566075
0.26774847870182555	0.6844181459566075
0.26774847870182555	0.6883629191321499
0.2697768762677485	0.6883629191321499
0.2697768762677485	0.6923076923076923
0.2738336713995943	0.6923076923076923
0.2738336713995943	0.6982248520710059
0.27586206896551724	0.6982248520710059
0.27586206896551724	0.7061143984220908
0.2778904665314402	0.7061143984220908
0.2778904665314402	0.7100591715976331
0.2799188640973631	0.7100591715976331
0.2799188640973631	0.7140039447731755
0.2880324543610548	0.7140039447731755
0.2880324543610548	0.717948717948718
0.29006085192697767	0.717948717948718
0.29006085192697767	0.7199211045364892
0.29411764705882354	0.7199211045364892
0.29411764705882354	0.7238658777120316
0.29817444219066935	0.7238658777120316
0.29817444219066935	0.7297830374753451
0.30628803245436104	0.7297830374753451
0.30628803245436104	0.7317554240631163
0.30831643002028397	0.7317554240631163
0.30831643002028397	0.7337278106508875
0.3103448275862069	0.7337278106508875
0.3103448275862069	0.7357001972386588
0.3144016227180527	0.7357001972386588
0.3144016227180527	0.73767258382643
0.32454361054766734	0.73767258382643
0.32454361054766734	0.7396449704142012
0.3265720081135903	0.7396449704142012
0.3265720081135903	0.7416173570019724
0.3306288032454361	0.7416173570019724
0.3306288032454361	0.7514792899408284
0.332657200811359	0.7514792899408284
0.332657200811359	0.7554240631163708
0.33468559837728196	0.7554240631163708
0.33468559837728196	0.757396449704142
0.3367139959432049	0.757396449704142
0.3367139959432049	0.7593688362919132
0.3407707910750507	0.7593688362919132
0.3407707910750507	0.7613412228796844
0.34279918864097364	0.7613412228796844
0.34279918864097364	0.7672583826429981
0.3488843813387424	0.7672583826429981
0.3488843813387424	0.7712031558185405
0.35294117647058826	0.7712031558185405
0.35294117647058826	0.7751479289940828
0.359026369168357	0.7751479289940828
0.359026369168357	0.777120315581854
0.36511156186612576	0.777120315581854
0.36511156186612576	0.7830374753451677
0.3691683569979716	0.7830374753451677
0.3691683569979716	0.7850098619329389
0.3711967545638945	0.7850098619329389
0.3711967545638945	0.7869822485207101
0.3793103448275862	0.7869822485207101
0.3793103448275862	0.7889546351084813
0.3813387423935091	0.7889546351084813
0.3813387423935091	0.7909270216962525
0.3894523326572008	0.7909270216962525
0.3894523326572008	0.7928994082840237
0.39553752535496955	0.7928994082840237
0.39553752535496955	0.7948717948717948
0.40162271805273836	0.7948717948717948
0.40162271805273836	0.8007889546351085
0.4056795131845842	0.8007889546351085
0.4056795131845842	0.8047337278106509
0.40973630831643004	0.8047337278106509
0.40973630831643004	0.8067061143984221
0.4117647058823529	0.8067061143984221
0.4117647058823529	0.8086785009861933
0.4259634888438134	0.8086785009861933
0.4259634888438134	0.8185404339250493
0.44016227180527384	0.8185404339250493
0.44016227180527384	0.8205128205128205
0.4563894523326572	0.8205128205128205
0.4563894523326572	0.8224852071005917
0.4665314401622718	0.8224852071005917
0.4665314401622718	0.8244575936883629
0.4685598377281947	0.8244575936883629
0.4685598377281947	0.8323471400394478
0.4746450304259635	0.8323471400394478
0.4746450304259635	0.834319526627219
0.4787018255578093	0.834319526627219
0.4787018255578093	0.8362919132149902
0.486815415821501	0.8362919132149902
0.486815415821501	0.8422090729783037
0.48884381338742394	0.8422090729783037
0.48884381338742394	0.8441814595660749
0.5010141987829615	0.8441814595660749
0.5010141987829615	0.8461538461538461
0.5030425963488844	0.8461538461538461
0.5030425963488844	0.8481262327416174
0.5050709939148073	0.8481262327416174
0.5050709939148073	0.8500986193293886
0.5070993914807302	0.8500986193293886
0.5070993914807302	0.8520710059171598
0.5192697768762677	0.8520710059171598
0.5192697768762677	0.854043392504931
0.5233265720081136	0.854043392504931
0.5233265720081136	0.8560157790927022
0.5294117647058824	0.8560157790927022
0.5294117647058824	0.8619329388560157
0.5334685598377282	0.8619329388560157
0.5334685598377282	0.863905325443787
0.537525354969574	0.863905325443787
0.537525354969574	0.8678500986193294
0.539553752535497	0.8678500986193294
0.539553752535497	0.8757396449704142
0.5557809330628803	0.8757396449704142
0.5557809330628803	0.8796844181459567
0.5578093306288032	0.8796844181459567
0.5578093306288032	0.883629191321499
0.565922920892495	0.883629191321499
0.565922920892495	0.8856015779092702
0.5740365111561866	0.8856015779092702
0.5740365111561866	0.8895463510848126
0.5760649087221096	0.8895463510848126
0.5760649087221096	0.893491124260355
0.5821501014198783	0.893491124260355
0.5821501014198783	0.8954635108481263
0.5841784989858012	0.8954635108481263
0.5841784989858012	0.8974358974358975
0.5882352941176471	0.8974358974358975
0.5882352941176471	0.8994082840236687
0.6125760649087221	0.8994082840236687
0.6125760649087221	0.9013806706114399
0.6146044624746451	0.9013806706114399
0.6146044624746451	0.9092702169625246
0.6186612576064908	0.9092702169625246
0.6186612576064908	0.9112426035502958
0.6206896551724138	0.9112426035502958
0.6206896551724138	0.9171597633136095
0.6430020283975659	0.9171597633136095
0.6430020283975659	0.9191321499013807
0.6673427991886409	0.9191321499013807
0.6673427991886409	0.9211045364891519
0.6754563894523327	0.9211045364891519
0.6754563894523327	0.9230769230769231
0.6855983772819473	0.9230769230769231
0.6855983772819473	0.9289940828402367
0.691683569979716	0.9289940828402367
0.691683569979716	0.9309664694280079
0.6937119675456389	0.9309664694280079
0.6937119675456389	0.9329388560157791
0.7099391480730223	0.9329388560157791
0.7099391480730223	0.9368836291913215
0.7139959432048681	0.9368836291913215
0.7139959432048681	0.9408284023668639
0.7342799188640974	0.9408284023668639
0.7342799188640974	0.9428007889546351
0.7363083164300203	0.9428007889546351
0.7363083164300203	0.9447731755424064
0.7525354969574036	0.9447731755424064
0.7525354969574036	0.9467455621301775
0.7647058823529411	0.9467455621301775
0.7647058823529411	0.9487179487179487
0.77079107505071	0.9487179487179487
0.77079107505071	0.9506903353057199
0.7748478701825557	0.9506903353057199
0.7748478701825557	0.9526627218934911
0.7890466531440162	0.9526627218934911
0.7890466531440162	0.9546351084812623
0.795131845841785	0.9546351084812623
0.795131845841785	0.9566074950690335
0.7991886409736308	0.9566074950690335
0.7991886409736308	0.9585798816568047
0.8174442190669371	0.9585798816568047
0.8174442190669371	0.960552268244576
0.8316430020283976	0.960552268244576
0.8316430020283976	0.9625246548323472
0.8356997971602435	0.9625246548323472
0.8356997971602435	0.9644970414201184
0.847870182555781	0.9644970414201184
0.847870182555781	0.9664694280078896
0.8539553752535497	0.9664694280078896
0.8539553752535497	0.9684418145956607
0.8580121703853956	0.9684418145956607
0.8580121703853956	0.9723865877712031
0.8620689655172413	0.9723865877712031
0.8620689655172413	0.9743589743589743
0.8722109533468559	0.9743589743589743
0.8722109533468559	0.9763313609467456
0.8904665314401623	0.9763313609467456
0.8904665314401623	0.980276134122288
0.8985801217038539	0.980276134122288
0.8985801217038539	0.9822485207100592
0.9148073022312373	0.9822485207100592
0.9148073022312373	0.9842209072978304
0.9269776876267748	0.9842209072978304
0.9269776876267748	0.9861932938856016
0.9513184584178499	0.9861932938856016
0.9513184584178499	0.9881656804733728
0.9533468559837728	0.9881656804733728
0.9533468559837728	0.9901380670611439
0.9574036511156186	0.9901380670611439
0.9574036511156186	0.9960552268244576
0.9634888438133874	0.9960552268244576
0.9634888438133874	0.9980276134122288
0.9939148073022313	0.9980276134122288
0.9939148073022313	1.0
1.0	1.0


==> data/canary_ppl/agnews/roc/perp_10_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.045364891518737675
0.002028397565922921	0.045364891518737675
0.002028397565922921	0.055226824457593686
0.004056795131845842	0.055226824457593686
0.004056795131845842	0.07495069033530571
0.006085192697768763	0.07495069033530571
0.006085192697768763	0.08875739644970414
0.008113590263691683	0.08875739644970414
0.008113590263691683	0.1341222879684418
0.010141987829614604	0.1341222879684418
0.010141987829614604	0.14003944773175542
0.012170385395537525	0.14003944773175542
0.012170385395537525	0.14595660749506903
0.014198782961460446	0.14595660749506903
0.014198782961460446	0.15384615384615385
0.016227180527383367	0.15384615384615385
0.016227180527383367	0.17751479289940827
0.02028397565922921	0.17751479289940827
0.02028397565922921	0.1794871794871795
0.02231237322515213	0.1794871794871795
0.02231237322515213	0.1814595660749507
0.02636916835699797	0.1814595660749507
0.02636916835699797	0.1834319526627219
0.030425963488843813	0.1834319526627219
0.030425963488843813	0.1873767258382643
0.032454361054766734	0.1873767258382643
0.032454361054766734	0.20118343195266272
0.034482758620689655	0.20118343195266272
0.034482758620689655	0.23865877712031558
0.036511156186612576	0.23865877712031558
0.036511156186612576	0.2504930966469428
0.038539553752535496	0.2504930966469428
0.038539553752535496	0.26429980276134124
0.04259634888438134	0.26429980276134124
0.04259634888438134	0.2682445759368836
0.04462474645030426	0.2682445759368836
0.04462474645030426	0.28205128205128205
0.04665314401622718	0.28205128205128205
0.04665314401622718	0.2859960552268245
0.0486815415821501	0.2859960552268245
0.0486815415821501	0.2879684418145957
0.05070993914807302	0.2879684418145957
0.05070993914807302	0.28994082840236685
0.05273833671399594	0.28994082840236685
0.05273833671399594	0.29191321499013806
0.05476673427991886	0.29191321499013806
0.05476673427991886	0.3057199211045365
0.058823529411764705	0.3057199211045365
0.058823529411764705	0.3096646942800789
0.06288032454361055	0.3096646942800789
0.06288032454361055	0.3175542406311637
0.06490872210953347	0.3175542406311637
0.06490872210953347	0.3214990138067061
0.06693711967545639	0.3214990138067061
0.06693711967545639	0.33925049309664695
0.06896551724137931	0.33925049309664695
0.06896551724137931	0.3431952662721893
0.07099391480730223	0.3431952662721893
0.07099391480730223	0.34911242603550297
0.07302231237322515	0.34911242603550297
0.07302231237322515	0.3510848126232742
0.07707910750507099	0.3510848126232742
0.07707910750507099	0.3530571992110454
0.07910750507099391	0.3530571992110454
0.07910750507099391	0.35502958579881655
0.08519269776876268	0.35502958579881655
0.08519269776876268	0.35700197238658776
0.0872210953346856	0.35700197238658776
0.0872210953346856	0.3609467455621302
0.08924949290060852	0.3609467455621302
0.08924949290060852	0.36489151873767256
0.09127789046653144	0.36489151873767256
0.09127789046653144	0.368836291913215
0.09330628803245436	0.368836291913215
0.09330628803245436	0.3727810650887574
0.09533468559837728	0.3727810650887574
0.09533468559837728	0.3767258382642998
0.0973630831643002	0.3767258382642998
0.0973630831643002	0.378698224852071
0.10141987829614604	0.378698224852071
0.10141987829614604	0.3865877712031558
0.1075050709939148	0.3865877712031558
0.1075050709939148	0.388560157790927
0.11156186612576065	0.388560157790927
0.11156186612576065	0.39447731755424065
0.11359026369168357	0.39447731755424065
0.11359026369168357	0.39644970414201186
0.11764705882352941	0.39644970414201186
0.11764705882352941	0.398422090729783
0.11967545638945233	0.398422090729783
0.11967545638945233	0.40433925049309666
0.12170385395537525	0.40433925049309666
0.12170385395537525	0.41420118343195267
0.12373225152129817	0.41420118343195267
0.12373225152129817	0.42011834319526625
0.13184584178498987	0.42011834319526625
0.13184584178498987	0.42209072978303747
0.14198782961460446	0.42209072978303747
0.14198782961460446	0.4260355029585799
0.1440162271805274	0.4260355029585799
0.1440162271805274	0.4319526627218935
0.1460446247464503	0.4319526627218935
0.1460446247464503	0.4358974358974359
0.15415821501014199	0.4358974358974359
0.15415821501014199	0.4378698224852071
0.15618661257606492	0.4378698224852071
0.15618661257606492	0.43984220907297833
0.15821501014198783	0.43984220907297833
0.15821501014198783	0.4418145956607495
0.16024340770791076	0.4418145956607495
0.16024340770791076	0.4437869822485207
0.16227180527383367	0.4437869822485207
0.16227180527383367	0.4556213017751479
0.1643002028397566	0.4556213017751479
0.1643002028397566	0.46153846153846156
0.16835699797160245	0.46153846153846156
0.16835699797160245	0.46745562130177515
0.17647058823529413	0.46745562130177515
0.17647058823529413	0.46942800788954636
0.17849898580121704	0.46942800788954636
0.17849898580121704	0.47534516765285995
0.18052738336713997	0.47534516765285995
0.18052738336713997	0.4812623274161736
0.1845841784989858	0.4812623274161736
0.1845841784989858	0.48520710059171596
0.18661257606490872	0.48520710059171596
0.18661257606490872	0.4970414201183432
0.18864097363083165	0.4970414201183432
0.18864097363083165	0.4990138067061144
0.19066937119675456	0.4990138067061144
0.19066937119675456	0.5009861932938856
0.1926977687626775	0.5009861932938856
0.1926977687626775	0.5029585798816568
0.1947261663286004	0.5029585798816568
0.1947261663286004	0.5069033530571992
0.19878296146044624	0.5069033530571992
0.19878296146044624	0.5108481262327417
0.2028397565922921	0.5108481262327417
0.2028397565922921	0.514792899408284
0.2129817444219067	0.514792899408284
0.2129817444219067	0.5207100591715976
0.21703853955375255	0.5207100591715976
0.21703853955375255	0.52465483234714
0.21906693711967545	0.52465483234714
0.21906693711967545	0.5266272189349113
0.2231237322515213	0.5266272189349113
0.2231237322515213	0.5364891518737672
0.22920892494929007	0.5364891518737672
0.22920892494929007	0.5443786982248521
0.23123732251521298	0.5443786982248521
0.23123732251521298	0.5483234714003945
0.23529411764705882	0.5483234714003945
0.23529411764705882	0.5502958579881657
0.24543610547667344	0.5502958579881657
0.24543610547667344	0.5522682445759369
0.24746450304259635	0.5522682445759369
0.24746450304259635	0.5581854043392505
0.2515212981744422	0.5581854043392505
0.2515212981744422	0.5601577909270217
0.2535496957403651	0.5601577909270217
0.2535496957403651	0.5641025641025641
0.25557809330628806	0.5641025641025641
0.25557809330628806	0.5660749506903353
0.25760649087221094	0.5660749506903353
0.25760649087221094	0.5680473372781065
0.2616632860040568	0.5680473372781065
0.2616632860040568	0.571992110453649
0.26369168356997974	0.571992110453649
0.26369168356997974	0.5779092702169625
0.26774847870182555	0.5779092702169625
0.26774847870182555	0.5818540433925049
0.2718052738336714	0.5818540433925049
0.2718052738336714	0.5897435897435898
0.2778904665314402	0.5897435897435898
0.2778904665314402	0.5936883629191322
0.2799188640973631	0.5936883629191322
0.2799188640973631	0.5956607495069034
0.2839756592292089	0.5956607495069034
0.2839756592292089	0.5976331360946746
0.28600405679513186	0.5976331360946746
0.28600405679513186	0.5996055226824457
0.2880324543610548	0.5996055226824457
0.2880324543610548	0.6015779092702169
0.29006085192697767	0.6015779092702169
0.29006085192697767	0.6055226824457594
0.2920892494929006	0.6055226824457594
0.2920892494929006	0.6173570019723866
0.29411764705882354	0.6173570019723866
0.29411764705882354	0.6193293885601578
0.2961460446247465	0.6193293885601578
0.2961460446247465	0.621301775147929
0.29817444219066935	0.621301775147929
0.29817444219066935	0.6252465483234714
0.3103448275862069	0.6252465483234714
0.3103448275862069	0.6272189349112426
0.3184584178498986	0.6272189349112426
0.3184584178498986	0.6291913214990138
0.32454361054766734	0.6291913214990138
0.32454361054766734	0.631163708086785
0.3306288032454361	0.631163708086785
0.3306288032454361	0.6331360946745562
0.33468559837728196	0.6331360946745562
0.33468559837728196	0.6370808678500987
0.3367139959432049	0.6370808678500987
0.3367139959432049	0.6410256410256411
0.33874239350912777	0.6410256410256411
0.33874239350912777	0.6429980276134122
0.3407707910750507	0.6429980276134122
0.3407707910750507	0.6449704142011834
0.34279918864097364	0.6449704142011834
0.34279918864097364	0.6548323471400395
0.3448275862068966	0.6548323471400395
0.3448275862068966	0.6568047337278107
0.35294117647058826	0.6568047337278107
0.35294117647058826	0.6587771203155819
0.35496957403651114	0.6587771203155819
0.35496957403651114	0.6666666666666666
0.36105476673427994	0.6666666666666666
0.36105476673427994	0.6706114398422091
0.36511156186612576	0.6706114398422091
0.36511156186612576	0.6745562130177515
0.3711967545638945	0.6745562130177515
0.3711967545638945	0.6765285996055227
0.3772819472616633	0.6765285996055227
0.3772819472616633	0.6785009861932939
0.3793103448275862	0.6785009861932939
0.3793103448275862	0.6824457593688363
0.385395537525355	0.6824457593688363
0.385395537525355	0.6923076923076923
0.3935091277890467	0.6923076923076923
0.3935091277890467	0.6942800788954635
0.3995943204868154	0.6942800788954635
0.3995943204868154	0.7021696252465484
0.4056795131845842	0.7021696252465484
0.4056795131845842	0.7080867850098619
0.41379310344827586	0.7080867850098619
0.41379310344827586	0.7120315581854043
0.4198782961460446	0.7120315581854043
0.4198782961460446	0.7258382642998028
0.42190669371196754	0.7258382642998028
0.42190669371196754	0.727810650887574
0.4239350912778905	0.727810650887574
0.4239350912778905	0.7297830374753451
0.4279918864097363	0.7297830374753451
0.4279918864097363	0.7317554240631163
0.43204868154158216	0.7317554240631163
0.43204868154158216	0.7337278106508875
0.4340770791075051	0.7337278106508875
0.4340770791075051	0.7357001972386588
0.43610547667342797	0.7357001972386588
0.43610547667342797	0.7396449704142012
0.4381338742393509	0.7396449704142012
0.4381338742393509	0.7435897435897436
0.44016227180527384	0.7435897435897436
0.44016227180527384	0.747534516765286
0.4462474645030426	0.747534516765286
0.4462474645030426	0.7495069033530573
0.4563894523326572	0.7495069033530573
0.4563894523326572	0.7534516765285996
0.4665314401622718	0.7534516765285996
0.4665314401622718	0.7554240631163708
0.4685598377281947	0.7554240631163708
0.4685598377281947	0.757396449704142
0.4787018255578093	0.757396449704142
0.4787018255578093	0.7613412228796844
0.4847870182555781	0.7613412228796844
0.4847870182555781	0.7633136094674556
0.48884381338742394	0.7633136094674556
0.48884381338742394	0.7652859960552268
0.4908722109533469	0.7652859960552268
0.4908722109533469	0.7672583826429981
0.49898580121703856	0.7672583826429981
0.49898580121703856	0.7692307692307693
0.5050709939148073	0.7692307692307693
0.5050709939148073	0.7712031558185405
0.5070993914807302	0.7712031558185405
0.5070993914807302	0.7731755424063116
0.5111561866125761	0.7731755424063116
0.5111561866125761	0.7790927021696252
0.513184584178499	0.7790927021696252
0.513184584178499	0.7830374753451677
0.5233265720081136	0.7830374753451677
0.5233265720081136	0.7850098619329389
0.5273833671399595	0.7850098619329389
0.5273833671399595	0.7909270216962525
0.5314401622718052	0.7909270216962525
0.5314401622718052	0.7948717948717948
0.5334685598377282	0.7948717948717948
0.5334685598377282	0.7988165680473372
0.539553752535497	0.7988165680473372
0.539553752535497	0.8027613412228797
0.5496957403651116	0.8027613412228797
0.5496957403651116	0.8165680473372781
0.5517241379310345	0.8165680473372781
0.5517241379310345	0.8185404339250493
0.5578093306288032	0.8185404339250493
0.5578093306288032	0.8224852071005917
0.563894523326572	0.8224852071005917
0.563894523326572	0.8244575936883629
0.5679513184584178	0.8244575936883629
0.5679513184584178	0.8303747534516766
0.5699797160243407	0.8303747534516766
0.5699797160243407	0.834319526627219
0.59026369168357	0.834319526627219
0.59026369168357	0.8362919132149902
0.5943204868154158	0.8362919132149902
0.5943204868154158	0.8402366863905325
0.5963488843813387	0.8402366863905325
0.5963488843813387	0.8441814595660749
0.6004056795131846	0.8441814595660749
0.6004056795131846	0.8461538461538461
0.6024340770791075	0.8461538461538461
0.6024340770791075	0.8500986193293886
0.6064908722109533	0.8500986193293886
0.6064908722109533	0.8520710059171598
0.6085192697768763	0.8520710059171598
0.6085192697768763	0.854043392504931
0.6247464503042597	0.854043392504931
0.6247464503042597	0.8560157790927022
0.6308316430020284	0.8560157790927022
0.6308316430020284	0.8579881656804734
0.6328600405679513	0.8579881656804734
0.6328600405679513	0.8599605522682445
0.6348884381338742	0.8599605522682445
0.6348884381338742	0.8619329388560157
0.6430020283975659	0.8619329388560157
0.6430020283975659	0.863905325443787
0.6490872210953347	0.863905325443787
0.6490872210953347	0.8658777120315582
0.6531440162271805	0.8658777120315582
0.6531440162271805	0.8678500986193294
0.6612576064908722	0.8678500986193294
0.6612576064908722	0.873767258382643
0.6632860040567952	0.873767258382643
0.6632860040567952	0.8757396449704142
0.665314401622718	0.8757396449704142
0.665314401622718	0.8796844181459567
0.6713995943204868	0.8796844181459567
0.6713995943204868	0.883629191321499
0.6774847870182555	0.883629191321499
0.6774847870182555	0.8856015779092702
0.6795131845841785	0.8856015779092702
0.6795131845841785	0.8875739644970414
0.6855983772819473	0.8875739644970414
0.6855983772819473	0.8915187376725838
0.6896551724137931	0.8915187376725838
0.6896551724137931	0.893491124260355
0.6937119675456389	0.893491124260355
0.6937119675456389	0.8954635108481263
0.6957403651115619	0.8954635108481263
0.6957403651115619	0.8974358974358975
0.6997971602434077	0.8974358974358975
0.6997971602434077	0.903353057199211
0.7018255578093306	0.903353057199211
0.7018255578093306	0.9053254437869822
0.7038539553752535	0.9053254437869822
0.7038539553752535	0.9072978303747534
0.7099391480730223	0.9072978303747534
0.7099391480730223	0.9092702169625246
0.7342799188640974	0.9092702169625246
0.7342799188640974	0.9151873767258383
0.7484787018255578	0.9151873767258383
0.7484787018255578	0.9171597633136095
0.7586206896551724	0.9171597633136095
0.7586206896551724	0.9191321499013807
0.7647058823529411	0.9191321499013807
0.7647058823529411	0.9270216962524654
0.7870182555780934	0.9270216962524654
0.7870182555780934	0.9329388560157791
0.7910750507099391	0.9329388560157791
0.7910750507099391	0.9349112426035503
0.7971602434077079	0.9349112426035503
0.7971602434077079	0.9388560157790927
0.8073022312373225	0.9388560157790927
0.8073022312373225	0.9428007889546351
0.8093306288032455	0.9428007889546351
0.8093306288032455	0.9447731755424064
0.8255578093306288	0.9447731755424064
0.8255578093306288	0.9487179487179487
0.8275862068965517	0.9487179487179487
0.8275862068965517	0.9506903353057199
0.8377281947261663	0.9506903353057199
0.8377281947261663	0.9526627218934911
0.8438133874239351	0.9526627218934911
0.8438133874239351	0.9546351084812623
0.845841784989858	0.9546351084812623
0.845841784989858	0.9566074950690335
0.8498985801217038	0.9566074950690335
0.8498985801217038	0.9585798816568047
0.8681541582150102	0.9585798816568047
0.8681541582150102	0.960552268244576
0.8722109533468559	0.960552268244576
0.8722109533468559	0.9625246548323472
0.8782961460446247	0.9625246548323472
0.8782961460446247	0.9644970414201184
0.8803245436105477	0.9644970414201184
0.8803245436105477	0.9664694280078896
0.8945233265720081	0.9664694280078896
0.8945233265720081	0.9684418145956607
0.9087221095334685	0.9684418145956607
0.9087221095334685	0.9723865877712031
0.9127789046653144	0.9723865877712031
0.9127789046653144	0.9743589743589743
0.9168356997971603	0.9743589743589743
0.9168356997971603	0.9783037475345168
0.9188640973630832	0.9783037475345168
0.9188640973630832	0.980276134122288
0.9330628803245437	0.980276134122288
0.9330628803245437	0.9822485207100592
0.9371196754563894	0.9822485207100592
0.9371196754563894	0.9842209072978304
0.9432048681541582	0.9842209072978304
0.9432048681541582	0.9861932938856016
0.9452332657200812	0.9861932938856016
0.9452332657200812	0.9881656804733728
0.9797160243407708	0.9881656804733728
0.9797160243407708	0.9901380670611439
0.9817444219066938	0.9901380670611439
0.9817444219066938	0.9940828402366864
0.9858012170385395	0.9940828402366864
0.9858012170385395	0.9960552268244576
0.9918864097363083	0.9960552268244576
0.9918864097363083	0.9980276134122288
1.0	0.9980276134122288
1.0	1.0


==> data/canary_ppl/agnews/roc/perp_31622_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.6804733727810651
0.002028397565922921	0.6804733727810651
0.002028397565922921	0.814595660749507
0.006085192697768763	0.814595660749507
0.006085192697768763	0.834319526627219
0.008113590263691683	0.834319526627219
0.008113590263691683	0.8500986193293886
0.010141987829614604	0.8500986193293886
0.010141987829614604	0.8599605522682445
0.014198782961460446	0.8599605522682445
0.014198782961460446	0.8658777120315582
0.016227180527383367	0.8658777120315582
0.016227180527383367	0.8777120315581854
0.018255578093306288	0.8777120315581854
0.018255578093306288	0.8856015779092702
0.02028397565922921	0.8856015779092702
0.02028397565922921	0.9053254437869822
0.02231237322515213	0.9053254437869822
0.02231237322515213	0.9211045364891519
0.02434077079107505	0.9211045364891519
0.02434077079107505	0.9270216962524654
0.02636916835699797	0.9270216962524654
0.02636916835699797	0.9289940828402367
0.030425963488843813	0.9289940828402367
0.030425963488843813	0.9329388560157791
0.034482758620689655	0.9329388560157791
0.034482758620689655	0.9349112426035503
0.038539553752535496	0.9349112426035503
0.038539553752535496	0.9408284023668639
0.04259634888438134	0.9408284023668639
0.04259634888438134	0.9467455621301775
0.04462474645030426	0.9467455621301775
0.04462474645030426	0.9566074950690335
0.05070993914807302	0.9566074950690335
0.05070993914807302	0.960552268244576
0.056795131845841784	0.960552268244576
0.056795131845841784	0.9625246548323472
0.058823529411764705	0.9625246548323472
0.058823529411764705	0.9644970414201184
0.06288032454361055	0.9644970414201184
0.06288032454361055	0.9664694280078896
0.07302231237322515	0.9664694280078896
0.07302231237322515	0.9723865877712031
0.08316430020283976	0.9723865877712031
0.08316430020283976	0.9743589743589743
0.0872210953346856	0.9743589743589743
0.0872210953346856	0.9763313609467456
0.09330628803245436	0.9763313609467456
0.09330628803245436	0.980276134122288
0.10547667342799188	0.980276134122288
0.10547667342799188	0.9822485207100592
0.11359026369168357	0.9822485207100592
0.11359026369168357	0.9861932938856016
0.14198782961460446	0.9861932938856016
0.14198782961460446	0.9881656804733728
0.15618661257606492	0.9881656804733728
0.15618661257606492	0.9901380670611439
0.16227180527383367	0.9901380670611439
0.16227180527383367	0.9921104536489151
0.2231237322515213	0.9921104536489151
0.2231237322515213	0.9940828402366864
0.28600405679513186	0.9940828402366864
0.28600405679513186	0.9960552268244576
0.45841784989858014	0.9960552268244576
0.45841784989858014	0.9980276134122288
0.4685598377281947	0.9980276134122288
0.4685598377281947	1.0
1.0	1.0


==> data/canary_ppl/agnews/roc/perp_31622_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.0039447731755424065
0.002028397565922921	0.0039447731755424065
0.002028397565922921	0.005917159763313609
0.010141987829614604	0.005917159763313609
0.010141987829614604	0.007889546351084813
0.012170385395537525	0.007889546351084813
0.012170385395537525	0.011834319526627219
0.014198782961460446	0.011834319526627219
0.014198782961460446	0.013806706114398421
0.02028397565922921	0.013806706114398421
0.02028397565922921	0.01972386587771203
0.028397565922920892	0.01972386587771203
0.028397565922920892	0.027613412228796843
0.032454361054766734	0.027613412228796843
0.032454361054766734	0.029585798816568046
0.036511156186612576	0.029585798816568046
0.036511156186612576	0.03155818540433925
0.038539553752535496	0.03155818540433925
0.038539553752535496	0.03944773175542406
0.04056795131845842	0.03944773175542406
0.04056795131845842	0.04339250493096647
0.04259634888438134	0.04339250493096647
0.04259634888438134	0.05325443786982249
0.0486815415821501	0.05325443786982249
0.0486815415821501	0.0611439842209073
0.05070993914807302	0.0611439842209073
0.05070993914807302	0.0650887573964497
0.05273833671399594	0.0650887573964497
0.05476673427991886	0.0670611439842209
0.056795131845841784	0.0670611439842209
0.056795131845841784	0.07495069033530571
0.060851926977687626	0.07495069033530571
0.060851926977687626	0.07889546351084813
0.06490872210953347	0.07889546351084813
0.06490872210953347	0.08284023668639054
0.07099391480730223	0.08284023668639054
0.07099391480730223	0.09072978303747535
0.07707910750507099	0.09072978303747535
0.07707910750507099	0.09270216962524655
0.08113590263691683	0.09270216962524655
0.08113590263691683	0.09664694280078895
0.08316430020283976	0.09664694280078895
0.08316430020283976	0.09861932938856016
0.0872210953346856	0.09861932938856016
0.0872210953346856	0.10059171597633136
0.08924949290060852	0.10059171597633136
0.08924949290060852	0.10256410256410256
0.09330628803245436	0.10256410256410256
0.09330628803245436	0.10650887573964497
0.09533468559837728	0.10650887573964497
0.09533468559837728	0.10848126232741617
0.10344827586206896	0.10848126232741617
0.10344827586206896	0.11045364891518737
0.10547667342799188	0.11045364891518737
0.10547667342799188	0.11439842209072978
0.1075050709939148	0.11439842209072978
0.1075050709939148	0.11637080867850098
0.11156186612576065	0.11637080867850098
0.11156186612576065	0.11834319526627218
0.11359026369168357	0.1203155818540434
0.11764705882352941	0.1203155818540434
0.11764705882352941	0.1222879684418146
0.11967545638945233	0.1222879684418146
0.12373225152129817	0.1282051282051282
0.13793103448275862	0.1301775147928994
0.13793103448275862	0.13214990138067062
0.13995943204868155	0.13214990138067062
0.14198782961460446	0.1341222879684418
0.1460446247464503	0.1341222879684418
0.14807302231237324	0.1341222879684418
0.14807302231237324	0.13609467455621302
0.15010141987829614	0.13806706114398423
0.15010141987829614	0.14003944773175542
0.15415821501014199	0.14201183431952663
0.15415821501014199	0.14398422090729784
0.15618661257606492	0.14398422090729784
0.15618661257606492	0.14595660749506903
0.15821501014198783	0.14595660749506903
0.15821501014198783	0.14792899408284024
0.16227180527383367	0.14792899408284024
0.16227180527383367	0.14990138067061143
0.1643002028397566	0.14990138067061143
0.1643002028397566	0.15187376725838264
0.16835699797160245	0.15187376725838264
0.16835699797160245	0.15384615384615385
0.17038539553752535	0.15384615384615385
0.1724137931034483	0.15581854043392504
0.17849898580121704	0.15581854043392504
0.17849898580121704	0.16370808678500987
0.18255578093306288	0.16370808678500987
0.18255578093306288	0.16568047337278108
0.18661257606490872	0.16568047337278108
0.18661257606490872	0.16765285996055226
0.18864097363083165	0.16765285996055226
0.18864097363083165	0.17159763313609466
0.19066937119675456	0.17159763313609466
0.19066937119675456	0.17751479289940827
0.1926977687626775	0.17751479289940827
0.1926977687626775	0.1814595660749507
0.20081135902636918	0.1814595660749507
0.20081135902636918	0.1893491124260355
0.2028397565922921	0.1893491124260355
0.2028397565922921	0.1952662721893491
0.20486815415821502	0.1952662721893491
0.20486815415821502	0.1992110453648915
0.2150101419878296	0.1992110453648915
0.2150101419878296	0.20512820512820512
0.2231237322515213	0.20512820512820512
0.2231237322515213	0.20710059171597633
0.23123732251521298	0.20710059171597633
0.23123732251521298	0.21104536489151873
0.23529411764705882	0.21104536489151873
0.23529411764705882	0.21301775147928995
0.23732251521298176	0.21301775147928995
0.23732251521298176	0.21893491124260356
0.24746450304259635	0.21893491124260356
0.24746450304259635	0.22485207100591717
0.2515212981744422	0.22485207100591717
0.2515212981744422	0.23274161735700197
0.25557809330628806	0.23274161735700197
0.25557809330628806	0.23471400394477318
0.25760649087221094	0.23471400394477318
0.25760649087221094	0.23668639053254437
0.2616632860040568	0.23668639053254437
0.2616632860040568	0.23865877712031558
0.2657200811359026	0.23865877712031558
0.2657200811359026	0.24260355029585798
0.26774847870182555	0.24260355029585798
0.26774847870182555	0.2445759368836292
0.27586206896551724	0.2445759368836292
0.27586206896551724	0.2465483234714004
0.281947261663286	0.2465483234714004
0.281947261663286	0.2485207100591716
0.2839756592292089	0.2485207100591716
0.2839756592292089	0.252465483234714
0.28600405679513186	0.252465483234714
0.28600405679513186	0.25443786982248523
0.29006085192697767	0.25443786982248523
0.29006085192697767	0.2583826429980276
0.2920892494929006	0.2583826429980276
0.2920892494929006	0.2603550295857988
0.29411764705882354	0.2603550295857988
0.29411764705882354	0.26232741617357
0.2961460446247465	0.26232741617357
0.2961460446247465	0.26429980276134124
0.29817444219066935	0.26429980276134124
0.29817444219066935	0.2702169625246548
0.3002028397565923	0.2702169625246548
0.3002028397565923	0.2781065088757396
0.30628803245436104	0.2781065088757396
0.30628803245436104	0.28007889546351084
0.3103448275862069	0.28007889546351084
0.3103448275862069	0.28205128205128205
0.3144016227180527	0.28205128205128205
0.3144016227180527	0.2859960552268245
0.31643002028397565	0.2859960552268245
0.31643002028397565	0.2879684418145957
0.3184584178498986	0.2879684418145957
0.3184584178498986	0.28994082840236685
0.3204868154158215	0.28994082840236685
0.3204868154158215	0.2958579881656805
0.32454361054766734	0.3037475345167653
0.3286004056795132	0.3037475345167653
0.3306288032454361	0.3057199211045365
0.332657200811359	0.3057199211045365
0.332657200811359	0.3096646942800789
0.33468559837728196	0.3116370808678501
0.33874239350912777	0.3116370808678501
0.33874239350912777	0.3214990138067061
0.3448275862068966	0.3214990138067061
0.3448275862068966	0.32938856015779094
0.4787018255578093	0.47731755424063116
0.6369168356997972	0.6173570019723866
0.6389452332657201	0.6173570019723866
0.6389452332657201	0.6252465483234714
0.640973630831643	0.6252465483234714
0.640973630831643	0.6272189349112426
0.6430020283975659	0.6272189349112426
0.6430020283975659	0.6291913214990138
0.6490872210953347	0.6370808678500987
0.6592292089249493	0.6449704142011834
0.6713995943204868	0.6587771203155819
0.6815415821501014	0.6706114398422091
0.6835699797160243	0.6706114398422091
0.6835699797160243	0.6725838264299803
0.6855983772819473	0.6785009861932939
0.691683569979716	0.6785009861932939
0.6957403651115619	0.6824457593688363
0.6957403651115619	0.6844181459566075
0.7018255578093306	0.6844181459566075
0.7018255578093306	0.6903353057199211
0.7058823529411765	0.6962524654832347
0.7058823529411765	0.7001972386587771
0.7099391480730223	0.7001972386587771
0.7099391480730223	0.7021696252465484
0.7119675456389453	0.7021696252465484
0.7119675456389453	0.7041420118343196
0.716024340770791	0.7041420118343196
0.7200811359026369	0.7041420118343196
0.7200811359026369	0.7061143984220908
0.7241379310344828	0.7061143984220908
0.7241379310344828	0.7080867850098619
0.7241379310344828	0.7120315581854043
0.7281947261663286	0.7120315581854043
0.7281947261663286	0.7140039447731755
0.7302231237322515	0.7140039447731755
0.7302231237322515	0.7159763313609467
0.7342799188640974	0.7159763313609467
0.7342799188640974	0.7258382642998028
0.7363083164300203	0.7258382642998028
0.7363083164300203	0.7297830374753451
0.7383367139959433	0.7297830374753451
0.7383367139959433	0.7337278106508875
0.7403651115618661	0.7337278106508875
0.7403651115618661	0.7357001972386588
0.744421906693712	0.7357001972386588
0.744421906693712	0.7416173570019724
0.7484787018255578	0.7416173570019724
0.7484787018255578	0.7435897435897436
0.7525354969574036	0.7435897435897436
0.7525354969574036	0.7534516765285996
0.7565922920892495	0.7534516765285996
0.7565922920892495	0.7554240631163708
0.7606490872210954	0.7554240631163708
0.7606490872210954	0.7593688362919132
0.7626774847870182	0.7593688362919132
0.7626774847870182	0.7652859960552268
0.768762677484787	0.7652859960552268
0.768762677484787	0.7712031558185405
0.7768762677484787	0.7712031558185405
0.7768762677484787	0.7751479289940828
0.7789046653144016	0.7751479289940828
0.7789046653144016	0.777120315581854
0.7809330628803245	0.777120315581854
0.7809330628803245	0.7790927021696252
0.7849898580121704	0.7790927021696252
0.7849898580121704	0.7810650887573964
0.7870182555780934	0.7810650887573964
0.7870182555780934	0.7889546351084813
0.7910750507099391	0.7889546351084813
0.7910750507099391	0.7948717948717948
0.795131845841785	0.7948717948717948
0.795131845841785	0.796844181459566
0.7971602434077079	0.796844181459566
0.7971602434077079	0.7988165680473372
0.7991886409736308	0.7988165680473372
0.7991886409736308	0.8027613412228797
0.7991886409736308	0.8067061143984221
0.8032454361054767	0.8067061143984221
0.8032454361054767	0.8106508875739645
0.8093306288032455	0.8106508875739645
0.8093306288032455	0.814595660749507
0.8133874239350912	0.814595660749507
0.8133874239350912	0.8165680473372781
0.8154158215010142	0.8165680473372781
0.8154158215010142	0.8185404339250493
0.8174442190669371	0.8185404339250493
0.8174442190669371	0.8284023668639053
0.821501014198783	0.8284023668639053
0.821501014198783	0.8303747534516766
0.8235294117647058	0.8303747534516766
0.8235294117647058	0.8323471400394478
0.8275862068965517	0.8323471400394478
0.8275862068965517	0.8382642998027613
0.8336713995943205	0.8382642998027613
0.8336713995943205	0.8441814595660749
0.8438133874239351	0.8441814595660749
0.8438133874239351	0.8461538461538461
0.847870182555781	0.8461538461538461
0.847870182555781	0.8481262327416174
0.8519269776876268	0.8481262327416174
0.8681541582150102	0.8579881656804734
0.8742393509127789	0.8658777120315582
0.8742393509127789	0.873767258382643
0.8742393509127789	0.8816568047337278
0.8762677484787018	0.883629191321499
0.8762677484787018	0.8856015779092702
0.8803245436105477	0.8856015779092702
0.8843813387423936	0.8856015779092702
0.8864097363083164	0.8875739644970414
0.8864097363083164	0.8895463510848126
0.8884381338742393	0.8895463510848126
0.8884381338742393	0.893491124260355
0.8924949290060852	0.893491124260355
0.8924949290060852	0.9013806706114399
0.8945233265720081	0.9013806706114399
0.8945233265720081	0.9092702169625246
0.9026369168356998	0.9092702169625246
0.9046653144016227	0.9112426035502958
0.9046653144016227	0.9151873767258383
0.9066937119675457	0.9151873767258383
0.9066937119675457	0.9171597633136095
0.9107505070993914	0.9171597633136095
0.9107505070993914	0.9191321499013807
0.9148073022312373	0.9191321499013807
0.9148073022312373	0.9211045364891519
0.9168356997971603	0.9211045364891519
0.9168356997971603	0.9230769230769231
0.922920892494929	0.9230769230769231
0.922920892494929	0.9250493096646942
0.9249492900608519	0.9250493096646942
0.9249492900608519	0.9270216962524654
0.9290060851926978	0.9270216962524654
0.9290060851926978	0.9329388560157791
0.9391480730223124	0.9329388560157791
0.9391480730223124	0.9349112426035503
0.9411764705882353	0.9349112426035503
0.9411764705882353	0.9388560157790927
0.9452332657200812	0.9388560157790927
0.9452332657200812	0.9408284023668639
0.947261663286004	0.9408284023668639
0.947261663286004	0.9487179487179487
0.9553752535496958	0.9487179487179487
0.9553752535496958	0.9506903353057199
0.9574036511156186	0.9506903353057199
0.9574036511156186	0.9526627218934911
0.9634888438133874	0.9526627218934911
0.9634888438133874	0.9566074950690335
0.9655172413793104	0.9566074950690335
0.9655172413793104	0.9585798816568047
0.9716024340770791	0.9585798816568047
0.9716024340770791	0.9625246548323472
0.973630831643002	0.9625246548323472
0.973630831643002	0.9684418145956607
0.9756592292089249	0.9684418145956607
0.9756592292089249	0.9704142011834319
0.9776876267748479	0.9704142011834319
0.9776876267748479	0.9743589743589743
0.9797160243407708	0.9743589743589743
0.9797160243407708	0.9763313609467456
0.9817444219066938	0.9763313609467456
0.9817444219066938	0.9861932938856016
0.9858012170385395	0.9861932938856016
0.9858012170385395	0.9881656804733728
0.9878296146044625	0.9881656804733728
0.9878296146044625	0.9921104536489151
0.9918864097363083	0.9921104536489151
0.9918864097363083	0.9940828402366864
0.9959432048681541	0.9940828402366864
0.9959432048681541	0.9960552268244576
1.0	0.9960552268244576
1.0	1.0


==> data/canary_ppl/agnews/roc/perp_3162_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.17159763313609466
0.002028397565922921	0.17159763313609466
0.002028397565922921	0.3806706114398422
0.004056795131845842	0.3806706114398422
0.004056795131845842	0.3905325443786982
0.006085192697768763	0.3905325443786982
0.006085192697768763	0.4635108481262327
0.008113590263691683	0.4635108481262327
0.008113590263691683	0.4714003944773176
0.010141987829614604	0.4714003944773176
0.010141987829614604	0.4911242603550296
0.012170385395537525	0.4911242603550296
0.012170385395537525	0.4990138067061144
0.014198782961460446	0.4990138067061144
0.014198782961460446	0.5463510848126233
0.016227180527383367	0.5463510848126233
0.016227180527383367	0.6094674556213018
0.018255578093306288	0.6094674556213018
0.018255578093306288	0.6291913214990138
0.02028397565922921	0.6291913214990138
0.02028397565922921	0.6686390532544378
0.02231237322515213	0.6686390532544378
0.02231237322515213	0.6745562130177515
0.02434077079107505	0.6745562130177515
0.02434077079107505	0.6765285996055227
0.02636916835699797	0.6765285996055227
0.02636916835699797	0.6804733727810651
0.028397565922920892	0.6804733727810651
0.028397565922920892	0.6844181459566075
0.030425963488843813	0.6844181459566075
0.030425963488843813	0.6923076923076923
0.032454361054766734	0.6923076923076923
0.032454361054766734	0.7021696252465484
0.034482758620689655	0.7021696252465484
0.034482758620689655	0.7041420118343196
0.038539553752535496	0.7041420118343196
0.038539553752535496	0.7140039447731755
0.04056795131845842	0.7140039447731755
0.04056795131845842	0.7317554240631163
0.04462474645030426	0.7317554240631163
0.04462474645030426	0.7337278106508875
0.04665314401622718	0.7337278106508875
0.04665314401622718	0.73767258382643
0.0486815415821501	0.73767258382643
0.0486815415821501	0.7396449704142012
0.05070993914807302	0.7396449704142012
0.05070993914807302	0.7455621301775148
0.05273833671399594	0.7455621301775148
0.05273833671399594	0.7514792899408284
0.05476673427991886	0.7514792899408284
0.05476673427991886	0.7534516765285996
0.056795131845841784	0.7534516765285996
0.056795131845841784	0.7554240631163708
0.058823529411764705	0.7554240631163708
0.058823529411764705	0.7593688362919132
0.060851926977687626	0.7593688362919132
0.060851926977687626	0.7633136094674556
0.06288032454361055	0.7633136094674556
0.06288032454361055	0.7692307692307693
0.06490872210953347	0.7692307692307693
0.06490872210953347	0.7928994082840237
0.06693711967545639	0.7928994082840237
0.06693711967545639	0.796844181459566
0.07302231237322515	0.796844181459566
0.07302231237322515	0.8007889546351085
0.07505070993914807	0.8007889546351085
0.07505070993914807	0.8047337278106509
0.07707910750507099	0.8047337278106509
0.07707910750507099	0.8126232741617357
0.07910750507099391	0.8126232741617357
0.07910750507099391	0.814595660749507
0.08113590263691683	0.814595660749507
0.08113590263691683	0.8165680473372781
0.08519269776876268	0.8165680473372781
0.08519269776876268	0.8244575936883629
0.0872210953346856	0.8244575936883629
0.0872210953346856	0.8264299802761341
0.09127789046653144	0.8264299802761341
0.09127789046653144	0.834319526627219
0.09330628803245436	0.834319526627219
0.09330628803245436	0.8362919132149902
0.09533468559837728	0.8362919132149902
0.09533468559837728	0.8382642998027613
0.0973630831643002	0.8382642998027613
0.0973630831643002	0.8441814595660749
0.09939148073022312	0.8441814595660749
0.09939148073022312	0.8461538461538461
0.10141987829614604	0.8461538461538461
0.10141987829614604	0.8481262327416174
0.1075050709939148	0.8481262327416174
0.1075050709939148	0.8599605522682445
0.10953346855983773	0.8599605522682445
0.10953346855983773	0.8658777120315582
0.11359026369168357	0.8658777120315582
0.11359026369168357	0.8678500986193294
0.12981744421906694	0.8678500986193294
0.12981744421906694	0.8717948717948718
0.13387423935091278	0.8717948717948718
0.13387423935091278	0.873767258382643
0.15618661257606492	0.873767258382643
0.15618661257606492	0.8777120315581854
0.15821501014198783	0.8777120315581854
0.15821501014198783	0.8796844181459567
0.19878296146044624	0.8796844181459567
0.19878296146044624	0.8875739644970414
0.2231237322515213	0.8875739644970414
0.2231237322515213	0.8895463510848126
0.22515212981744423	0.8895463510848126
0.22515212981744423	0.8915187376725838
0.23123732251521298	0.8915187376725838
0.23123732251521298	0.893491124260355
0.23529411764705882	0.893491124260355
0.23529411764705882	0.8954635108481263
0.23935091277890466	0.8954635108481263
0.23935091277890466	0.9013806706114399
0.24949290060851928	0.9013806706114399
0.24949290060851928	0.903353057199211
0.25557809330628806	0.903353057199211
0.25557809330628806	0.9072978303747534
0.25760649087221094	0.9072978303747534
0.25760649087221094	0.9092702169625246
0.2616632860040568	0.9092702169625246
0.2616632860040568	0.9112426035502958
0.2718052738336714	0.9112426035502958
0.2718052738336714	0.9151873767258383
0.2778904665314402	0.9151873767258383
0.2778904665314402	0.9171597633136095
0.3002028397565923	0.9171597633136095
0.3002028397565923	0.9191321499013807
0.3286004056795132	0.9191321499013807
0.3286004056795132	0.9211045364891519
0.332657200811359	0.9211045364891519
0.332657200811359	0.9289940828402367
0.33468559837728196	0.9289940828402367
0.33468559837728196	0.9349112426035503
0.3367139959432049	0.9349112426035503
0.3367139959432049	0.9368836291913215
0.34279918864097364	0.9368836291913215
0.34279918864097364	0.9447731755424064
0.3509127789046653	0.9447731755424064
0.3509127789046653	0.9467455621301775
0.35699797160243407	0.9467455621301775
0.35699797160243407	0.9487179487179487
0.36511156186612576	0.9487179487179487
0.36511156186612576	0.9506903353057199
0.3691683569979716	0.9506903353057199
0.3691683569979716	0.9526627218934911
0.38336713995943206	0.9526627218934911
0.38336713995943206	0.9546351084812623
0.38742393509127787	0.9546351084812623
0.38742393509127787	0.9566074950690335
0.3975659229208925	0.9566074950690335
0.3975659229208925	0.9585798816568047
0.3995943204868154	0.9585798816568047
0.3995943204868154	0.960552268244576
0.40162271805273836	0.960552268244576
0.40162271805273836	0.9625246548323472
0.42190669371196754	0.9625246548323472
0.42190669371196754	0.9644970414201184
0.4381338742393509	0.9644970414201184
0.4381338742393509	0.9664694280078896
0.44421906693711966	0.9664694280078896
0.44421906693711966	0.9684418145956607
0.4665314401622718	0.9684418145956607
0.4665314401622718	0.9704142011834319
0.49898580121703856	0.9704142011834319
0.49898580121703856	0.9723865877712031
0.5598377281947262	0.9723865877712031
0.5598377281947262	0.9743589743589743
0.5618661257606491	0.9743589743589743
0.5618661257606491	0.9783037475345168
0.5679513184584178	0.9783037475345168
0.5679513184584178	0.980276134122288
0.5882352941176471	0.980276134122288
0.5882352941176471	0.9822485207100592
0.5943204868154158	0.9822485207100592
0.5943204868154158	0.9842209072978304
0.6044624746450304	0.9842209072978304
0.6044624746450304	0.9861932938856016
0.6308316430020284	0.9861932938856016
0.6308316430020284	0.9881656804733728
0.7058823529411765	0.9881656804733728
0.7058823529411765	0.9901380670611439
0.7667342799188641	0.9901380670611439
0.7667342799188641	0.9921104536489151
0.8032454361054767	0.9921104536489151
0.8032454361054767	0.9940828402366864
0.8174442190669371	0.9940828402366864
0.8174442190669371	0.9960552268244576
0.8661257606490872	0.9960552268244576
0.8661257606490872	0.9980276134122288
0.8985801217038539	0.9980276134122288
0.8985801217038539	1.0
1.0	1.0


==> data/canary_ppl/agnews/roc/perp_3162_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.002028397565922921	0.0
0.002028397565922921	0.0039447731755424065
0.004056795131845842	0.0039447731755424065
0.004056795131845842	0.005917159763313609
0.010141987829614604	0.005917159763313609
0.010141987829614604	0.009861932938856016
0.012170385395537525	0.009861932938856016
0.012170385395537525	0.015779092702169626
0.016227180527383367	0.015779092702169626
0.016227180527383367	0.021696252465483234
0.018255578093306288	0.021696252465483234
0.018255578093306288	0.03155818540433925
0.02028397565922921	0.03155818540433925
0.02028397565922921	0.03353057199211045
0.02636916835699797	0.03353057199211045
0.02636916835699797	0.03747534516765286
0.036511156186612576	0.03747534516765286
0.036511156186612576	0.04339250493096647
0.038539553752535496	0.04339250493096647
0.038539553752535496	0.047337278106508875
0.04665314401622718	0.047337278106508875
0.04665314401622718	0.055226824457593686
0.0486815415821501	0.055226824457593686
0.0486815415821501	0.05719921104536489
0.05070993914807302	0.05719921104536489
0.05070993914807302	0.07100591715976332
0.05476673427991886	0.07100591715976332
0.05476673427991886	0.07297830374753451
0.06288032454361055	0.07297830374753451
0.06288032454361055	0.08086785009861933
0.06490872210953347	0.08086785009861933
0.06490872210953347	0.08284023668639054
0.06693711967545639	0.08284023668639054
0.06693711967545639	0.09072978303747535
0.07302231237322515	0.09072978303747535
0.07302231237322515	0.10256410256410256
0.07505070993914807	0.10256410256410256
0.07505070993914807	0.10650887573964497
0.08113590263691683	0.10650887573964497
0.08113590263691683	0.11242603550295859
0.08316430020283976	0.11242603550295859
0.08316430020283976	0.1222879684418146
0.08519269776876268	0.1222879684418146
0.08519269776876268	0.1242603550295858
0.09127789046653144	0.1242603550295858
0.09127789046653144	0.126232741617357
0.09330628803245436	0.126232741617357
0.09330628803245436	0.1341222879684418
0.09939148073022312	0.1341222879684418
0.09939148073022312	0.14003944773175542
0.10344827586206896	0.14003944773175542
0.10344827586206896	0.14792899408284024
0.10547667342799188	0.14792899408284024
0.10547667342799188	0.15187376725838264
0.1075050709939148	0.15187376725838264
0.1075050709939148	0.15779092702169625
0.10953346855983773	0.15779092702169625
0.10953346855983773	0.16370808678500987
0.11156186612576065	0.16370808678500987
0.11156186612576065	0.17357001972386588
0.11764705882352941	0.17357001972386588
0.11764705882352941	0.1834319526627219
0.11967545638945233	0.1834319526627219
0.11967545638945233	0.1893491124260355
0.12373225152129817	0.1893491124260355
0.12373225152129817	0.1952662721893491
0.1257606490872211	0.1952662721893491
0.1257606490872211	0.19723865877712032
0.12981744421906694	0.19723865877712032
0.12981744421906694	0.20315581854043394
0.13387423935091278	0.20315581854043394
0.13387423935091278	0.20907297830374755
0.13793103448275862	0.20907297830374755
0.13793103448275862	0.21696252465483234
0.13995943204868155	0.21696252465483234
0.13995943204868155	0.21893491124260356
0.14198782961460446	0.21893491124260356
0.14198782961460446	0.22090729783037474
0.1460446247464503	0.22090729783037474
0.1460446247464503	0.22485207100591717
0.14807302231237324	0.22485207100591717
0.14807302231237324	0.22879684418145957
0.15212981744421908	0.22879684418145957
0.15212981744421908	0.23076923076923078
0.15618661257606492	0.23076923076923078
0.15618661257606492	0.23274161735700197
0.15821501014198783	0.23274161735700197
0.15821501014198783	0.24260355029585798
0.16024340770791076	0.24260355029585798
0.16024340770791076	0.2485207100591716
0.1663286004056795	0.2485207100591716
0.1663286004056795	0.25443786982248523
0.17038539553752535	0.25443786982248523
0.17038539553752535	0.2583826429980276
0.1724137931034483	0.2583826429980276
0.1724137931034483	0.2603550295857988
0.1744421906693712	0.2603550295857988
0.1744421906693712	0.26232741617357
0.17647058823529413	0.26232741617357
0.17647058823529413	0.26627218934911245
0.17849898580121704	0.26627218934911245
0.17849898580121704	0.2682445759368836
0.18052738336713997	0.2682445759368836
0.18052738336713997	0.2702169625246548
0.18255578093306288	0.2702169625246548
0.18255578093306288	0.27416173570019725
0.18661257606490872	0.27416173570019725
0.18661257606490872	0.2781065088757396
0.1947261663286004	0.2781065088757396
0.1947261663286004	0.28205128205128205
0.20081135902636918	0.28205128205128205
0.20081135902636918	0.2879684418145957
0.2028397565922921	0.2879684418145957
0.2028397565922921	0.28994082840236685
0.20486815415821502	0.28994082840236685
0.20486815415821502	0.2958579881656805
0.20689655172413793	0.2958579881656805
0.20689655172413793	0.2978303747534517
0.21095334685598377	0.2978303747534517
0.21095334685598377	0.30177514792899407
0.2129817444219067	0.30177514792899407
0.2129817444219067	0.3057199211045365
0.22920892494929007	0.3057199211045365
0.22920892494929007	0.3076923076923077
0.23732251521298176	0.3076923076923077
0.23732251521298176	0.3116370808678501
0.24746450304259635	0.3116370808678501
0.24746450304259635	0.3136094674556213
0.24949290060851928	0.3136094674556213
0.24949290060851928	0.3175542406311637
0.2535496957403651	0.3175542406311637
0.2535496957403651	0.31952662721893493
0.25557809330628806	0.31952662721893493
0.25557809330628806	0.3214990138067061
0.25963488843813387	0.3214990138067061
0.25963488843813387	0.3234714003944773
0.2616632860040568	0.3234714003944773
0.2616632860040568	0.3254437869822485
0.2657200811359026	0.3254437869822485
0.2657200811359026	0.33136094674556216
0.2697768762677485	0.33136094674556216
0.2697768762677485	0.33530571992110453
0.2718052738336714	0.33530571992110453
0.2718052738336714	0.33727810650887574
0.2738336713995943	0.33727810650887574
0.2738336713995943	0.34122287968441817
0.2778904665314402	0.34122287968441817
0.2778904665314402	0.34516765285996054
0.2799188640973631	0.34516765285996054
0.2799188640973631	0.34911242603550297
0.2839756592292089	0.34911242603550297
0.2839756592292089	0.3530571992110454
0.2920892494929006	0.3530571992110454
0.2920892494929006	0.35502958579881655
0.29411764705882354	0.35502958579881655
0.29411764705882354	0.3629191321499014
0.3022312373225152	0.3629191321499014
0.3022312373225152	0.36489151873767256
0.30425963488843816	0.36489151873767256
0.30425963488843816	0.3708086785009862
0.30628803245436104	0.3708086785009862
0.30628803245436104	0.38461538461538464
0.3103448275862069	0.38461538461538464
0.3103448275862069	0.3905325443786982
0.31237322515212984	0.3905325443786982
0.31237322515212984	0.39250493096646943
0.3184584178498986	0.39250493096646943
0.3184584178498986	0.39644970414201186
0.3204868154158215	0.39644970414201186
0.3204868154158215	0.40631163708086787
0.3286004056795132	0.40631163708086787
0.3286004056795132	0.41420118343195267
0.3306288032454361	0.41420118343195267
0.3306288032454361	0.4161735700197239
0.332657200811359	0.4161735700197239
0.332657200811359	0.4181459566074951
0.33468559837728196	0.4181459566074951
0.33468559837728196	0.42011834319526625
0.3407707910750507	0.42011834319526625
0.3407707910750507	0.42209072978303747
0.35699797160243407	0.42209072978303747
0.35699797160243407	0.4240631163708087
0.359026369168357	0.4240631163708087
0.359026369168357	0.4260355029585799
0.36105476673427994	0.4260355029585799
0.36105476673427994	0.43984220907297833
0.3630831643002028	0.43984220907297833
0.3630831643002028	0.4418145956607495
0.36511156186612576	0.4418145956607495
0.36511156186612576	0.4437869822485207
0.3671399594320487	0.4437869822485207
0.3671399594320487	0.4457593688362919
0.3691683569979716	0.4457593688362919
0.3691683569979716	0.44970414201183434
0.3711967545638945	0.44970414201183434
0.3711967545638945	0.4516765285996055
0.3793103448275862	0.4516765285996055
0.3793103448275862	0.4635108481262327
0.3813387423935091	0.4635108481262327
0.3813387423935091	0.46745562130177515
0.38336713995943206	0.46745562130177515
0.38336713995943206	0.47534516765285995
0.385395537525355	0.47534516765285995
0.385395537525355	0.48717948717948717
0.38742393509127787	0.48717948717948717
0.38742393509127787	0.49506903353057197
0.3894523326572008	0.49506903353057197
0.3894523326572008	0.4970414201183432
0.3935091277890467	0.4970414201183432
0.3935091277890467	0.4990138067061144
0.3975659229208925	0.4990138067061144
0.3975659229208925	0.5009861932938856
0.40162271805273836	0.5009861932938856
0.40162271805273836	0.5069033530571992
0.4077079107505071	0.5069033530571992
0.4077079107505071	0.5088757396449705
0.4117647058823529	0.5088757396449705
0.4117647058823529	0.5187376725838264
0.4158215010141988	0.5187376725838264
0.4158215010141988	0.52465483234714
0.4198782961460446	0.52465483234714
0.4198782961460446	0.5285996055226825
0.42190669371196754	0.5285996055226825
0.42190669371196754	0.534516765285996
0.4239350912778905	0.534516765285996
0.4239350912778905	0.5364891518737672
0.4259634888438134	0.5364891518737672
0.4259634888438134	0.5384615384615384
0.4279918864097363	0.5384615384615384
0.4279918864097363	0.5404339250493096
0.44016227180527384	0.5404339250493096
0.44016227180527384	0.5424063116370809
0.4421906693711968	0.5424063116370809
0.4421906693711968	0.5463510848126233
0.44421906693711966	0.5463510848126233
0.44421906693711966	0.5483234714003945
0.45233265720081134	0.5483234714003945
0.45233265720081134	0.5502958579881657
0.4543610547667343	0.5502958579881657
0.4543610547667343	0.5542406311637081
0.460446247464503	0.5542406311637081
0.460446247464503	0.5581854043392505
0.4645030425963489	0.5581854043392505
0.4645030425963489	0.5601577909270217
0.4726166328600406	0.5601577909270217
0.4726166328600406	0.5660749506903353
0.4746450304259635	0.5660749506903353
0.4746450304259635	0.571992110453649
0.4766734279918864	0.571992110453649
0.4766734279918864	0.5759368836291914
0.48884381338742394	0.5759368836291914
0.48884381338742394	0.5779092702169625
0.4908722109533469	0.5779092702169625
0.4908722109533469	0.5798816568047337
0.4949290060851927	0.5798816568047337
0.4949290060851927	0.5838264299802761
0.5010141987829615	0.5838264299802761
0.5010141987829615	0.5857988165680473
0.5050709939148073	0.5857988165680473
0.5050709939148073	0.5877712031558185
0.513184584178499	0.5877712031558185
0.513184584178499	0.5956607495069034
0.5192697768762677	0.5956607495069034
0.5192697768762677	0.5976331360946746
0.5212981744421906	0.5976331360946746
0.5212981744421906	0.6035502958579881
0.5233265720081136	0.6035502958579881
0.5233265720081136	0.6153846153846154
0.5273833671399595	0.6153846153846154
0.5273833671399595	0.6173570019723866
0.5314401622718052	0.6173570019723866
0.5314401622718052	0.6193293885601578
0.5334685598377282	0.6193293885601578
0.5334685598377282	0.621301775147929
0.5354969574036511	0.621301775147929
0.5354969574036511	0.6252465483234714
0.539553752535497	0.6252465483234714
0.539553752535497	0.631163708086785
0.5476673427991886	0.631163708086785
0.5476673427991886	0.6370808678500987
0.5517241379310345	0.6370808678500987
0.5517241379310345	0.6410256410256411
0.5537525354969574	0.6410256410256411
0.5537525354969574	0.6429980276134122
0.5578093306288032	0.6429980276134122
0.5578093306288032	0.6449704142011834
0.5618661257606491	0.6449704142011834
0.5618661257606491	0.6469428007889546
0.5699797160243407	0.6469428007889546
0.5699797160243407	0.650887573964497
0.5780933062880325	0.650887573964497
0.5780933062880325	0.6528599605522682
0.5801217038539553	0.6528599605522682
0.5801217038539553	0.6548323471400395
0.5841784989858012	0.6548323471400395
0.5841784989858012	0.6568047337278107
0.5882352941176471	0.6568047337278107
0.5882352941176471	0.6765285996055227
0.592292089249493	0.6765285996055227
0.592292089249493	0.6785009861932939
0.5943204868154158	0.6785009861932939
0.5943204868154158	0.6824457593688363
0.5963488843813387	0.6824457593688363
0.5963488843813387	0.6844181459566075
0.6024340770791075	0.6844181459566075
0.6024340770791075	0.6903353057199211
0.6044624746450304	0.6903353057199211
0.6044624746450304	0.6942800788954635
0.6064908722109533	0.6942800788954635
0.6064908722109533	0.6962524654832347
0.6105476673427992	0.6962524654832347
0.6105476673427992	0.7001972386587771
0.6166328600405679	0.7001972386587771
0.6166328600405679	0.7021696252465484
0.6186612576064908	0.7021696252465484
0.6186612576064908	0.7080867850098619
0.6288032454361054	0.7080867850098619
0.6288032454361054	0.7120315581854043
0.6308316430020284	0.7120315581854043
0.6308316430020284	0.7140039447731755
0.6369168356997972	0.7140039447731755
0.6369168356997972	0.7159763313609467
0.6430020283975659	0.7159763313609467
0.6430020283975659	0.7218934911242604
0.6450304259634888	0.7218934911242604
0.6450304259634888	0.7238658777120316
0.6470588235294118	0.7238658777120316
0.6470588235294118	0.7258382642998028
0.6511156186612576	0.7258382642998028
0.6511156186612576	0.7297830374753451
0.6531440162271805	0.7297830374753451
0.6531440162271805	0.7317554240631163
0.6551724137931034	0.7317554240631163
0.6551724137931034	0.73767258382643
0.6592292089249493	0.73767258382643
0.6592292089249493	0.7396449704142012
0.6632860040567952	0.7396449704142012
0.6632860040567952	0.7416173570019724
0.665314401622718	0.7416173570019724
0.665314401622718	0.7435897435897436
0.6673427991886409	0.7435897435897436
0.6673427991886409	0.7495069033530573
0.6693711967545639	0.7495069033530573
0.6693711967545639	0.7534516765285996
0.6734279918864098	0.7534516765285996
0.6734279918864098	0.757396449704142
0.6835699797160243	0.757396449704142
0.6835699797160243	0.7613412228796844
0.6896551724137931	0.7613412228796844
0.6896551724137931	0.7633136094674556
0.691683569979716	0.7633136094674556
0.691683569979716	0.7672583826429981
0.6957403651115619	0.7672583826429981
0.6957403651115619	0.7751479289940828
0.7038539553752535	0.7751479289940828
0.7038539553752535	0.777120315581854
0.7099391480730223	0.777120315581854
0.7099391480730223	0.7790927021696252
0.716024340770791	0.7790927021696252
0.716024340770791	0.7830374753451677
0.718052738336714	0.7830374753451677
0.718052738336714	0.7928994082840237
0.7200811359026369	0.7928994082840237
0.7200811359026369	0.8007889546351085
0.7221095334685599	0.8007889546351085
0.7221095334685599	0.8027613412228797
0.7241379310344828	0.8027613412228797
0.7241379310344828	0.8067061143984221
0.7322515212981744	0.8067061143984221
0.7322515212981744	0.8126232741617357
0.7342799188640974	0.8126232741617357
0.7342799188640974	0.8185404339250493
0.7363083164300203	0.8185404339250493
0.7363083164300203	0.8205128205128205
0.7464503042596349	0.8205128205128205
0.7464503042596349	0.8264299802761341
0.7606490872210954	0.8264299802761341
0.7606490872210954	0.8303747534516766
0.7626774847870182	0.8303747534516766
0.7626774847870182	0.8382642998027613
0.7667342799188641	0.8382642998027613
0.7667342799188641	0.8402366863905325
0.768762677484787	0.8402366863905325
0.768762677484787	0.8461538461538461
0.77079107505071	0.8461538461538461
0.77079107505071	0.8560157790927022
0.7728194726166329	0.8560157790927022
0.7728194726166329	0.8579881656804734
0.7829614604462475	0.8579881656804734
0.7829614604462475	0.8599605522682445
0.7849898580121704	0.8599605522682445
0.7849898580121704	0.863905325443787
0.7910750507099391	0.863905325443787
0.7910750507099391	0.8757396449704142
0.795131845841785	0.8757396449704142
0.795131845841785	0.8816568047337278
0.7971602434077079	0.8816568047337278
0.7971602434077079	0.883629191321499
0.7991886409736308	0.883629191321499
0.7991886409736308	0.8895463510848126
0.8032454361054767	0.8895463510848126
0.8032454361054767	0.8915187376725838
0.8052738336713996	0.8915187376725838
0.8052738336713996	0.893491124260355
0.8093306288032455	0.893491124260355
0.8093306288032455	0.8954635108481263
0.8113590263691683	0.8954635108481263
0.8113590263691683	0.8974358974358975
0.821501014198783	0.8974358974358975
0.821501014198783	0.903353057199211
0.8235294117647058	0.903353057199211
0.8235294117647058	0.9072978303747534
0.8255578093306288	0.9072978303747534
0.8255578093306288	0.9112426035502958
0.8275862068965517	0.9112426035502958
0.8275862068965517	0.9151873767258383
0.8296146044624746	0.9151873767258383
0.8296146044624746	0.9171597633136095
0.8316430020283976	0.9171597633136095
0.8316430020283976	0.9191321499013807
0.8397565922920892	0.9191321499013807
0.8397565922920892	0.9230769230769231
0.8438133874239351	0.9230769230769231
0.8438133874239351	0.9289940828402367
0.845841784989858	0.9289940828402367
0.845841784989858	0.9309664694280079
0.8498985801217038	0.9309664694280079
0.8498985801217038	0.9329388560157791
0.8722109533468559	0.9329388560157791
0.8722109533468559	0.9368836291913215
0.8762677484787018	0.9368836291913215
0.8762677484787018	0.9388560157790927
0.8823529411764706	0.9388560157790927
0.8823529411764706	0.9408284023668639
0.8843813387423936	0.9408284023668639
0.8843813387423936	0.9428007889546351
0.9046653144016227	0.9428007889546351
0.9046653144016227	0.9447731755424064
0.9066937119675457	0.9447731755424064
0.9066937119675457	0.9467455621301775
0.9188640973630832	0.9467455621301775
0.9188640973630832	0.9487179487179487
0.922920892494929	0.9487179487179487
0.922920892494929	0.9566074950690335
0.9249492900608519	0.9566074950690335
0.9249492900608519	0.9585798816568047
0.9290060851926978	0.9585798816568047
0.9290060851926978	0.960552268244576
0.9350912778904665	0.960552268244576
0.9350912778904665	0.9625246548323472
0.9432048681541582	0.9625246548323472
0.9432048681541582	0.9723865877712031
0.947261663286004	0.9723865877712031
0.947261663286004	0.9743589743589743
0.949290060851927	0.9743589743589743
0.949290060851927	0.9822485207100592
0.9513184584178499	0.9822485207100592
0.9513184584178499	0.9861932938856016
0.9594320486815415	0.9861932938856016
0.9594320486815415	0.9901380670611439
0.9614604462474645	0.9901380670611439
0.9614604462474645	0.9921104536489151
0.9756592292089249	0.9921104536489151
0.9756592292089249	0.9940828402366864
0.9858012170385395	0.9940828402366864
0.9858012170385395	0.9980276134122288
0.9939148073022313	0.9980276134122288
0.9939148073022313	1.0
1.0	1.0


==> data/canary_ppl/agnews/roc/perp_316_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.09861932938856016
0.002028397565922921	0.09861932938856016
0.002028397565922921	0.3175542406311637
0.004056795131845842	0.3175542406311637
0.004056795131845842	0.33925049309664695
0.006085192697768763	0.33925049309664695
0.006085192697768763	0.38461538461538464
0.008113590263691683	0.38461538461538464
0.008113590263691683	0.39644970414201186
0.010141987829614604	0.39644970414201186
0.010141987829614604	0.40631163708086787
0.012170385395537525	0.40631163708086787
0.012170385395537525	0.4240631163708087
0.014198782961460446	0.4240631163708087
0.014198782961460446	0.4457593688362919
0.016227180527383367	0.4457593688362919
0.016227180527383367	0.4714003944773176
0.018255578093306288	0.4714003944773176
0.018255578093306288	0.5069033530571992
0.02028397565922921	0.5069033530571992
0.02028397565922921	0.5207100591715976
0.02231237322515213	0.5207100591715976
0.02231237322515213	0.5226824457593688
0.02636916835699797	0.5226824457593688
0.02636916835699797	0.5364891518737672
0.028397565922920892	0.5364891518737672
0.028397565922920892	0.5502958579881657
0.030425963488843813	0.5502958579881657
0.030425963488843813	0.5562130177514792
0.032454361054766734	0.5562130177514792
0.032454361054766734	0.5601577909270217
0.034482758620689655	0.5601577909270217
0.034482758620689655	0.5857988165680473
0.038539553752535496	0.5857988165680473
0.038539553752535496	0.5956607495069034
0.04056795131845842	0.5956607495069034
0.04056795131845842	0.611439842209073
0.04259634888438134	0.611439842209073
0.04259634888438134	0.6153846153846154
0.04462474645030426	0.6153846153846154
0.04462474645030426	0.6193293885601578
0.04665314401622718	0.6193293885601578
0.04665314401622718	0.621301775147929
0.0486815415821501	0.621301775147929
0.0486815415821501	0.6232741617357002
0.05070993914807302	0.6232741617357002
0.05070993914807302	0.6331360946745562
0.05273833671399594	0.6331360946745562
0.05273833671399594	0.6390532544378699
0.05476673427991886	0.6390532544378699
0.05476673427991886	0.6469428007889546
0.058823529411764705	0.6469428007889546
0.058823529411764705	0.6489151873767258
0.060851926977687626	0.6489151873767258
0.060851926977687626	0.650887573964497
0.06288032454361055	0.650887573964497
0.06288032454361055	0.6587771203155819
0.06490872210953347	0.6587771203155819
0.06490872210953347	0.6804733727810651
0.06693711967545639	0.6804733727810651
0.06693711967545639	0.6863905325443787
0.06896551724137931	0.6863905325443787
0.06896551724137931	0.6982248520710059
0.07099391480730223	0.6982248520710059
0.07099391480730223	0.7021696252465484
0.07302231237322515	0.7021696252465484
0.07302231237322515	0.7041420118343196
0.07505070993914807	0.7041420118343196
0.07505070993914807	0.7159763313609467
0.07707910750507099	0.7159763313609467
0.07707910750507099	0.7199211045364892
0.08113590263691683	0.7199211045364892
0.08113590263691683	0.7238658777120316
0.08316430020283976	0.7238658777120316
0.08316430020283976	0.727810650887574
0.0872210953346856	0.727810650887574
0.0872210953346856	0.7396449704142012
0.08924949290060852	0.7396449704142012
0.08924949290060852	0.7633136094674556
0.09330628803245436	0.7633136094674556
0.09330628803245436	0.7712031558185405
0.0973630831643002	0.7712031558185405
0.0973630831643002	0.7751479289940828
0.09939148073022312	0.7751479289940828
0.09939148073022312	0.777120315581854
0.10141987829614604	0.777120315581854
0.10141987829614604	0.7810650887573964
0.1075050709939148	0.7810650887573964
0.1075050709939148	0.7850098619329389
0.11967545638945233	0.7850098619329389
0.11967545638945233	0.7869822485207101
0.12373225152129817	0.7869822485207101
0.12373225152129817	0.7909270216962525
0.1257606490872211	0.7909270216962525
0.1257606490872211	0.796844181459566
0.12778904665314403	0.796844181459566
0.12778904665314403	0.8007889546351085
0.12981744421906694	0.8007889546351085
0.12981744421906694	0.8067061143984221
0.13387423935091278	0.8067061143984221
0.13387423935091278	0.8106508875739645
0.1359026369168357	0.8106508875739645
0.1359026369168357	0.8165680473372781
0.13793103448275862	0.8165680473372781
0.13793103448275862	0.8224852071005917
0.14198782961460446	0.8224852071005917
0.14198782961460446	0.8284023668639053
0.1460446247464503	0.8284023668639053
0.1460446247464503	0.8323471400394478
0.14807302231237324	0.8323471400394478
0.14807302231237324	0.8362919132149902
0.16227180527383367	0.8362919132149902
0.16227180527383367	0.8441814595660749
0.16835699797160245	0.8441814595660749
0.16835699797160245	0.8461538461538461
0.17038539553752535	0.8461538461538461
0.17038539553752535	0.8500986193293886
0.1744421906693712	0.8500986193293886
0.1744421906693712	0.8520710059171598
0.17849898580121704	0.8520710059171598
0.17849898580121704	0.854043392504931
0.18052738336713997	0.854043392504931
0.18052738336713997	0.8560157790927022
0.18661257606490872	0.8560157790927022
0.18661257606490872	0.8599605522682445
0.18864097363083165	0.8599605522682445
0.18864097363083165	0.863905325443787
0.2028397565922921	0.863905325443787
0.2028397565922921	0.8658777120315582
0.20486815415821502	0.8658777120315582
0.20486815415821502	0.8678500986193294
0.21095334685598377	0.8678500986193294
0.21095334685598377	0.8698224852071006
0.2129817444219067	0.8698224852071006
0.2129817444219067	0.873767258382643
0.22515212981744423	0.873767258382643
0.22515212981744423	0.8757396449704142
0.2332657200811359	0.8757396449704142
0.2332657200811359	0.8777120315581854
0.25760649087221094	0.8777120315581854
0.25760649087221094	0.8796844181459567
0.2657200811359026	0.8796844181459567
0.2657200811359026	0.8816568047337278
0.2697768762677485	0.8816568047337278
0.2697768762677485	0.8856015779092702
0.27586206896551724	0.8856015779092702
0.27586206896551724	0.8895463510848126
0.2778904665314402	0.8895463510848126
0.2778904665314402	0.8915187376725838
0.2920892494929006	0.8915187376725838
0.2920892494929006	0.8954635108481263
0.29411764705882354	0.8954635108481263
0.29411764705882354	0.8974358974358975
0.2961460446247465	0.8974358974358975
0.2961460446247465	0.8994082840236687
0.31237322515212984	0.8994082840236687
0.31237322515212984	0.9013806706114399
0.31643002028397565	0.9013806706114399
0.31643002028397565	0.9053254437869822
0.3225152129817444	0.9053254437869822
0.3225152129817444	0.9072978303747534
0.3265720081135903	0.9072978303747534
0.3265720081135903	0.9092702169625246
0.3509127789046653	0.9092702169625246
0.3509127789046653	0.9112426035502958
0.35294117647058826	0.9112426035502958
0.35294117647058826	0.9151873767258383
0.36105476673427994	0.9151873767258383
0.36105476673427994	0.9191321499013807
0.36511156186612576	0.9191321499013807
0.36511156186612576	0.9211045364891519
0.4056795131845842	0.9211045364891519
0.4056795131845842	0.9270216962524654
0.4077079107505071	0.9270216962524654
0.4077079107505071	0.9289940828402367
0.40973630831643004	0.9289940828402367
0.40973630831643004	0.9309664694280079
0.42190669371196754	0.9309664694280079
0.42190669371196754	0.9329388560157791
0.4239350912778905	0.9329388560157791
0.4239350912778905	0.9368836291913215
0.4300202839756592	0.9368836291913215
0.4300202839756592	0.9388560157790927
0.44421906693711966	0.9388560157790927
0.44421906693711966	0.9408284023668639
0.4462474645030426	0.9408284023668639
0.4462474645030426	0.9428007889546351
0.4665314401622718	0.9428007889546351
0.4665314401622718	0.9447731755424064
0.47058823529411764	0.9447731755424064
0.47058823529411764	0.9487179487179487
0.48073022312373226	0.9487179487179487
0.48073022312373226	0.9506903353057199
0.49898580121703856	0.9506903353057199
0.49898580121703856	0.9526627218934911
0.5030425963488844	0.9526627218934911
0.5030425963488844	0.9546351084812623
0.5050709939148073	0.9546351084812623
0.5050709939148073	0.9585798816568047
0.5172413793103449	0.9585798816568047
0.5172413793103449	0.960552268244576
0.5212981744421906	0.960552268244576
0.5212981744421906	0.9625246548323472
0.5456389452332657	0.9625246548323472
0.5456389452332657	0.9664694280078896
0.5801217038539553	0.9664694280078896
0.5801217038539553	0.9684418145956607
0.5943204868154158	0.9684418145956607
0.5943204868154158	0.9704142011834319
0.6064908722109533	0.9704142011834319
0.6064908722109533	0.9723865877712031
0.6146044624746451	0.9723865877712031
0.6146044624746451	0.9743589743589743
0.6186612576064908	0.9743589743589743
0.6186612576064908	0.9763313609467456
0.6227180527383367	0.9763313609467456
0.6227180527383367	0.9783037475345168
0.6754563894523327	0.9783037475345168
0.6754563894523327	0.980276134122288
0.7079107505070994	0.980276134122288
0.7079107505070994	0.9822485207100592
0.7221095334685599	0.9822485207100592
0.7221095334685599	0.9842209072978304
0.7281947261663286	0.9842209072978304
0.7281947261663286	0.9861932938856016
0.7322515212981744	0.9861932938856016
0.7322515212981744	0.9881656804733728
0.744421906693712	0.9881656804733728
0.744421906693712	0.9901380670611439
0.7484787018255578	0.9901380670611439
0.7484787018255578	0.9921104536489151
0.7667342799188641	0.9921104536489151
0.7667342799188641	0.9940828402366864
0.7809330628803245	0.9940828402366864
0.7809330628803245	0.9960552268244576
0.8093306288032455	0.9960552268244576
0.8093306288032455	0.9980276134122288
0.8823529411764706	0.9980276134122288
0.8823529411764706	1.0
1.0	1.0


==> data/canary_ppl/agnews/roc/perp_316_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.0670611439842209
0.002028397565922921	0.0670611439842209
0.002028397565922921	0.08481262327416174
0.004056795131845842	0.08481262327416174
0.004056795131845842	0.09467455621301775
0.006085192697768763	0.09467455621301775
0.006085192697768763	0.10256410256410256
0.008113590263691683	0.10256410256410256
0.008113590263691683	0.11045364891518737
0.010141987829614604	0.11045364891518737
0.010141987829614604	0.1222879684418146
0.012170385395537525	0.1222879684418146
0.012170385395537525	0.1242603550295858
0.014198782961460446	0.1242603550295858
0.014198782961460446	0.13609467455621302
0.018255578093306288	0.13609467455621302
0.018255578093306288	0.14003944773175542
0.02231237322515213	0.14003944773175542
0.02231237322515213	0.15187376725838264
0.02636916835699797	0.15187376725838264
0.02636916835699797	0.17159763313609466
0.028397565922920892	0.17159763313609466
0.028397565922920892	0.21893491124260356
0.030425963488843813	0.21893491124260356
0.030425963488843813	0.22485207100591717
0.032454361054766734	0.22485207100591717
0.032454361054766734	0.23668639053254437
0.034482758620689655	0.23668639053254437
0.034482758620689655	0.2445759368836292
0.04056795131845842	0.2445759368836292
0.04056795131845842	0.252465483234714
0.04462474645030426	0.252465483234714
0.04462474645030426	0.2564102564102564
0.05273833671399594	0.2564102564102564
0.05273833671399594	0.26232741617357
0.05476673427991886	0.26232741617357
0.05476673427991886	0.2682445759368836
0.056795131845841784	0.2682445759368836
0.056795131845841784	0.27218934911242604
0.058823529411764705	0.27218934911242604
0.058823529411764705	0.27416173570019725
0.06288032454361055	0.27416173570019725
0.06288032454361055	0.28007889546351084
0.06693711967545639	0.28007889546351084
0.06693711967545639	0.28205128205128205
0.06896551724137931	0.28205128205128205
0.06896551724137931	0.2879684418145957
0.07099391480730223	0.2879684418145957
0.07099391480730223	0.28994082840236685
0.07302231237322515	0.28994082840236685
0.07302231237322515	0.29980276134122286
0.07910750507099391	0.29980276134122286
0.07910750507099391	0.30177514792899407
0.08113590263691683	0.30177514792899407
0.08113590263691683	0.3155818540433925
0.08316430020283976	0.3155818540433925
0.08316430020283976	0.3214990138067061
0.08519269776876268	0.3214990138067061
0.08519269776876268	0.3234714003944773
0.08924949290060852	0.3234714003944773
0.08924949290060852	0.3254437869822485
0.09127789046653144	0.3254437869822485
0.09127789046653144	0.33727810650887574
0.09330628803245436	0.33727810650887574
0.09330628803245436	0.34516765285996054
0.0973630831643002	0.34516765285996054
0.0973630831643002	0.3530571992110454
0.09939148073022312	0.3530571992110454
0.09939148073022312	0.35700197238658776
0.10547667342799188	0.35700197238658776
0.10547667342799188	0.3629191321499014
0.1075050709939148	0.3629191321499014
0.1075050709939148	0.3747534516765286
0.10953346855983773	0.3747534516765286
0.10953346855983773	0.3767258382642998
0.12170385395537525	0.3767258382642998
0.12170385395537525	0.38461538461538464
0.12373225152129817	0.38461538461538464
0.12373225152129817	0.3905325443786982
0.1257606490872211	0.3905325443786982
0.1257606490872211	0.39644970414201186
0.12778904665314403	0.39644970414201186
0.12778904665314403	0.398422090729783
0.12981744421906694	0.398422090729783
0.12981744421906694	0.4161735700197239
0.13995943204868155	0.4161735700197239
0.13995943204868155	0.4181459566074951
0.14198782961460446	0.4181459566074951
0.14198782961460446	0.42011834319526625
0.14807302231237324	0.42011834319526625
0.14807302231237324	0.42209072978303747
0.15010141987829614	0.42209072978303747
0.15010141987829614	0.4240631163708087
0.15212981744421908	0.4240631163708087
0.15212981744421908	0.4260355029585799
0.15415821501014199	0.4260355029585799
0.15415821501014199	0.4280078895463511
0.15618661257606492	0.4280078895463511
0.15618661257606492	0.4339250493096647
0.16227180527383367	0.4339250493096647
0.16227180527383367	0.4358974358974359
0.1643002028397566	0.4358974358974359
0.1643002028397566	0.43984220907297833
0.16835699797160245	0.43984220907297833
0.16835699797160245	0.4437869822485207
0.17038539553752535	0.4437869822485207
0.17038539553752535	0.4457593688362919
0.1724137931034483	0.4457593688362919
0.1724137931034483	0.4477317554240631
0.1744421906693712	0.4477317554240631
0.1744421906693712	0.4516765285996055
0.17647058823529413	0.4516765285996055
0.17647058823529413	0.4536489151873767
0.18052738336713997	0.4536489151873767
0.18052738336713997	0.4556213017751479
0.18255578093306288	0.4556213017751479
0.18255578093306288	0.45759368836291914
0.1845841784989858	0.45759368836291914
0.1845841784989858	0.4635108481262327
0.19066937119675456	0.4635108481262327
0.19066937119675456	0.46745562130177515
0.1947261663286004	0.46745562130177515
0.1947261663286004	0.4714003944773176
0.19675456389452334	0.4714003944773176
0.19675456389452334	0.47534516765285995
0.19878296146044624	0.47534516765285995
0.19878296146044624	0.47928994082840237
0.20081135902636918	0.47928994082840237
0.20081135902636918	0.4930966469428008
0.20486815415821502	0.4930966469428008
0.20486815415821502	0.4970414201183432
0.20892494929006086	0.4970414201183432
0.20892494929006086	0.5009861932938856
0.2150101419878296	0.5009861932938856
0.2150101419878296	0.514792899408284
0.21703853955375255	0.514792899408284
0.21703853955375255	0.5226824457593688
0.21906693711967545	0.5226824457593688
0.21906693711967545	0.5305719921104537
0.2210953346855984	0.5305719921104537
0.2210953346855984	0.5325443786982249
0.22515212981744423	0.5325443786982249
0.22515212981744423	0.5364891518737672
0.22920892494929007	0.5364891518737672
0.22920892494929007	0.5384615384615384
0.23732251521298176	0.5384615384615384
0.23732251521298176	0.5424063116370809
0.24543610547667344	0.5424063116370809
0.24543610547667344	0.5502958579881657
0.24746450304259635	0.5502958579881657
0.24746450304259635	0.5562130177514792
0.24949290060851928	0.5562130177514792
0.24949290060851928	0.5581854043392505
0.2515212981744422	0.5581854043392505
0.2515212981744422	0.5641025641025641
0.25963488843813387	0.5641025641025641
0.25963488843813387	0.5680473372781065
0.2657200811359026	0.5680473372781065
0.2657200811359026	0.5739644970414202
0.2697768762677485	0.5739644970414202
0.2697768762677485	0.5759368836291914
0.2738336713995943	0.5759368836291914
0.2738336713995943	0.5779092702169625
0.2799188640973631	0.5779092702169625
0.2799188640973631	0.5798816568047337
0.281947261663286	0.5798816568047337
0.281947261663286	0.5818540433925049
0.2880324543610548	0.5818540433925049
0.2880324543610548	0.5838264299802761
0.2920892494929006	0.5838264299802761
0.2920892494929006	0.5857988165680473
0.29411764705882354	0.5857988165680473
0.29411764705882354	0.5897435897435898
0.3002028397565923	0.5897435897435898
0.3002028397565923	0.6035502958579881
0.3022312373225152	0.6035502958579881
0.3022312373225152	0.6055226824457594
0.30425963488843816	0.6055226824457594
0.30425963488843816	0.6074950690335306
0.30628803245436104	0.6074950690335306
0.30628803245436104	0.6153846153846154
0.30831643002028397	0.6153846153846154
0.30831643002028397	0.6193293885601578
0.3103448275862069	0.6193293885601578
0.3103448275862069	0.621301775147929
0.31643002028397565	0.621301775147929
0.31643002028397565	0.6252465483234714
0.3184584178498986	0.6252465483234714
0.3184584178498986	0.6390532544378699
0.3225152129817444	0.6390532544378699
0.3225152129817444	0.6410256410256411
0.3286004056795132	0.6410256410256411
0.3286004056795132	0.6429980276134122
0.33874239350912777	0.6429980276134122
0.33874239350912777	0.6449704142011834
0.3407707910750507	0.6449704142011834
0.3407707910750507	0.6469428007889546
0.3448275862068966	0.6469428007889546
0.3448275862068966	0.6489151873767258
0.3509127789046653	0.6489151873767258
0.3509127789046653	0.6528599605522682
0.35294117647058826	0.6528599605522682
0.35294117647058826	0.6646942800788954
0.35699797160243407	0.6646942800788954
0.35699797160243407	0.6686390532544378
0.359026369168357	0.6686390532544378
0.359026369168357	0.6725838264299803
0.36511156186612576	0.6725838264299803
0.36511156186612576	0.6745562130177515
0.3671399594320487	0.6745562130177515
0.3671399594320487	0.6765285996055227
0.3691683569979716	0.6765285996055227
0.3691683569979716	0.6785009861932939
0.3711967545638945	0.6785009861932939
0.3711967545638945	0.6844181459566075
0.37322515212981744	0.6844181459566075
0.37322515212981744	0.6863905325443787
0.3772819472616633	0.6863905325443787
0.3772819472616633	0.6923076923076923
0.3813387423935091	0.6923076923076923
0.3813387423935091	0.6942800788954635
0.385395537525355	0.6942800788954635
0.385395537525355	0.6962524654832347
0.3975659229208925	0.6962524654832347
0.3975659229208925	0.6982248520710059
0.40162271805273836	0.6982248520710059
0.40162271805273836	0.7021696252465484
0.4056795131845842	0.7021696252465484
0.4056795131845842	0.7080867850098619
0.4117647058823529	0.7080867850098619
0.4117647058823529	0.7120315581854043
0.41379310344827586	0.7120315581854043
0.41379310344827586	0.7159763313609467
0.4158215010141988	0.7159763313609467
0.4158215010141988	0.7199211045364892
0.42190669371196754	0.7199211045364892
0.42190669371196754	0.7218934911242604
0.4239350912778905	0.7218934911242604
0.4239350912778905	0.7258382642998028
0.4259634888438134	0.7258382642998028
0.4259634888438134	0.7317554240631163
0.4300202839756592	0.7317554240631163
0.4300202839756592	0.7396449704142012
0.4340770791075051	0.7396449704142012
0.4340770791075051	0.7435897435897436
0.4381338742393509	0.7435897435897436
0.4381338742393509	0.7455621301775148
0.44016227180527384	0.7455621301775148
0.44016227180527384	0.747534516765286
0.44421906693711966	0.747534516765286
0.44421906693711966	0.7514792899408284
0.4462474645030426	0.7514792899408284
0.4462474645030426	0.7534516765285996
0.45841784989858014	0.7534516765285996
0.45841784989858014	0.7554240631163708
0.460446247464503	0.7554240631163708
0.460446247464503	0.757396449704142
0.48073022312373226	0.757396449704142
0.48073022312373226	0.7593688362919132
0.486815415821501	0.7593688362919132
0.486815415821501	0.7613412228796844
0.4908722109533469	0.7613412228796844
0.4908722109533469	0.7652859960552268
0.5070993914807302	0.7652859960552268
0.5070993914807302	0.7672583826429981
0.5091277890466531	0.7672583826429981
0.5091277890466531	0.7731755424063116
0.513184584178499	0.7731755424063116
0.513184584178499	0.7790927021696252
0.5192697768762677	0.7790927021696252
0.5192697768762677	0.7830374753451677
0.5253549695740365	0.7830374753451677
0.5253549695740365	0.7869822485207101
0.5415821501014199	0.7869822485207101
0.5415821501014199	0.7889546351084813
0.5476673427991886	0.7889546351084813
0.5476673427991886	0.7948717948717948
0.5496957403651116	0.7948717948717948
0.5496957403651116	0.8047337278106509
0.5537525354969574	0.8047337278106509
0.5537525354969574	0.8067061143984221
0.5578093306288032	0.8067061143984221
0.5578093306288032	0.8086785009861933
0.5598377281947262	0.8086785009861933
0.5598377281947262	0.8126232741617357
0.565922920892495	0.8126232741617357
0.565922920892495	0.814595660749507
0.5679513184584178	0.814595660749507
0.5679513184584178	0.8165680473372781
0.5699797160243407	0.8165680473372781
0.5699797160243407	0.8185404339250493
0.5720081135902637	0.8185404339250493
0.5720081135902637	0.8205128205128205
0.5821501014198783	0.8205128205128205
0.5821501014198783	0.8224852071005917
0.5862068965517241	0.8224852071005917
0.5862068965517241	0.8244575936883629
0.5943204868154158	0.8244575936883629
0.5943204868154158	0.8303747534516766
0.5963488843813387	0.8303747534516766
0.5963488843813387	0.834319526627219
0.6064908722109533	0.834319526627219
0.6064908722109533	0.8362919132149902
0.6125760649087221	0.8362919132149902
0.6125760649087221	0.8382642998027613
0.6166328600405679	0.8382642998027613
0.6166328600405679	0.8422090729783037
0.6206896551724138	0.8422090729783037
0.6206896551724138	0.8441814595660749
0.6328600405679513	0.8441814595660749
0.6328600405679513	0.8461538461538461
0.6389452332657201	0.8461538461538461
0.6389452332657201	0.8481262327416174
0.640973630831643	0.8481262327416174
0.640973630831643	0.8520710059171598
0.6551724137931034	0.8520710059171598
0.6551724137931034	0.854043392504931
0.6572008113590264	0.854043392504931
0.6572008113590264	0.8560157790927022
0.6592292089249493	0.8560157790927022
0.6592292089249493	0.8579881656804734
0.665314401622718	0.8579881656804734
0.665314401622718	0.8619329388560157
0.6693711967545639	0.8619329388560157
0.6693711967545639	0.863905325443787
0.6774847870182555	0.863905325443787
0.6774847870182555	0.8717948717948718
0.6937119675456389	0.8717948717948718
0.6937119675456389	0.8757396449704142
0.6957403651115619	0.8757396449704142
0.6957403651115619	0.8777120315581854
0.7038539553752535	0.8777120315581854
0.7038539553752535	0.8816568047337278
0.7099391480730223	0.8816568047337278
0.7099391480730223	0.883629191321499
0.7221095334685599	0.883629191321499
0.7221095334685599	0.8856015779092702
0.7241379310344828	0.8856015779092702
0.7241379310344828	0.8875739644970414
0.7261663286004056	0.8875739644970414
0.7261663286004056	0.8915187376725838
0.7342799188640974	0.8915187376725838
0.7342799188640974	0.893491124260355
0.7464503042596349	0.893491124260355
0.7464503042596349	0.8994082840236687
0.7484787018255578	0.8994082840236687
0.7484787018255578	0.903353057199211
0.7565922920892495	0.903353057199211
0.7565922920892495	0.9053254437869822
0.7647058823529411	0.9053254437869822
0.7647058823529411	0.9072978303747534
0.7667342799188641	0.9072978303747534
0.7667342799188641	0.9092702169625246
0.768762677484787	0.9092702169625246
0.768762677484787	0.9132149901380671
0.77079107505071	0.9132149901380671
0.77079107505071	0.9151873767258383
0.7768762677484787	0.9151873767258383
0.7768762677484787	0.9171597633136095
0.7809330628803245	0.9171597633136095
0.7809330628803245	0.9191321499013807
0.7829614604462475	0.9191321499013807
0.7829614604462475	0.9211045364891519
0.7910750507099391	0.9211045364891519
0.7910750507099391	0.9230769230769231
0.8012170385395537	0.9230769230769231
0.8012170385395537	0.9250493096646942
0.8296146044624746	0.9250493096646942
0.8296146044624746	0.9289940828402367
0.8377281947261663	0.9289940828402367
0.8377281947261663	0.9309664694280079
0.8397565922920892	0.9309664694280079
0.8397565922920892	0.9349112426035503
0.8559837728194726	0.9349112426035503
0.8559837728194726	0.9388560157790927
0.8661257606490872	0.9388560157790927
0.8661257606490872	0.9428007889546351
0.8681541582150102	0.9428007889546351
0.8681541582150102	0.9447731755424064
0.8701825557809331	0.9447731755424064
0.8701825557809331	0.9467455621301775
0.8722109533468559	0.9467455621301775
0.8722109533468559	0.9487179487179487
0.8742393509127789	0.9487179487179487
0.8742393509127789	0.9506903353057199
0.8864097363083164	0.9506903353057199
0.8864097363083164	0.9526627218934911
0.8884381338742393	0.9526627218934911
0.8884381338742393	0.9546351084812623
0.8904665314401623	0.9546351084812623
0.8904665314401623	0.9585798816568047
0.8924949290060852	0.9585798816568047
0.8924949290060852	0.960552268244576
0.896551724137931	0.960552268244576
0.896551724137931	0.9625246548323472
0.9066937119675457	0.9625246548323472
0.9066937119675457	0.9644970414201184
0.9087221095334685	0.9644970414201184
0.9087221095334685	0.9664694280078896
0.9188640973630832	0.9664694280078896
0.9188640973630832	0.9684418145956607
0.9249492900608519	0.9684418145956607
0.9249492900608519	0.9723865877712031
0.9330628803245437	0.9723865877712031
0.9330628803245437	0.9763313609467456
0.9371196754563894	0.9763313609467456
0.9371196754563894	0.9783037475345168
0.949290060851927	0.9783037475345168
0.949290060851927	0.9822485207100592
0.9634888438133874	0.9822485207100592
0.9634888438133874	0.9842209072978304
0.9675456389452333	0.9842209072978304
0.9675456389452333	0.9861932938856016
0.9756592292089249	0.9861932938856016
0.9756592292089249	0.9881656804733728
0.9776876267748479	0.9881656804733728
0.9776876267748479	0.9901380670611439
0.9837728194726166	0.9901380670611439
0.9837728194726166	0.9921104536489151
0.9878296146044625	0.9921104536489151
0.9878296146044625	0.9960552268244576
0.9898580121703854	0.9960552268244576
0.9898580121703854	0.9980276134122288
0.9959432048681541	0.9980276134122288
0.9959432048681541	1.0
1.0	1.0


==> data/canary_ppl/agnews/roc/perp_31_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.34122287968441817
0.002028397565922921	0.34122287968441817
0.002028397565922921	0.398422090729783
0.004056795131845842	0.398422090729783
0.004056795131845842	0.47928994082840237
0.006085192697768763	0.47928994082840237
0.006085192697768763	0.5128205128205128
0.008113590263691683	0.5128205128205128
0.008113590263691683	0.5502958579881657
0.010141987829614604	0.5502958579881657
0.010141987829614604	0.5542406311637081
0.014198782961460446	0.5542406311637081
0.014198782961460446	0.5641025641025641
0.016227180527383367	0.5641025641025641
0.016227180527383367	0.5700197238658777
0.018255578093306288	0.5700197238658777
0.018255578093306288	0.5739644970414202
0.02028397565922921	0.5739644970414202
0.02028397565922921	0.5857988165680473
0.02231237322515213	0.5857988165680473
0.02231237322515213	0.5897435897435898
0.02434077079107505	0.5897435897435898
0.02434077079107505	0.591715976331361
0.02636916835699797	0.591715976331361
0.02636916835699797	0.5936883629191322
0.028397565922920892	0.5936883629191322
0.028397565922920892	0.6035502958579881
0.030425963488843813	0.6035502958579881
0.030425963488843813	0.6094674556213018
0.032454361054766734	0.6094674556213018
0.032454361054766734	0.6291913214990138
0.034482758620689655	0.6291913214990138
0.034482758620689655	0.6469428007889546
0.036511156186612576	0.6469428007889546
0.036511156186612576	0.6489151873767258
0.04056795131845842	0.6489151873767258
0.04056795131845842	0.6587771203155819
0.04259634888438134	0.6587771203155819
0.04259634888438134	0.6646942800788954
0.04665314401622718	0.6646942800788954
0.04665314401622718	0.6686390532544378
0.0486815415821501	0.6686390532544378
0.0486815415821501	0.6725838264299803
0.05070993914807302	0.6725838264299803
0.05070993914807302	0.6765285996055227
0.05273833671399594	0.6765285996055227
0.05273833671399594	0.6844181459566075
0.05476673427991886	0.6844181459566075
0.05476673427991886	0.6863905325443787
0.056795131845841784	0.6863905325443787
0.056795131845841784	0.6923076923076923
0.058823529411764705	0.6923076923076923
0.058823529411764705	0.6942800788954635
0.060851926977687626	0.6942800788954635
0.060851926977687626	0.7100591715976331
0.06490872210953347	0.7100591715976331
0.06490872210953347	0.7140039447731755
0.06693711967545639	0.7140039447731755
0.06693711967545639	0.7297830374753451
0.06896551724137931	0.7297830374753451
0.06896551724137931	0.747534516765286
0.07099391480730223	0.747534516765286
0.07099391480730223	0.7514792899408284
0.07707910750507099	0.7514792899408284
0.07707910750507099	0.7554240631163708
0.08113590263691683	0.7554240631163708
0.08113590263691683	0.7672583826429981
0.08316430020283976	0.7672583826429981
0.08316430020283976	0.7692307692307693
0.08519269776876268	0.7692307692307693
0.08519269776876268	0.7731755424063116
0.0872210953346856	0.7731755424063116
0.0872210953346856	0.7751479289940828
0.08924949290060852	0.7751479289940828
0.08924949290060852	0.7790927021696252
0.09127789046653144	0.7790927021696252
0.09127789046653144	0.7850098619329389
0.09330628803245436	0.7850098619329389
0.09330628803245436	0.7909270216962525
0.0973630831643002	0.7909270216962525
0.0973630831643002	0.7948717948717948
0.09939148073022312	0.7948717948717948
0.09939148073022312	0.7988165680473372
0.10141987829614604	0.7988165680473372
0.10141987829614604	0.8007889546351085
0.10547667342799188	0.8007889546351085
0.10547667342799188	0.8047337278106509
0.11359026369168357	0.8047337278106509
0.11359026369168357	0.8086785009861933
0.11561866125760649	0.8086785009861933
0.11561866125760649	0.8106508875739645
0.12170385395537525	0.8106508875739645
0.12170385395537525	0.8126232741617357
0.12778904665314403	0.8126232741617357
0.12778904665314403	0.8185404339250493
0.12981744421906694	0.8185404339250493
0.12981744421906694	0.8205128205128205
0.13793103448275862	0.8205128205128205
0.13793103448275862	0.834319526627219
0.13995943204868155	0.834319526627219
0.13995943204868155	0.8382642998027613
0.14198782961460446	0.8382642998027613
0.14198782961460446	0.8441814595660749
0.1440162271805274	0.8441814595660749
0.1440162271805274	0.8520710059171598
0.15618661257606492	0.8520710059171598
0.15618661257606492	0.854043392504931
0.15821501014198783	0.854043392504931
0.15821501014198783	0.8560157790927022
0.16024340770791076	0.8560157790927022
0.16024340770791076	0.8579881656804734
0.16227180527383367	0.8579881656804734
0.16227180527383367	0.8599605522682445
0.1663286004056795	0.8599605522682445
0.1663286004056795	0.8619329388560157
0.17038539553752535	0.8619329388560157
0.17038539553752535	0.863905325443787
0.1724137931034483	0.863905325443787
0.1724137931034483	0.8658777120315582
0.1744421906693712	0.8658777120315582
0.1744421906693712	0.8717948717948718
0.18661257606490872	0.8717948717948718
0.18661257606490872	0.873767258382643
0.19675456389452334	0.873767258382643
0.19675456389452334	0.8816568047337278
0.19878296146044624	0.8816568047337278
0.19878296146044624	0.883629191321499
0.20689655172413793	0.883629191321499
0.20689655172413793	0.8856015779092702
0.2150101419878296	0.8856015779092702
0.2150101419878296	0.8895463510848126
0.2210953346855984	0.8895463510848126
0.2210953346855984	0.8915187376725838
0.22515212981744423	0.8915187376725838
0.22515212981744423	0.893491124260355
0.22920892494929007	0.893491124260355
0.22920892494929007	0.8954635108481263
0.23123732251521298	0.8954635108481263
0.23123732251521298	0.8974358974358975
0.24543610547667344	0.8974358974358975
0.24543610547667344	0.8994082840236687
0.2535496957403651	0.8994082840236687
0.2535496957403651	0.9013806706114399
0.25557809330628806	0.9013806706114399
0.25557809330628806	0.903353057199211
0.2616632860040568	0.903353057199211
0.2616632860040568	0.9072978303747534
0.2799188640973631	0.9072978303747534
0.2799188640973631	0.9092702169625246
0.29411764705882354	0.9092702169625246
0.29411764705882354	0.9112426035502958
0.2961460446247465	0.9112426035502958
0.2961460446247465	0.9132149901380671
0.3103448275862069	0.9132149901380671
0.3103448275862069	0.9171597633136095
0.3184584178498986	0.9171597633136095
0.3184584178498986	0.9191321499013807
0.3204868154158215	0.9191321499013807
0.3204868154158215	0.9211045364891519
0.33468559837728196	0.9211045364891519
0.33468559837728196	0.9230769230769231
0.3367139959432049	0.9230769230769231
0.3367139959432049	0.9270216962524654
0.33874239350912777	0.9270216962524654
0.33874239350912777	0.9289940828402367
0.3488843813387424	0.9289940828402367
0.3488843813387424	0.9309664694280079
0.35496957403651114	0.9309664694280079
0.35496957403651114	0.9329388560157791
0.35699797160243407	0.9329388560157791
0.35699797160243407	0.9349112426035503
0.359026369168357	0.9349112426035503
0.359026369168357	0.9428007889546351
0.39553752535496955	0.9428007889546351
0.39553752535496955	0.9447731755424064
0.4300202839756592	0.9447731755424064
0.4300202839756592	0.9467455621301775
0.4482758620689655	0.9467455621301775
0.4482758620689655	0.9546351084812623
0.4563894523326572	0.9546351084812623
0.4563894523326572	0.9566074950690335
0.46247464503042596	0.9566074950690335
0.46247464503042596	0.9585798816568047
0.48073022312373226	0.9585798816568047
0.48073022312373226	0.960552268244576
0.5010141987829615	0.960552268244576
0.5010141987829615	0.9644970414201184
0.5030425963488844	0.9644970414201184
0.5030425963488844	0.9664694280078896
0.5212981744421906	0.9664694280078896
0.5212981744421906	0.9684418145956607
0.5314401622718052	0.9684418145956607
0.5314401622718052	0.9704142011834319
0.6004056795131846	0.9704142011834319
0.6004056795131846	0.9723865877712031
0.6024340770791075	0.9723865877712031
0.6024340770791075	0.9763313609467456
0.6247464503042597	0.9763313609467456
0.6247464503042597	0.9783037475345168
0.6430020283975659	0.9783037475345168
0.6430020283975659	0.980276134122288
0.6734279918864098	0.980276134122288
0.6734279918864098	0.9822485207100592
0.6997971602434077	0.9822485207100592
0.6997971602434077	0.9842209072978304
0.742393509127789	0.9842209072978304
0.742393509127789	0.9861932938856016
0.7505070993914807	0.9861932938856016
0.7505070993914807	0.9881656804733728
0.7647058823529411	0.9881656804733728
0.7647058823529411	0.9901380670611439
0.795131845841785	0.9901380670611439
0.795131845841785	0.9921104536489151
0.7991886409736308	0.9921104536489151
0.7991886409736308	0.9940828402366864
0.8012170385395537	0.9940828402366864
0.8012170385395537	0.9960552268244576
0.8843813387423936	0.9960552268244576
0.8843813387423936	0.9980276134122288
0.9290060851926978	0.9980276134122288
0.9290060851926978	1.0
1.0	1.0


==> data/canary_ppl/agnews/roc/perp_31_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.029585798816568046
0.002028397565922921	0.029585798816568046
0.002028397565922921	0.04142011834319527
0.004056795131845842	0.04142011834319527
0.004056795131845842	0.05917159763313609
0.008113590263691683	0.05917159763313609
0.008113590263691683	0.06903353057199212
0.012170385395537525	0.06903353057199212
0.012170385395537525	0.07297830374753451
0.014198782961460446	0.07297830374753451
0.014198782961460446	0.07692307692307693
0.016227180527383367	0.07692307692307693
0.016227180527383367	0.1242603550295858
0.02028397565922921	0.1242603550295858
0.02028397565922921	0.13214990138067062
0.02231237322515213	0.13214990138067062
0.02231237322515213	0.13806706114398423
0.02636916835699797	0.13806706114398423
0.02636916835699797	0.14201183431952663
0.028397565922920892	0.14201183431952663
0.028397565922920892	0.14595660749506903
0.030425963488843813	0.14595660749506903
0.030425963488843813	0.15187376725838264
0.036511156186612576	0.15187376725838264
0.036511156186612576	0.15779092702169625
0.038539553752535496	0.15779092702169625
0.038539553752535496	0.16173570019723865
0.04056795131845842	0.16173570019723865
0.04056795131845842	0.16962524654832348
0.04259634888438134	0.16962524654832348
0.04259634888438134	0.1755424063116371
0.04462474645030426	0.1755424063116371
0.04462474645030426	0.1873767258382643
0.04665314401622718	0.1873767258382643
0.04665314401622718	0.1913214990138067
0.0486815415821501	0.1913214990138067
0.0486815415821501	0.1932938856015779
0.05070993914807302	0.1932938856015779
0.05070993914807302	0.1952662721893491
0.05476673427991886	0.1952662721893491
0.05476673427991886	0.20710059171597633
0.060851926977687626	0.20710059171597633
0.060851926977687626	0.21499013806706113
0.06288032454361055	0.21499013806706113
0.06288032454361055	0.21696252465483234
0.06490872210953347	0.21696252465483234
0.06490872210953347	0.22682445759368836
0.06896551724137931	0.22682445759368836
0.06896551724137931	0.22879684418145957
0.07099391480730223	0.22879684418145957
0.07099391480730223	0.23076923076923078
0.07302231237322515	0.23076923076923078
0.07302231237322515	0.23274161735700197
0.07505070993914807	0.23274161735700197
0.07505070993914807	0.23668639053254437
0.07910750507099391	0.23668639053254437
0.07910750507099391	0.23865877712031558
0.08113590263691683	0.23865877712031558
0.08113590263691683	0.2485207100591716
0.08316430020283976	0.2485207100591716
0.08316430020283976	0.252465483234714
0.08519269776876268	0.252465483234714
0.08519269776876268	0.2564102564102564
0.0872210953346856	0.2564102564102564
0.0872210953346856	0.2682445759368836
0.09330628803245436	0.2682445759368836
0.09330628803245436	0.27218934911242604
0.09533468559837728	0.27218934911242604
0.09533468559837728	0.27416173570019725
0.0973630831643002	0.27416173570019725
0.0973630831643002	0.27613412228796846
0.10344827586206896	0.27613412228796846
0.10344827586206896	0.28007889546351084
0.1075050709939148	0.28007889546351084
0.1075050709939148	0.29191321499013806
0.10953346855983773	0.29191321499013806
0.10953346855983773	0.2958579881656805
0.11156186612576065	0.2958579881656805
0.11156186612576065	0.30177514792899407
0.11359026369168357	0.30177514792899407
0.11359026369168357	0.3057199211045365
0.11561866125760649	0.3057199211045365
0.11561866125760649	0.3116370808678501
0.11764705882352941	0.3116370808678501
0.11764705882352941	0.3136094674556213
0.12170385395537525	0.3136094674556213
0.12170385395537525	0.31952662721893493
0.1257606490872211	0.31952662721893493
0.1257606490872211	0.3234714003944773
0.12981744421906694	0.3234714003944773
0.12981744421906694	0.3254437869822485
0.13184584178498987	0.3254437869822485
0.13184584178498987	0.32741617357001973
0.13387423935091278	0.32741617357001973
0.13387423935091278	0.32938856015779094
0.1359026369168357	0.32938856015779094
0.1359026369168357	0.3333333333333333
0.14198782961460446	0.3333333333333333
0.14198782961460446	0.33530571992110453
0.1440162271805274	0.33530571992110453
0.1440162271805274	0.34122287968441817
0.1460446247464503	0.34122287968441817
0.1460446247464503	0.34516765285996054
0.14807302231237324	0.34516765285996054
0.14807302231237324	0.35700197238658776
0.15212981744421908	0.35700197238658776
0.15212981744421908	0.3609467455621302
0.15618661257606492	0.3609467455621302
0.15618661257606492	0.3668639053254438
0.15821501014198783	0.3668639053254438
0.15821501014198783	0.368836291913215
0.16227180527383367	0.368836291913215
0.16227180527383367	0.3708086785009862
0.17038539553752535	0.3708086785009862
0.17038539553752535	0.3767258382642998
0.1724137931034483	0.3767258382642998
0.1724137931034483	0.378698224852071
0.17647058823529413	0.378698224852071
0.17647058823529413	0.3806706114398422
0.18052738336713997	0.3806706114398422
0.18052738336713997	0.3826429980276134
0.18255578093306288	0.3826429980276134
0.18255578093306288	0.398422090729783
0.1845841784989858	0.398422090729783
0.1845841784989858	0.40039447731755423
0.18661257606490872	0.40039447731755423
0.18661257606490872	0.40433925049309666
0.18864097363083165	0.40433925049309666
0.18864097363083165	0.41025641025641024
0.19675456389452334	0.41025641025641024
0.19675456389452334	0.41222879684418146
0.20081135902636918	0.41222879684418146
0.20081135902636918	0.42209072978303747
0.2028397565922921	0.42209072978303747
0.2028397565922921	0.4240631163708087
0.20486815415821502	0.4240631163708087
0.20486815415821502	0.4319526627218935
0.20689655172413793	0.4319526627218935
0.20689655172413793	0.4339250493096647
0.20892494929006086	0.4339250493096647
0.20892494929006086	0.4358974358974359
0.21095334685598377	0.4358974358974359
0.21095334685598377	0.43984220907297833
0.21703853955375255	0.43984220907297833
0.21703853955375255	0.4418145956607495
0.21906693711967545	0.4418145956607495
0.21906693711967545	0.4437869822485207
0.22515212981744423	0.4437869822485207
0.22515212981744423	0.4457593688362919
0.23123732251521298	0.4457593688362919
0.23123732251521298	0.4536489151873767
0.2332657200811359	0.4536489151873767
0.2332657200811359	0.45956607495069035
0.2434077079107505	0.45956607495069035
0.2434077079107505	0.4635108481262327
0.24543610547667344	0.4635108481262327
0.24543610547667344	0.46942800788954636
0.24746450304259635	0.46942800788954636
0.24746450304259635	0.4714003944773176
0.2515212981744422	0.4714003944773176
0.2515212981744422	0.47534516765285995
0.25963488843813387	0.47534516765285995
0.25963488843813387	0.4832347140039448
0.26369168356997974	0.4832347140039448
0.26369168356997974	0.48520710059171596
0.2697768762677485	0.48520710059171596
0.2697768762677485	0.49506903353057197
0.2718052738336714	0.49506903353057197
0.2718052738336714	0.4970414201183432
0.2799188640973631	0.4970414201183432
0.2799188640973631	0.5009861932938856
0.281947261663286	0.5009861932938856
0.281947261663286	0.5108481262327417
0.29006085192697767	0.5108481262327417
0.29006085192697767	0.5167652859960552
0.29411764705882354	0.5167652859960552
0.29411764705882354	0.5226824457593688
0.29817444219066935	0.5226824457593688
0.29817444219066935	0.52465483234714
0.3002028397565923	0.52465483234714
0.3002028397565923	0.5266272189349113
0.3022312373225152	0.5266272189349113
0.3022312373225152	0.5285996055226825
0.30425963488843816	0.5285996055226825
0.30425963488843816	0.5305719921104537
0.30831643002028397	0.5305719921104537
0.30831643002028397	0.5364891518737672
0.3103448275862069	0.5364891518737672
0.3103448275862069	0.5443786982248521
0.31643002028397565	0.5443786982248521
0.31643002028397565	0.5483234714003945
0.32454361054766734	0.5483234714003945
0.32454361054766734	0.5542406311637081
0.3265720081135903	0.5542406311637081
0.3265720081135903	0.5621301775147929
0.3286004056795132	0.5621301775147929
0.3286004056795132	0.5641025641025641
0.332657200811359	0.5641025641025641
0.332657200811359	0.5700197238658777
0.33468559837728196	0.5700197238658777
0.33468559837728196	0.5739644970414202
0.3407707910750507	0.5739644970414202
0.3407707910750507	0.5838264299802761
0.34279918864097364	0.5838264299802761
0.34279918864097364	0.5857988165680473
0.3488843813387424	0.5857988165680473
0.3488843813387424	0.5976331360946746
0.35496957403651114	0.5976331360946746
0.35496957403651114	0.6015779092702169
0.35699797160243407	0.6015779092702169
0.35699797160243407	0.6035502958579881
0.359026369168357	0.6035502958579881
0.359026369168357	0.6074950690335306
0.36105476673427994	0.6074950690335306
0.36105476673427994	0.6134122287968442
0.3630831643002028	0.6134122287968442
0.3630831643002028	0.6173570019723866
0.36511156186612576	0.6173570019723866
0.36511156186612576	0.621301775147929
0.3711967545638945	0.621301775147929
0.3711967545638945	0.6252465483234714
0.37322515212981744	0.6252465483234714
0.37322515212981744	0.6291913214990138
0.3813387423935091	0.6291913214990138
0.3813387423935091	0.6429980276134122
0.385395537525355	0.6429980276134122
0.385395537525355	0.6528599605522682
0.38742393509127787	0.6528599605522682
0.38742393509127787	0.6548323471400395
0.39148073022312374	0.6548323471400395
0.39148073022312374	0.6568047337278107
0.39553752535496955	0.6568047337278107
0.39553752535496955	0.6587771203155819
0.3975659229208925	0.6587771203155819
0.3975659229208925	0.6607495069033531
0.4056795131845842	0.6607495069033531
0.4056795131845842	0.6627218934911243
0.4077079107505071	0.6627218934911243
0.4077079107505071	0.6666666666666666
0.40973630831643004	0.6666666666666666
0.40973630831643004	0.6706114398422091
0.42190669371196754	0.6706114398422091
0.42190669371196754	0.6745562130177515
0.4300202839756592	0.6745562130177515
0.4300202839756592	0.6844181459566075
0.43610547667342797	0.6844181459566075
0.43610547667342797	0.6863905325443787
0.4381338742393509	0.6863905325443787
0.4381338742393509	0.6903353057199211
0.44016227180527384	0.6903353057199211
0.44016227180527384	0.6923076923076923
0.4421906693711968	0.6923076923076923
0.4421906693711968	0.6962524654832347
0.44421906693711966	0.6962524654832347
0.44421906693711966	0.6982248520710059
0.45030425963488846	0.6982248520710059
0.45030425963488846	0.7041420118343196
0.4543610547667343	0.7041420118343196
0.4543610547667343	0.7061143984220908
0.45841784989858014	0.7061143984220908
0.45841784989858014	0.7120315581854043
0.460446247464503	0.7120315581854043
0.460446247464503	0.7140039447731755
0.4685598377281947	0.7140039447731755
0.4685598377281947	0.7159763313609467
0.4726166328600406	0.7159763313609467
0.4726166328600406	0.717948717948718
0.4746450304259635	0.717948717948718
0.4746450304259635	0.7218934911242604
0.4787018255578093	0.7218934911242604
0.4787018255578093	0.7258382642998028
0.48073022312373226	0.7258382642998028
0.48073022312373226	0.73767258382643
0.4847870182555781	0.73767258382643
0.4847870182555781	0.7435897435897436
0.4908722109533469	0.7435897435897436
0.4908722109533469	0.7455621301775148
0.49290060851926976	0.7455621301775148
0.49290060851926976	0.7495069033530573
0.4949290060851927	0.7495069033530573
0.4949290060851927	0.7554240631163708
0.5091277890466531	0.7554240631163708
0.5091277890466531	0.7613412228796844
0.5111561866125761	0.7613412228796844
0.5111561866125761	0.7633136094674556
0.5294117647058824	0.7633136094674556
0.5294117647058824	0.7692307692307693
0.5354969574036511	0.7692307692307693
0.5354969574036511	0.7712031558185405
0.5415821501014199	0.7712031558185405
0.5415821501014199	0.7751479289940828
0.5496957403651116	0.7751479289940828
0.5496957403651116	0.7790927021696252
0.5517241379310345	0.7790927021696252
0.5517241379310345	0.7850098619329389
0.5537525354969574	0.7850098619329389
0.5537525354969574	0.7869822485207101
0.5557809330628803	0.7869822485207101
0.5557809330628803	0.7909270216962525
0.5578093306288032	0.7909270216962525
0.5578093306288032	0.7928994082840237
0.5618661257606491	0.7928994082840237
0.5618661257606491	0.7948717948717948
0.565922920892495	0.7948717948717948
0.565922920892495	0.796844181459566
0.5699797160243407	0.796844181459566
0.5699797160243407	0.7988165680473372
0.5740365111561866	0.7988165680473372
0.5740365111561866	0.8007889546351085
0.5760649087221096	0.8007889546351085
0.5760649087221096	0.8047337278106509
0.5780933062880325	0.8047337278106509
0.5780933062880325	0.8086785009861933
0.5821501014198783	0.8086785009861933
0.5821501014198783	0.8126232741617357
0.59026369168357	0.8126232741617357
0.59026369168357	0.814595660749507
0.592292089249493	0.814595660749507
0.592292089249493	0.8185404339250493
0.6085192697768763	0.8185404339250493
0.6085192697768763	0.8205128205128205
0.6105476673427992	0.8205128205128205
0.6105476673427992	0.8224852071005917
0.6125760649087221	0.8224852071005917
0.6125760649087221	0.8244575936883629
0.6186612576064908	0.8244575936883629
0.6186612576064908	0.8264299802761341
0.6206896551724138	0.8264299802761341
0.6206896551724138	0.8323471400394478
0.6227180527383367	0.8323471400394478
0.6227180527383367	0.834319526627219
0.6267748478701826	0.834319526627219
0.6267748478701826	0.8382642998027613
0.6328600405679513	0.8382642998027613
0.6328600405679513	0.8402366863905325
0.640973630831643	0.8402366863905325
0.640973630831643	0.8422090729783037
0.6490872210953347	0.8422090729783037
0.6490872210953347	0.8441814595660749
0.6551724137931034	0.8441814595660749
0.6551724137931034	0.8481262327416174
0.6572008113590264	0.8481262327416174
0.6572008113590264	0.8500986193293886
0.6592292089249493	0.8500986193293886
0.6592292089249493	0.854043392504931
0.6612576064908722	0.854043392504931
0.6612576064908722	0.8560157790927022
0.6693711967545639	0.8560157790927022
0.6693711967545639	0.8579881656804734
0.6713995943204868	0.8579881656804734
0.6713995943204868	0.8619329388560157
0.6774847870182555	0.8619329388560157
0.6774847870182555	0.8658777120315582
0.6795131845841785	0.8658777120315582
0.6795131845841785	0.8678500986193294
0.6876267748478702	0.8678500986193294
0.6876267748478702	0.8698224852071006
0.6957403651115619	0.8698224852071006
0.6957403651115619	0.873767258382643
0.7018255578093306	0.873767258382643
0.7018255578093306	0.8816568047337278
0.7058823529411765	0.8816568047337278
0.7058823529411765	0.8856015779092702
0.7079107505070994	0.8856015779092702
0.7079107505070994	0.8875739644970414
0.7099391480730223	0.8875739644970414
0.7099391480730223	0.8915187376725838
0.7119675456389453	0.8915187376725838
0.7119675456389453	0.8954635108481263
0.7139959432048681	0.8954635108481263
0.7139959432048681	0.8974358974358975
0.7322515212981744	0.8974358974358975
0.7322515212981744	0.9072978303747534
0.7363083164300203	0.9072978303747534
0.7363083164300203	0.9092702169625246
0.7383367139959433	0.9092702169625246
0.7383367139959433	0.9132149901380671
0.7484787018255578	0.9132149901380671
0.7484787018255578	0.9151873767258383
0.7565922920892495	0.9151873767258383
0.7565922920892495	0.9171597633136095
0.7606490872210954	0.9171597633136095
0.7606490872210954	0.9191321499013807
0.7667342799188641	0.9191321499013807
0.7667342799188641	0.9211045364891519
0.768762677484787	0.9211045364891519
0.768762677484787	0.9230769230769231
0.7728194726166329	0.9230769230769231
0.7728194726166329	0.9250493096646942
0.7870182555780934	0.9250493096646942
0.7870182555780934	0.9309664694280079
0.7910750507099391	0.9309664694280079
0.7910750507099391	0.9349112426035503
0.8032454361054767	0.9349112426035503
0.8032454361054767	0.9388560157790927
0.8073022312373225	0.9388560157790927
0.8073022312373225	0.9408284023668639
0.8174442190669371	0.9408284023668639
0.8174442190669371	0.9428007889546351
0.8235294117647058	0.9428007889546351
0.8235294117647058	0.9467455621301775
0.8377281947261663	0.9467455621301775
0.8377281947261663	0.9487179487179487
0.847870182555781	0.9487179487179487
0.847870182555781	0.9506903353057199
0.8580121703853956	0.9506903353057199
0.8580121703853956	0.9546351084812623
0.8620689655172413	0.9546351084812623
0.8620689655172413	0.9566074950690335
0.8661257606490872	0.9566074950690335
0.8661257606490872	0.960552268244576
0.8722109533468559	0.960552268244576
0.8722109533468559	0.9625246548323472
0.8985801217038539	0.9625246548323472
0.8985801217038539	0.9644970414201184
0.9087221095334685	0.9644970414201184
0.9087221095334685	0.9684418145956607
0.9107505070993914	0.9684418145956607
0.9107505070993914	0.9763313609467456
0.9249492900608519	0.9763313609467456
0.9249492900608519	0.9783037475345168
0.9290060851926978	0.9783037475345168
0.9290060851926978	0.980276134122288
0.9310344827586207	0.980276134122288
0.9310344827586207	0.9822485207100592
0.9330628803245437	0.9822485207100592
0.9330628803245437	0.9842209072978304
0.9391480730223124	0.9842209072978304
0.9391480730223124	0.9901380670611439
0.9452332657200812	0.9901380670611439
0.9452332657200812	0.9921104536489151
0.9553752535496958	0.9921104536489151
0.9553752535496958	0.9940828402366864
0.9634888438133874	0.9940828402366864
0.9634888438133874	0.9960552268244576
0.9797160243407708	0.9960552268244576
0.9797160243407708	0.9980276134122288
0.9878296146044625	0.9980276134122288
0.9878296146044625	1.0
1.0	1.0


==> data/canary_ppl/sst2/auc.tsv <==
ppl	model	synthetic
10.0	0.8500506099195442	0.7019615844705562
31.622776601683793	0.8935951446483511	0.6759724906081592
100.0	0.9102704130009482	0.6961644482318534
316.22776601683796	0.9291661165588455	0.6396773767658461
1000.0	0.9533788622570023	0.6170369392400911
3162.2776601683795	0.9784037671383591	0.5777132317934315
10000.0	0.9946549523706647	0.5512920532424356
31622.776601683792	0.9986317318194367	0.5139667374805462
100000.0	0.9999639929426167	0.5280775031906254


==> data/canary_ppl/sst2/roc/perp_100000_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.9960552268244576
0.004056795131845842	0.9960552268244576
0.004056795131845842	0.9980276134122288
0.014198782961460446	0.9980276134122288
0.014198782961460446	1.0
1.0	1.0


==> data/canary_ppl/sst2/roc/perp_100000_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.004056795131845842	0.0019723865877712033
0.004056795131845842	0.0039447731755424065
0.008113590263691683	0.0039447731755424065
0.010141987829614604	0.007889546351084813
0.012170385395537525	0.007889546351084813
0.012170385395537525	0.011834319526627219
0.014198782961460446	0.011834319526627219
0.014198782961460446	0.013806706114398421
0.016227180527383367	0.013806706114398421
0.016227180527383367	0.01775147928994083
0.02231237322515213	0.01775147928994083
0.02231237322515213	0.01972386587771203
0.45841784989858014	0.5167652859960552
0.9817444219066938	0.9842209072978304
0.9837728194726166	0.9881656804733728
0.9858012170385395	0.9901380670611439
0.9858012170385395	0.9921104536489151
0.9878296146044625	0.9921104536489151
0.9878296146044625	0.9940828402366864
0.9918864097363083	0.9940828402366864
0.9959432048681541	0.9940828402366864
0.9959432048681541	0.9960552268244576
1.0	0.9980276134122288
1.0	1.0


==> data/canary_ppl/sst2/roc/perp_10000_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.8106508875739645
0.002028397565922921	0.8106508875739645
0.002028397565922921	0.8402366863905325
0.004056795131845842	0.8402366863905325
0.004056795131845842	0.8816568047337278
0.006085192697768763	0.8816568047337278
0.006085192697768763	0.8856015779092702
0.010141987829614604	0.8856015779092702
0.010141987829614604	0.893491124260355
0.012170385395537525	0.893491124260355
0.012170385395537525	0.9092702169625246
0.016227180527383367	0.9092702169625246
0.016227180527383367	0.9289940828402367
0.02028397565922921	0.9289940828402367
0.02028397565922921	0.9467455621301775
0.02434077079107505	0.9467455621301775
0.02434077079107505	0.9526627218934911
0.028397565922920892	0.9526627218934911
0.028397565922920892	0.9546351084812623
0.030425963488843813	0.9546351084812623
0.030425963488843813	0.960552268244576
0.034482758620689655	0.960552268244576
0.034482758620689655	0.9625246548323472
0.038539553752535496	0.9625246548323472
0.038539553752535496	0.9684418145956607
0.04259634888438134	0.9684418145956607
0.04259634888438134	0.9743589743589743
0.04665314401622718	0.9743589743589743
0.04665314401622718	0.9763313609467456
0.0486815415821501	0.9763313609467456
0.0486815415821501	0.9822485207100592
0.06288032454361055	0.9822485207100592
0.06288032454361055	0.9842209072978304
0.07099391480730223	0.9842209072978304
0.07099391480730223	0.9861932938856016
0.07302231237322515	0.9861932938856016
0.07302231237322515	0.9881656804733728
0.07707910750507099	0.9881656804733728
0.07707910750507099	0.9901380670611439
0.09939148073022312	0.9901380670611439
0.09939148073022312	0.9921104536489151
0.11156186612576065	0.9921104536489151
0.11156186612576065	0.9940828402366864
0.2210953346855984	0.9940828402366864
0.2210953346855984	0.9960552268244576
0.2657200811359026	0.9960552268244576
0.2657200811359026	0.9980276134122288
0.4543610547667343	0.9980276134122288
0.4543610547667343	1.0
1.0	1.0


==> data/canary_ppl/sst2/roc/perp_10000_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.0039447731755424065
0.004056795131845842	0.0039447731755424065
0.004056795131845842	0.007889546351084813
0.010141987829614604	0.007889546351084813
0.010141987829614604	0.009861932938856016
0.012170385395537525	0.009861932938856016
0.012170385395537525	0.011834319526627219
0.014198782961460446	0.011834319526627219
0.014198782961460446	0.015779092702169626
0.016227180527383367	0.015779092702169626
0.016227180527383367	0.027613412228796843
0.018255578093306288	0.027613412228796843
0.018255578093306288	0.029585798816568046
0.02028397565922921	0.029585798816568046
0.02028397565922921	0.03747534516765286
0.02231237322515213	0.03747534516765286
0.02231237322515213	0.03944773175542406
0.02434077079107505	0.03944773175542406
0.02434077079107505	0.047337278106508875
0.028397565922920892	0.047337278106508875
0.028397565922920892	0.05128205128205128
0.034482758620689655	0.05128205128205128
0.034482758620689655	0.05917159763313609
0.036511156186612576	0.05917159763313609
0.036511156186612576	0.0611439842209073
0.038539553752535496	0.0611439842209073
0.038539553752535496	0.0670611439842209
0.04665314401622718	0.0670611439842209
0.04665314401622718	0.07297830374753451
0.0486815415821501	0.07297830374753451
0.0486815415821501	0.07692307692307693
0.05273833671399594	0.07692307692307693
0.05273833671399594	0.09467455621301775
0.058823529411764705	0.09467455621301775
0.058823529411764705	0.10256410256410256
0.060851926977687626	0.10256410256410256
0.060851926977687626	0.10650887573964497
0.06896551724137931	0.10650887573964497
0.06896551724137931	0.10848126232741617
0.07302231237322515	0.10848126232741617
0.07302231237322515	0.11045364891518737
0.07505070993914807	0.11045364891518737
0.07505070993914807	0.11242603550295859
0.07707910750507099	0.11242603550295859
0.07707910750507099	0.1203155818540434
0.0872210953346856	0.1203155818540434
0.0872210953346856	0.1222879684418146
0.08924949290060852	0.1222879684418146
0.08924949290060852	0.1282051282051282
0.09330628803245436	0.1282051282051282
0.09330628803245436	0.13609467455621302
0.09533468559837728	0.13609467455621302
0.09533468559837728	0.14201183431952663
0.09939148073022312	0.14201183431952663
0.09939148073022312	0.14398422090729784
0.10547667342799188	0.14398422090729784
0.10547667342799188	0.14792899408284024
0.10953346855983773	0.14792899408284024
0.10953346855983773	0.15187376725838264
0.11156186612576065	0.15187376725838264
0.11156186612576065	0.15581854043392504
0.11561866125760649	0.15581854043392504
0.11561866125760649	0.15779092702169625
0.11764705882352941	0.15779092702169625
0.11764705882352941	0.16568047337278108
0.11764705882352941	0.16962524654832348
0.11967545638945233	0.16962524654832348
0.12373225152129817	0.16962524654832348
0.12373225152129817	0.17159763313609466
0.1257606490872211	0.17159763313609466
0.1257606490872211	0.17357001972386588
0.12981744421906694	0.17357001972386588
0.12981744421906694	0.1755424063116371
0.13387423935091278	0.1755424063116371
0.13387423935091278	0.17751479289940827
0.1359026369168357	0.17751479289940827
0.1359026369168357	0.1794871794871795
0.14198782961460446	0.1794871794871795
0.14198782961460446	0.1854043392504931
0.1440162271805274	0.1854043392504931
0.1440162271805274	0.1873767258382643
0.1460446247464503	0.1873767258382643
0.1460446247464503	0.1893491124260355
0.15010141987829614	0.1893491124260355
0.15010141987829614	0.1913214990138067
0.15212981744421908	0.1913214990138067
0.15212981744421908	0.20710059171597633
0.15821501014198783	0.20710059171597633
0.15821501014198783	0.21104536489151873
0.16227180527383367	0.21104536489151873
0.16227180527383367	0.22287968441814596
0.1643002028397566	0.22287968441814596
0.1643002028397566	0.22485207100591717
0.16835699797160245	0.22485207100591717
0.16835699797160245	0.22682445759368836
0.17038539553752535	0.22682445759368836
0.17038539553752535	0.23471400394477318
0.1724137931034483	0.23471400394477318
0.1724137931034483	0.23668639053254437
0.1744421906693712	0.23668639053254437
0.1744421906693712	0.23865877712031558
0.17647058823529413	0.23865877712031558
0.17647058823529413	0.24260355029585798
0.18052738336713997	0.24260355029585798
0.18052738336713997	0.2465483234714004
0.18255578093306288	0.2465483234714004
0.18255578093306288	0.252465483234714
0.18864097363083165	0.252465483234714
0.18864097363083165	0.25443786982248523
0.19675456389452334	0.25443786982248523
0.19675456389452334	0.2583826429980276
0.19878296146044624	0.2583826429980276
0.19878296146044624	0.2603550295857988
0.2028397565922921	0.2603550295857988
0.2028397565922921	0.26429980276134124
0.21095334685598377	0.28402366863905326
0.2210953346855984	0.30177514792899407
0.2210953346855984	0.3037475345167653
0.2231237322515213	0.3037475345167653
0.2231237322515213	0.3076923076923077
0.22515212981744423	0.3076923076923077
0.22515212981744423	0.3096646942800789
0.22718052738336714	0.3096646942800789
0.23529411764705882	0.3116370808678501
0.2413793103448276	0.3116370808678501
0.2434077079107505	0.3116370808678501
0.24746450304259635	0.3116370808678501
0.24746450304259635	0.3136094674556213
0.24949290060851928	0.3136094674556213
0.24949290060851928	0.3175542406311637
0.2535496957403651	0.3175542406311637
0.2535496957403651	0.3214990138067061
0.2535496957403651	0.3254437869822485
0.25557809330628806	0.3254437869822485
0.25557809330628806	0.32741617357001973
0.25760649087221094	0.32741617357001973
0.25760649087221094	0.33136094674556216
0.25963488843813387	0.33136094674556216
0.25963488843813387	0.34516765285996054
0.2616632860040568	0.34516765285996054
0.2616632860040568	0.34911242603550297
0.2697768762677485	0.34911242603550297
0.2697768762677485	0.3530571992110454
0.2718052738336714	0.3530571992110454
0.2718052738336714	0.35502958579881655
0.27586206896551724	0.35502958579881655
0.27586206896551724	0.3609467455621302
0.2778904665314402	0.3609467455621302
0.2778904665314402	0.36489151873767256
0.281947261663286	0.36489151873767256
0.281947261663286	0.3747534516765286
0.2920892494929006	0.3747534516765286
0.2920892494929006	0.378698224852071
0.29817444219066935	0.378698224852071
0.29817444219066935	0.38461538461538464
0.3022312373225152	0.38461538461538464
0.3022312373225152	0.3865877712031558
0.30425963488843816	0.3865877712031558
0.30425963488843816	0.39644970414201186
0.30628803245436104	0.39644970414201186
0.30628803245436104	0.40236686390532544
0.30831643002028397	0.40236686390532544
0.30831643002028397	0.40433925049309666
0.3103448275862069	0.40433925049309666
0.3103448275862069	0.40631163708086787
0.31643002028397565	0.40631163708086787
0.31643002028397565	0.40828402366863903
0.3184584178498986	0.40828402366863903
0.3184584178498986	0.41420118343195267
0.32454361054766734	0.41420118343195267
0.32454361054766734	0.4161735700197239
0.3265720081135903	0.4161735700197239
0.3265720081135903	0.4181459566074951
0.3286004056795132	0.4181459566074951
0.3286004056795132	0.4240631163708087
0.3306288032454361	0.4240631163708087
0.3306288032454361	0.4260355029585799
0.332657200811359	0.4260355029585799
0.332657200811359	0.42998027613412226
0.3367139959432049	0.42998027613412226
0.3367139959432049	0.4358974358974359
0.33874239350912777	0.4358974358974359
0.33874239350912777	0.4378698224852071
0.3448275862068966	0.4378698224852071
0.3448275862068966	0.4477317554240631
0.36105476673427994	0.4477317554240631
0.36105476673427994	0.4516765285996055
0.36511156186612576	0.4516765285996055
0.36511156186612576	0.4536489151873767
0.3671399594320487	0.4536489151873767
0.3671399594320487	0.4556213017751479
0.3691683569979716	0.4556213017751479
0.3691683569979716	0.46153846153846156
0.3752535496957404	0.46153846153846156
0.3752535496957404	0.4714003944773176
0.3793103448275862	0.4714003944773176
0.3793103448275862	0.47534516765285995
0.38336713995943206	0.47534516765285995
0.38336713995943206	0.47731755424063116
0.385395537525355	0.47731755424063116
0.385395537525355	0.4812623274161736
0.38742393509127787	0.4812623274161736
0.38742393509127787	0.4832347140039448
0.3894523326572008	0.4832347140039448
0.3894523326572008	0.48717948717948717
0.3935091277890467	0.48717948717948717
0.3935091277890467	0.4911242603550296
0.3995943204868154	0.4911242603550296
0.40365111561866124	0.4911242603550296
0.4056795131845842	0.4970414201183432
0.4056795131845842	0.4990138067061144
0.4077079107505071	0.4990138067061144
0.4077079107505071	0.5029585798816568
0.40973630831643004	0.5029585798816568
0.40973630831643004	0.504930966469428
0.41379310344827586	0.504930966469428
0.4239350912778905	0.504930966469428
0.4239350912778905	0.5069033530571992
0.4259634888438134	0.5069033530571992
0.4259634888438134	0.5088757396449705
0.44421906693711966	0.5088757396449705
0.44421906693711966	0.5167652859960552
0.5598377281947262	0.6173570019723866
0.6977687626774848	0.7199211045364892
0.7038539553752535	0.7357001972386588
0.7099391480730223	0.7435897435897436
0.7119675456389453	0.7495069033530573
0.716024340770791	0.7495069033530573
0.716024340770791	0.7514792899408284
0.718052738336714	0.7514792899408284
0.7221095334685599	0.7633136094674556
0.7302231237322515	0.7692307692307693
0.7302231237322515	0.7731755424063116
0.7322515212981744	0.7810650887573964
0.7342799188640974	0.7810650887573964
0.7342799188640974	0.7830374753451677
0.7383367139959433	0.7830374753451677
0.7383367139959433	0.7869822485207101
0.7403651115618661	0.7869822485207101
0.7403651115618661	0.7889546351084813
0.744421906693712	0.7889546351084813
0.744421906693712	0.7948717948717948
0.7464503042596349	0.7948717948717948
0.7464503042596349	0.796844181459566
0.7505070993914807	0.796844181459566
0.7505070993914807	0.7988165680473372
0.7545638945233266	0.7988165680473372
0.7545638945233266	0.8047337278106509
0.7586206896551724	0.8047337278106509
0.7586206896551724	0.814595660749507
0.7626774847870182	0.814595660749507
0.7626774847870182	0.8185404339250493
0.77079107505071	0.8185404339250493
0.77079107505071	0.8264299802761341
0.7728194726166329	0.8264299802761341
0.7728194726166329	0.8284023668639053
0.7789046653144016	0.8284023668639053
0.7789046653144016	0.834319526627219
0.7849898580121704	0.834319526627219
0.7849898580121704	0.8362919132149902
0.7870182555780934	0.8362919132149902
0.7870182555780934	0.8402366863905325
0.7931034482758621	0.8402366863905325
0.7931034482758621	0.8422090729783037
0.7991886409736308	0.8422090729783037
0.7991886409736308	0.8500986193293886
0.8012170385395537	0.8500986193293886
0.8012170385395537	0.8520710059171598
0.8093306288032455	0.8520710059171598
0.8093306288032455	0.854043392504931
0.8113590263691683	0.854043392504931
0.8113590263691683	0.8579881656804734
0.8174442190669371	0.8579881656804734
0.8174442190669371	0.8599605522682445
0.8194726166328601	0.8599605522682445
0.8194726166328601	0.8619329388560157
0.8235294117647058	0.8619329388560157
0.8235294117647058	0.863905325443787
0.8255578093306288	0.863905325443787
0.8255578093306288	0.8658777120315582
0.8275862068965517	0.8658777120315582
0.8275862068965517	0.8678500986193294
0.8377281947261663	0.8678500986193294
0.8377281947261663	0.8698224852071006
0.8498985801217038	0.8698224852071006
0.8498985801217038	0.8717948717948718
0.8580121703853956	0.8717948717948718
0.8580121703853956	0.8757396449704142
0.8600405679513184	0.8757396449704142
0.8600405679513184	0.8796844181459567
0.8620689655172413	0.8796844181459567
0.8620689655172413	0.883629191321499
0.8661257606490872	0.8856015779092702
0.8722109533468559	0.8895463510848126
0.8742393509127789	0.8974358974358975
0.8762677484787018	0.903353057199211
0.8762677484787018	0.9092702169625246
0.8803245436105477	0.9092702169625246
0.8803245436105477	0.9132149901380671
0.8823529411764706	0.9132149901380671
0.8823529411764706	0.9151873767258383
0.8843813387423936	0.9151873767258383
0.8884381338742393	0.9151873767258383
0.8884381338742393	0.9171597633136095
0.8904665314401623	0.9171597633136095
0.8904665314401623	0.9270216962524654
0.8924949290060852	0.9270216962524654
0.8924949290060852	0.9329388560157791
0.8945233265720081	0.9329388560157791
0.8945233265720081	0.9349112426035503
0.8985801217038539	0.9349112426035503
0.8985801217038539	0.9388560157790927
0.9066937119675457	0.9388560157790927
0.9066937119675457	0.9467455621301775
0.9148073022312373	0.9467455621301775
0.9148073022312373	0.960552268244576
0.9249492900608519	0.960552268244576
0.9249492900608519	0.9644970414201184
0.9269776876267748	0.9664694280078896
0.9371196754563894	0.9664694280078896
0.9371196754563894	0.9684418145956607
0.949290060851927	0.9684418145956607
0.949290060851927	0.9704142011834319
0.9513184584178499	0.9704142011834319
0.9513184584178499	0.9723865877712031
0.9594320486815415	0.9723865877712031
0.9594320486815415	0.9783037475345168
0.9675456389452333	0.9783037475345168
0.9675456389452333	0.980276134122288
0.9756592292089249	0.980276134122288
0.9756592292089249	0.9822485207100592
0.9858012170385395	0.9822485207100592
0.9858012170385395	0.9861932938856016
0.9878296146044625	0.9861932938856016
0.9878296146044625	0.9921104536489151
0.9898580121703854	0.9921104536489151
0.9898580121703854	0.9940828402366864
0.9939148073022313	0.9940828402366864
0.9939148073022313	0.9960552268244576
0.9959432048681541	0.9960552268244576
0.9959432048681541	0.9980276134122288
1.0	0.9980276134122288
1.0	1.0


==> data/canary_ppl/sst2/roc/perp_1000_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.32938856015779094
0.002028397565922921	0.32938856015779094
0.002028397565922921	0.3668639053254438
0.004056795131845842	0.3668639053254438
0.004056795131845842	0.378698224852071
0.006085192697768763	0.378698224852071
0.006085192697768763	0.47731755424063116
0.008113590263691683	0.47731755424063116
0.008113590263691683	0.514792899408284
0.010141987829614604	0.514792899408284
0.010141987829614604	0.5167652859960552
0.012170385395537525	0.5167652859960552
0.012170385395537525	0.5483234714003945
0.014198782961460446	0.5483234714003945
0.014198782961460446	0.5522682445759369
0.018255578093306288	0.5522682445759369
0.018255578093306288	0.6291913214990138
0.02028397565922921	0.6291913214990138
0.02028397565922921	0.6666666666666666
0.02231237322515213	0.6666666666666666
0.02231237322515213	0.6923076923076923
0.02434077079107505	0.6923076923076923
0.02434077079107505	0.6942800788954635
0.02636916835699797	0.6942800788954635
0.02636916835699797	0.7238658777120316
0.028397565922920892	0.7238658777120316
0.028397565922920892	0.7317554240631163
0.030425963488843813	0.7317554240631163
0.030425963488843813	0.7337278106508875
0.032454361054766734	0.7337278106508875
0.032454361054766734	0.7357001972386588
0.034482758620689655	0.7357001972386588
0.034482758620689655	0.7396449704142012
0.036511156186612576	0.7396449704142012
0.036511156186612576	0.7495069033530573
0.038539553752535496	0.7495069033530573
0.038539553752535496	0.7652859960552268
0.04056795131845842	0.7652859960552268
0.04056795131845842	0.7672583826429981
0.04259634888438134	0.7672583826429981
0.04259634888438134	0.7712031558185405
0.0486815415821501	0.7712031558185405
0.0486815415821501	0.7869822485207101
0.05273833671399594	0.7869822485207101
0.05273833671399594	0.7889546351084813
0.05476673427991886	0.7889546351084813
0.05476673427991886	0.7988165680473372
0.056795131845841784	0.7988165680473372
0.056795131845841784	0.8047337278106509
0.058823529411764705	0.8047337278106509
0.058823529411764705	0.8067061143984221
0.060851926977687626	0.8067061143984221
0.060851926977687626	0.8086785009861933
0.06490872210953347	0.8086785009861933
0.06490872210953347	0.8165680473372781
0.06693711967545639	0.8165680473372781
0.06693711967545639	0.8185404339250493
0.07099391480730223	0.8185404339250493
0.07099391480730223	0.8224852071005917
0.07707910750507099	0.8224852071005917
0.07707910750507099	0.8264299802761341
0.07910750507099391	0.8264299802761341
0.07910750507099391	0.8323471400394478
0.08113590263691683	0.8323471400394478
0.08113590263691683	0.8362919132149902
0.08316430020283976	0.8362919132149902
0.08316430020283976	0.8382642998027613
0.0872210953346856	0.8382642998027613
0.0872210953346856	0.8441814595660749
0.09127789046653144	0.8441814595660749
0.09127789046653144	0.8481262327416174
0.09939148073022312	0.8481262327416174
0.09939148073022312	0.8500986193293886
0.10141987829614604	0.8500986193293886
0.10141987829614604	0.8520710059171598
0.10547667342799188	0.8520710059171598
0.10547667342799188	0.854043392504931
0.11359026369168357	0.854043392504931
0.11359026369168357	0.863905325443787
0.11561866125760649	0.863905325443787
0.11561866125760649	0.8777120315581854
0.11764705882352941	0.8777120315581854
0.11764705882352941	0.8796844181459567
0.11967545638945233	0.8796844181459567
0.11967545638945233	0.8856015779092702
0.12170385395537525	0.8856015779092702
0.12170385395537525	0.8915187376725838
0.1257606490872211	0.8915187376725838
0.1257606490872211	0.893491124260355
0.12778904665314403	0.893491124260355
0.12778904665314403	0.8994082840236687
0.13995943204868155	0.8994082840236687
0.13995943204868155	0.9013806706114399
0.14198782961460446	0.9013806706114399
0.14198782961460446	0.9053254437869822
0.14807302231237324	0.9053254437869822
0.14807302231237324	0.9112426035502958
0.15821501014198783	0.9112426035502958
0.15821501014198783	0.9132149901380671
0.1663286004056795	0.9132149901380671
0.1663286004056795	0.9151873767258383
0.17038539553752535	0.9151873767258383
0.17038539553752535	0.9171597633136095
0.17849898580121704	0.9171597633136095
0.17849898580121704	0.9191321499013807
0.18052738336713997	0.9191321499013807
0.18052738336713997	0.9270216962524654
0.18661257606490872	0.9270216962524654
0.18661257606490872	0.9289940828402367
0.2028397565922921	0.9289940828402367
0.2028397565922921	0.9349112426035503
0.2150101419878296	0.9349112426035503
0.2150101419878296	0.9368836291913215
0.22718052738336714	0.9368836291913215
0.22718052738336714	0.9388560157790927
0.23123732251521298	0.9388560157790927
0.23123732251521298	0.9408284023668639
0.24543610547667344	0.9408284023668639
0.24543610547667344	0.9428007889546351
0.24746450304259635	0.9428007889546351
0.24746450304259635	0.9447731755424064
0.2535496957403651	0.9447731755424064
0.2535496957403651	0.9487179487179487
0.26369168356997974	0.9487179487179487
0.26369168356997974	0.9506903353057199
0.2657200811359026	0.9506903353057199
0.2657200811359026	0.9526627218934911
0.2697768762677485	0.9526627218934911
0.2697768762677485	0.9546351084812623
0.2718052738336714	0.9546351084812623
0.2718052738336714	0.9566074950690335
0.2738336713995943	0.9566074950690335
0.2738336713995943	0.9585798816568047
0.2799188640973631	0.9585798816568047
0.2799188640973631	0.960552268244576
0.2839756592292089	0.960552268244576
0.2839756592292089	0.9625246548323472
0.28600405679513186	0.9625246548323472
0.28600405679513186	0.9664694280078896
0.29817444219066935	0.9664694280078896
0.29817444219066935	0.9684418145956607
0.3022312373225152	0.9684418145956607
0.3022312373225152	0.9704142011834319
0.30628803245436104	0.9704142011834319
0.30628803245436104	0.9723865877712031
0.30831643002028397	0.9723865877712031
0.30831643002028397	0.9743589743589743
0.3103448275862069	0.9743589743589743
0.3103448275862069	0.9763313609467456
0.3630831643002028	0.9763313609467456
0.3630831643002028	0.9783037475345168
0.36511156186612576	0.9783037475345168
0.36511156186612576	0.980276134122288
0.3691683569979716	0.980276134122288
0.3691683569979716	0.9822485207100592
0.4158215010141988	0.9822485207100592
0.4158215010141988	0.9842209072978304
0.43204868154158216	0.9842209072978304
0.43204868154158216	0.9861932938856016
0.44016227180527384	0.9861932938856016
0.44016227180527384	0.9881656804733728
0.47058823529411764	0.9881656804733728
0.47058823529411764	0.9901380670611439
0.4746450304259635	0.9901380670611439
0.4746450304259635	0.9940828402366864
0.5091277890466531	0.9940828402366864
0.5091277890466531	0.9960552268244576
0.7221095334685599	0.9960552268244576
0.7221095334685599	0.9980276134122288
0.847870182555781	0.9980276134122288
0.847870182555781	1.0
1.0	1.0


==> data/canary_ppl/sst2/roc/perp_1000_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.0039447731755424065
0.002028397565922921	0.0039447731755424065
0.002028397565922921	0.009861932938856016
0.004056795131845842	0.009861932938856016
0.004056795131845842	0.03747534516765286
0.006085192697768763	0.03747534516765286
0.006085192697768763	0.04142011834319527
0.010141987829614604	0.04142011834319527
0.010141987829614604	0.04339250493096647
0.014198782961460446	0.04339250493096647
0.014198782961460446	0.0650887573964497
0.016227180527383367	0.0650887573964497
0.016227180527383367	0.0670611439842209
0.018255578093306288	0.0670611439842209
0.018255578093306288	0.06903353057199212
0.02028397565922921	0.06903353057199212
0.02028397565922921	0.07100591715976332
0.02231237322515213	0.07100591715976332
0.02231237322515213	0.07297830374753451
0.02434077079107505	0.07297830374753451
0.02434077079107505	0.07495069033530571
0.02636916835699797	0.07692307692307693
0.028397565922920892	0.07692307692307693
0.028397565922920892	0.08086785009861933
0.030425963488843813	0.08086785009861933
0.030425963488843813	0.09072978303747535
0.032454361054766734	0.09072978303747535
0.032454361054766734	0.09467455621301775
0.034482758620689655	0.09467455621301775
0.034482758620689655	0.09664694280078895
0.036511156186612576	0.09664694280078895
0.036511156186612576	0.09861932938856016
0.038539553752535496	0.09861932938856016
0.038539553752535496	0.10059171597633136
0.04056795131845842	0.10059171597633136
0.04056795131845842	0.10256410256410256
0.04665314401622718	0.10256410256410256
0.04665314401622718	0.10453648915187377
0.0486815415821501	0.10453648915187377
0.0486815415821501	0.10848126232741617
0.05273833671399594	0.10848126232741617
0.05273833671399594	0.11045364891518737
0.05476673427991886	0.11045364891518737
0.05476673427991886	0.1203155818540434
0.056795131845841784	0.1203155818540434
0.056795131845841784	0.13214990138067062
0.058823529411764705	0.13214990138067062
0.058823529411764705	0.13806706114398423
0.060851926977687626	0.13806706114398423
0.060851926977687626	0.14398422090729784
0.06288032454361055	0.14398422090729784
0.06288032454361055	0.15384615384615385
0.06490872210953347	0.15384615384615385
0.06490872210953347	0.15779092702169625
0.06896551724137931	0.15779092702169625
0.06896551724137931	0.16370808678500987
0.07302231237322515	0.16370808678500987
0.07302231237322515	0.17751479289940827
0.07505070993914807	0.17751479289940827
0.07505070993914807	0.1794871794871795
0.07910750507099391	0.1794871794871795
0.07910750507099391	0.1834319526627219
0.08113590263691683	0.1834319526627219
0.08113590263691683	0.1913214990138067
0.08519269776876268	0.1913214990138067
0.08519269776876268	0.1952662721893491
0.0872210953346856	0.1952662721893491
0.0872210953346856	0.20118343195266272
0.08924949290060852	0.20118343195266272
0.08924949290060852	0.20512820512820512
0.09127789046653144	0.20512820512820512
0.09127789046653144	0.21301775147928995
0.09330628803245436	0.21301775147928995
0.09330628803245436	0.21696252465483234
0.09533468559837728	0.21696252465483234
0.09533468559837728	0.21893491124260356
0.10141987829614604	0.21893491124260356
0.10141987829614604	0.22879684418145957
0.10344827586206896	0.22879684418145957
0.10344827586206896	0.23076923076923078
0.10547667342799188	0.23076923076923078
0.10547667342799188	0.23471400394477318
0.10953346855983773	0.23471400394477318
0.10953346855983773	0.23668639053254437
0.11359026369168357	0.23668639053254437
0.11359026369168357	0.2445759368836292
0.11561866125760649	0.2445759368836292
0.11561866125760649	0.252465483234714
0.11967545638945233	0.252465483234714
0.11967545638945233	0.25443786982248523
0.12170385395537525	0.25443786982248523
0.12170385395537525	0.2564102564102564
0.12373225152129817	0.2564102564102564
0.12373225152129817	0.2702169625246548
0.12778904665314403	0.2702169625246548
0.12778904665314403	0.27218934911242604
0.12981744421906694	0.27218934911242604
0.12981744421906694	0.27416173570019725
0.13793103448275862	0.27416173570019725
0.13793103448275862	0.2781065088757396
0.13995943204868155	0.2781065088757396
0.13995943204868155	0.2859960552268245
0.1440162271805274	0.2859960552268245
0.1440162271805274	0.2958579881656805
0.15212981744421908	0.2958579881656805
0.15212981744421908	0.2978303747534517
0.15415821501014199	0.2978303747534517
0.15415821501014199	0.3057199211045365
0.15821501014198783	0.3057199211045365
0.15821501014198783	0.3254437869822485
0.16024340770791076	0.3254437869822485
0.16024340770791076	0.32938856015779094
0.1643002028397566	0.32938856015779094
0.1643002028397566	0.33136094674556216
0.1663286004056795	0.33136094674556216
0.1663286004056795	0.33727810650887574
0.17038539553752535	0.33727810650887574
0.17038539553752535	0.33925049309664695
0.1724137931034483	0.33925049309664695
0.1724137931034483	0.34122287968441817
0.17849898580121704	0.34122287968441817
0.17849898580121704	0.3431952662721893
0.18052738336713997	0.3431952662721893
0.18052738336713997	0.34516765285996054
0.18255578093306288	0.34516765285996054
0.18255578093306288	0.3510848126232742
0.1845841784989858	0.3510848126232742
0.1845841784989858	0.3530571992110454
0.18661257606490872	0.3530571992110454
0.18661257606490872	0.3708086785009862
0.18864097363083165	0.3708086785009862
0.18864097363083165	0.3727810650887574
0.1926977687626775	0.3727810650887574
0.1926977687626775	0.3747534516765286
0.19675456389452334	0.3747534516765286
0.19675456389452334	0.3826429980276134
0.20081135902636918	0.3826429980276134
0.20081135902636918	0.3865877712031558
0.20892494929006086	0.3865877712031558
0.20892494929006086	0.3905325443786982
0.21095334685598377	0.3905325443786982
0.21095334685598377	0.39644970414201186
0.2150101419878296	0.39644970414201186
0.2150101419878296	0.40039447731755423
0.21703853955375255	0.40039447731755423
0.21703853955375255	0.40236686390532544
0.2210953346855984	0.40236686390532544
0.2210953346855984	0.41025641025641024
0.2231237322515213	0.41025641025641024
0.2231237322515213	0.41420118343195267
0.22718052738336714	0.41420118343195267
0.22718052738336714	0.4181459566074951
0.2332657200811359	0.4181459566074951
0.2332657200811359	0.42209072978303747
0.23529411764705882	0.42209072978303747
0.23529411764705882	0.4260355029585799
0.23935091277890466	0.4260355029585799
0.23935091277890466	0.4280078895463511
0.24543610547667344	0.4280078895463511
0.24543610547667344	0.42998027613412226
0.24746450304259635	0.42998027613412226
0.24746450304259635	0.4339250493096647
0.24949290060851928	0.4339250493096647
0.24949290060851928	0.4358974358974359
0.2515212981744422	0.4358974358974359
0.2515212981744422	0.4378698224852071
0.2535496957403651	0.4378698224852071
0.2535496957403651	0.43984220907297833
0.25557809330628806	0.43984220907297833
0.25557809330628806	0.4457593688362919
0.2616632860040568	0.4457593688362919
0.2616632860040568	0.4536489151873767
0.26369168356997974	0.4536489151873767
0.26369168356997974	0.45759368836291914
0.2657200811359026	0.45759368836291914
0.2657200811359026	0.45956607495069035
0.26774847870182555	0.45956607495069035
0.26774847870182555	0.46548323471400394
0.2718052738336714	0.46548323471400394
0.2718052738336714	0.46745562130177515
0.27586206896551724	0.46745562130177515
0.27586206896551724	0.46942800788954636
0.2778904665314402	0.46942800788954636
0.2778904665314402	0.4714003944773176
0.281947261663286	0.4714003944773176
0.281947261663286	0.47337278106508873
0.2839756592292089	0.47337278106508873
0.2839756592292089	0.4812623274161736
0.28600405679513186	0.4812623274161736
0.28600405679513186	0.4832347140039448
0.2880324543610548	0.4832347140039448
0.2880324543610548	0.4891518737672584
0.2920892494929006	0.4891518737672584
0.2920892494929006	0.4911242603550296
0.2961460446247465	0.4911242603550296
0.2961460446247465	0.4930966469428008
0.29817444219066935	0.4930966469428008
0.29817444219066935	0.49506903353057197
0.3002028397565923	0.49506903353057197
0.3002028397565923	0.5009861932938856
0.30831643002028397	0.5009861932938856
0.30831643002028397	0.5029585798816568
0.31237322515212984	0.5029585798816568
0.31237322515212984	0.504930966469428
0.3204868154158215	0.504930966469428
0.3204868154158215	0.5088757396449705
0.32454361054766734	0.5088757396449705
0.32454361054766734	0.5108481262327417
0.3265720081135903	0.5108481262327417
0.3265720081135903	0.514792899408284
0.3306288032454361	0.514792899408284
0.3306288032454361	0.5187376725838264
0.33468559837728196	0.5187376725838264
0.33468559837728196	0.5207100591715976
0.33874239350912777	0.5207100591715976
0.33874239350912777	0.5226824457593688
0.3407707910750507	0.5226824457593688
0.3407707910750507	0.52465483234714
0.34279918864097364	0.52465483234714
0.34279918864097364	0.5285996055226825
0.34685598377281945	0.5285996055226825
0.34685598377281945	0.5384615384615384
0.35496957403651114	0.5384615384615384
0.35496957403651114	0.5463510848126233
0.35699797160243407	0.5463510848126233
0.35699797160243407	0.5483234714003945
0.359026369168357	0.5483234714003945
0.359026369168357	0.5502958579881657
0.36511156186612576	0.5502958579881657
0.36511156186612576	0.5522682445759369
0.3671399594320487	0.5522682445759369
0.3671399594320487	0.5542406311637081
0.3711967545638945	0.5542406311637081
0.3711967545638945	0.5562130177514792
0.3793103448275862	0.5562130177514792
0.3793103448275862	0.5581854043392505
0.385395537525355	0.5581854043392505
0.385395537525355	0.5621301775147929
0.3935091277890467	0.5621301775147929
0.3935091277890467	0.5641025641025641
0.3975659229208925	0.5641025641025641
0.3975659229208925	0.5680473372781065
0.3995943204868154	0.5680473372781065
0.3995943204868154	0.5739644970414202
0.40365111561866124	0.5739644970414202
0.40365111561866124	0.5759368836291914
0.4077079107505071	0.5759368836291914
0.4077079107505071	0.5838264299802761
0.41379310344827586	0.5838264299802761
0.41379310344827586	0.5897435897435898
0.42190669371196754	0.5897435897435898
0.42190669371196754	0.5936883629191322
0.4239350912778905	0.5936883629191322
0.4259634888438134	0.5956607495069034
0.4259634888438134	0.5976331360946746
0.4300202839756592	0.5976331360946746
0.4300202839756592	0.6074950690335306
0.43204868154158216	0.6074950690335306
0.43204868154158216	0.6094674556213018
0.44421906693711966	0.6094674556213018
0.44421906693711966	0.6134122287968442
0.45233265720081134	0.6134122287968442
0.45233265720081134	0.6153846153846154
0.45841784989858014	0.6153846153846154
0.45841784989858014	0.6173570019723866
0.46247464503042596	0.6173570019723866
0.46247464503042596	0.6193293885601578
0.4665314401622718	0.6193293885601578
0.4665314401622718	0.6232741617357002
0.47058823529411764	0.6232741617357002
0.47058823529411764	0.6252465483234714
0.4726166328600406	0.6252465483234714
0.4726166328600406	0.6291913214990138
0.4746450304259635	0.6291913214990138
0.4746450304259635	0.631163708086785
0.4847870182555781	0.631163708086785
0.4847870182555781	0.6351084812623274
0.48884381338742394	0.6351084812623274
0.48884381338742394	0.6370808678500987
0.4908722109533469	0.6370808678500987
0.4908722109533469	0.6449704142011834
0.4949290060851927	0.6449704142011834
0.4949290060851927	0.6489151873767258
0.4969574036511156	0.6489151873767258
0.4969574036511156	0.650887573964497
0.5091277890466531	0.650887573964497
0.5091277890466531	0.6568047337278107
0.5111561866125761	0.6568047337278107
0.5111561866125761	0.6587771203155819
0.5253549695740365	0.6587771203155819
0.5253549695740365	0.6607495069033531
0.5273833671399595	0.6607495069033531
0.5273833671399595	0.6646942800788954
0.5294117647058824	0.6646942800788954
0.5294117647058824	0.6666666666666666
0.5334685598377282	0.6666666666666666
0.5334685598377282	0.6686390532544378
0.537525354969574	0.6686390532544378
0.537525354969574	0.6706114398422091
0.539553752535497	0.6706114398422091
0.539553752535497	0.6765285996055227
0.5456389452332657	0.6765285996055227
0.5456389452332657	0.6844181459566075
0.5517241379310345	0.6844181459566075
0.5517241379310345	0.6883629191321499
0.5537525354969574	0.6883629191321499
0.5537525354969574	0.6903353057199211
0.5598377281947262	0.6903353057199211
0.5598377281947262	0.6942800788954635
0.565922920892495	0.6942800788954635
0.565922920892495	0.6962524654832347
0.5679513184584178	0.6962524654832347
0.5679513184584178	0.7001972386587771
0.5699797160243407	0.7001972386587771
0.5699797160243407	0.7100591715976331
0.5720081135902637	0.7100591715976331
0.5720081135902637	0.7120315581854043
0.5740365111561866	0.7120315581854043
0.5740365111561866	0.7159763313609467
0.5780933062880325	0.7159763313609467
0.5780933062880325	0.717948717948718
0.5862068965517241	0.717948717948718
0.5862068965517241	0.7218934911242604
0.592292089249493	0.7218934911242604
0.592292089249493	0.7238658777120316
0.6004056795131846	0.7238658777120316
0.6004056795131846	0.727810650887574
0.6044624746450304	0.727810650887574
0.6044624746450304	0.7337278106508875
0.6085192697768763	0.7337278106508875
0.6085192697768763	0.73767258382643
0.6125760649087221	0.73767258382643
0.6125760649087221	0.7396449704142012
0.6146044624746451	0.7396449704142012
0.6146044624746451	0.7435897435897436
0.6206896551724138	0.7435897435897436
0.6206896551724138	0.747534516765286
0.6267748478701826	0.747534516765286
0.6267748478701826	0.7495069033530573
0.6328600405679513	0.7495069033530573
0.6328600405679513	0.7534516765285996
0.6369168356997972	0.7534516765285996
0.6369168356997972	0.7633136094674556
0.6389452332657201	0.7633136094674556
0.6389452332657201	0.7652859960552268
0.6430020283975659	0.7652859960552268
0.6430020283975659	0.7712031558185405
0.6490872210953347	0.7712031558185405
0.6490872210953347	0.7731755424063116
0.6551724137931034	0.7731755424063116
0.6551724137931034	0.7751479289940828
0.6632860040567952	0.7751479289940828
0.6632860040567952	0.7790927021696252
0.6713995943204868	0.7790927021696252
0.6713995943204868	0.7810650887573964
0.6795131845841785	0.7810650887573964
0.6795131845841785	0.7830374753451677
0.6855983772819473	0.7830374753451677
0.6855983772819473	0.7850098619329389
0.6876267748478702	0.7850098619329389
0.6876267748478702	0.7909270216962525
0.6896551724137931	0.7909270216962525
0.6896551724137931	0.7928994082840237
0.691683569979716	0.7928994082840237
0.691683569979716	0.7948717948717948
0.7038539553752535	0.7948717948717948
0.7038539553752535	0.7988165680473372
0.7058823529411765	0.7988165680473372
0.7058823529411765	0.8007889546351085
0.716024340770791	0.8007889546351085
0.716024340770791	0.8027613412228797
0.718052738336714	0.8027613412228797
0.718052738336714	0.8047337278106509
0.7200811359026369	0.8047337278106509
0.7200811359026369	0.8067061143984221
0.7261663286004056	0.8067061143984221
0.7261663286004056	0.8086785009861933
0.7281947261663286	0.8086785009861933
0.7281947261663286	0.8106508875739645
0.7302231237322515	0.8106508875739645
0.7302231237322515	0.8126232741617357
0.7363083164300203	0.8126232741617357
0.7363083164300203	0.814595660749507
0.7403651115618661	0.814595660749507
0.7403651115618661	0.8185404339250493
0.742393509127789	0.8185404339250493
0.742393509127789	0.8224852071005917
0.744421906693712	0.8224852071005917
0.744421906693712	0.8284023668639053
0.7484787018255578	0.8284023668639053
0.7484787018255578	0.8303747534516766
0.7565922920892495	0.8303747534516766
0.7565922920892495	0.8323471400394478
0.7586206896551724	0.8323471400394478
0.7586206896551724	0.8362919132149902
0.7606490872210954	0.8362919132149902
0.7606490872210954	0.8382642998027613
0.7626774847870182	0.8382642998027613
0.7626774847870182	0.8402366863905325
0.7647058823529411	0.8402366863905325
0.7647058823529411	0.8481262327416174
0.768762677484787	0.8481262327416174
0.768762677484787	0.8520710059171598
0.7728194726166329	0.8520710059171598
0.7728194726166329	0.854043392504931
0.7748478701825557	0.854043392504931
0.7748478701825557	0.8579881656804734
0.7809330628803245	0.8579881656804734
0.7809330628803245	0.863905325443787
0.7931034482758621	0.863905325443787
0.7931034482758621	0.8678500986193294
0.7971602434077079	0.8678500986193294
0.7971602434077079	0.8698224852071006
0.8052738336713996	0.8698224852071006
0.8052738336713996	0.873767258382643
0.8113590263691683	0.873767258382643
0.8113590263691683	0.8777120315581854
0.8133874239350912	0.8777120315581854
0.8133874239350912	0.8816568047337278
0.8194726166328601	0.8816568047337278
0.8194726166328601	0.8895463510848126
0.8235294117647058	0.8895463510848126
0.8235294117647058	0.893491124260355
0.8255578093306288	0.893491124260355
0.8255578093306288	0.8954635108481263
0.8296146044624746	0.8954635108481263
0.8296146044624746	0.8974358974358975
0.8316430020283976	0.8974358974358975
0.8316430020283976	0.8994082840236687
0.8336713995943205	0.8994082840236687
0.8336713995943205	0.9013806706114399
0.8377281947261663	0.9013806706114399
0.8377281947261663	0.903353057199211
0.8397565922920892	0.903353057199211
0.8397565922920892	0.9112426035502958
0.8417849898580122	0.9112426035502958
0.8417849898580122	0.9171597633136095
0.8519269776876268	0.9171597633136095
0.8519269776876268	0.9191321499013807
0.8681541582150102	0.9191321499013807
0.8681541582150102	0.9230769230769231
0.8762677484787018	0.9230769230769231
0.8762677484787018	0.9270216962524654
0.8782961460446247	0.9270216962524654
0.8782961460446247	0.9289940828402367
0.8823529411764706	0.9289940828402367
0.8823529411764706	0.9309664694280079
0.8864097363083164	0.9309664694280079
0.8864097363083164	0.9388560157790927
0.8924949290060852	0.9388560157790927
0.8924949290060852	0.9408284023668639
0.9006085192697769	0.9408284023668639
0.9006085192697769	0.9447731755424064
0.9066937119675457	0.9447731755424064
0.9066937119675457	0.9487179487179487
0.9148073022312373	0.9487179487179487
0.9148073022312373	0.9526627218934911
0.9269776876267748	0.9526627218934911
0.9269776876267748	0.9546351084812623
0.9290060851926978	0.9546351084812623
0.9290060851926978	0.9566074950690335
0.9330628803245437	0.9566074950690335
0.9330628803245437	0.9585798816568047
0.9350912778904665	0.9585798816568047
0.9350912778904665	0.960552268244576
0.947261663286004	0.960552268244576
0.947261663286004	0.9625246548323472
0.9533468559837728	0.9625246548323472
0.9533468559837728	0.9664694280078896
0.9594320486815415	0.9664694280078896
0.9594320486815415	0.9684418145956607
0.9614604462474645	0.9684418145956607
0.9614604462474645	0.9822485207100592
0.9776876267748479	0.9822485207100592
0.9776876267748479	0.9842209072978304
0.9817444219066938	0.9842209072978304
0.9817444219066938	0.9881656804733728
0.9858012170385395	0.9881656804733728
0.9858012170385395	0.9921104536489151
0.9878296146044625	0.9921104536489151
0.9878296146044625	0.9940828402366864
0.9959432048681541	0.9940828402366864
0.9959432048681541	0.9960552268244576
0.9979716024340771	0.9960552268244576
0.9979716024340771	1.0
1.0	1.0


==> data/canary_ppl/sst2/roc/perp_100_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.20315581854043394
0.002028397565922921	0.20315581854043394
0.002028397565922921	0.23865877712031558
0.004056795131845842	0.23865877712031558
0.004056795131845842	0.25443786982248523
0.006085192697768763	0.25443786982248523
0.006085192697768763	0.30177514792899407
0.008113590263691683	0.30177514792899407
0.008113590263691683	0.3096646942800789
0.010141987829614604	0.3096646942800789
0.010141987829614604	0.3747534516765286
0.012170385395537525	0.3747534516765286
0.012170385395537525	0.40433925049309666
0.014198782961460446	0.40433925049309666
0.014198782961460446	0.4240631163708087
0.016227180527383367	0.4240631163708087
0.016227180527383367	0.4339250493096647
0.018255578093306288	0.4339250493096647
0.018255578093306288	0.47534516765285995
0.02028397565922921	0.47534516765285995
0.02028397565922921	0.504930966469428
0.02231237322515213	0.504930966469428
0.02231237322515213	0.5108481262327417
0.02434077079107505	0.5108481262327417
0.02434077079107505	0.5167652859960552
0.02636916835699797	0.5167652859960552
0.02636916835699797	0.5621301775147929
0.028397565922920892	0.5621301775147929
0.028397565922920892	0.5680473372781065
0.032454361054766734	0.5680473372781065
0.032454361054766734	0.5739644970414202
0.034482758620689655	0.5739644970414202
0.034482758620689655	0.5759368836291914
0.036511156186612576	0.5759368836291914
0.036511156186612576	0.5798816568047337
0.038539553752535496	0.5798816568047337
0.038539553752535496	0.5818540433925049
0.04056795131845842	0.5818540433925049
0.04056795131845842	0.591715976331361
0.04259634888438134	0.591715976331361
0.04259634888438134	0.5976331360946746
0.04462474645030426	0.5976331360946746
0.04462474645030426	0.6094674556213018
0.04665314401622718	0.6094674556213018
0.04665314401622718	0.6232741617357002
0.0486815415821501	0.6232741617357002
0.0486815415821501	0.6390532544378699
0.05273833671399594	0.6390532544378699
0.05273833671399594	0.6489151873767258
0.05476673427991886	0.6489151873767258
0.05476673427991886	0.6548323471400395
0.056795131845841784	0.6548323471400395
0.056795131845841784	0.6706114398422091
0.058823529411764705	0.6706114398422091
0.058823529411764705	0.6804733727810651
0.060851926977687626	0.6804733727810651
0.060851926977687626	0.6824457593688363
0.06288032454361055	0.6824457593688363
0.06288032454361055	0.6863905325443787
0.06693711967545639	0.6863905325443787
0.06693711967545639	0.6903353057199211
0.06896551724137931	0.6903353057199211
0.06896551724137931	0.6923076923076923
0.07099391480730223	0.6923076923076923
0.07099391480730223	0.6982248520710059
0.07707910750507099	0.6982248520710059
0.07707910750507099	0.7021696252465484
0.07910750507099391	0.7021696252465484
0.07910750507099391	0.7080867850098619
0.08113590263691683	0.7080867850098619
0.08113590263691683	0.7100591715976331
0.08316430020283976	0.7100591715976331
0.08316430020283976	0.7120315581854043
0.0872210953346856	0.7120315581854043
0.0872210953346856	0.7140039447731755
0.08924949290060852	0.7140039447731755
0.08924949290060852	0.7199211045364892
0.09127789046653144	0.7199211045364892
0.09127789046653144	0.727810650887574
0.09330628803245436	0.727810650887574
0.09330628803245436	0.7337278106508875
0.09939148073022312	0.7337278106508875
0.09939148073022312	0.7416173570019724
0.10141987829614604	0.7416173570019724
0.10141987829614604	0.7514792899408284
0.10344827586206896	0.7514792899408284
0.10344827586206896	0.7534516765285996
0.1075050709939148	0.7534516765285996
0.1075050709939148	0.757396449704142
0.10953346855983773	0.757396449704142
0.10953346855983773	0.7652859960552268
0.11764705882352941	0.7652859960552268
0.11764705882352941	0.7751479289940828
0.1257606490872211	0.7751479289940828
0.1257606490872211	0.777120315581854
0.12778904665314403	0.777120315581854
0.12778904665314403	0.7830374753451677
0.12981744421906694	0.7830374753451677
0.12981744421906694	0.7850098619329389
0.13184584178498987	0.7850098619329389
0.13184584178498987	0.7869822485207101
0.13387423935091278	0.7869822485207101
0.13387423935091278	0.8027613412228797
0.14198782961460446	0.8027613412228797
0.14198782961460446	0.8047337278106509
0.1460446247464503	0.8047337278106509
0.1460446247464503	0.814595660749507
0.14807302231237324	0.814595660749507
0.14807302231237324	0.8165680473372781
0.15212981744421908	0.8165680473372781
0.15212981744421908	0.8205128205128205
0.15415821501014199	0.8205128205128205
0.15415821501014199	0.8224852071005917
0.16024340770791076	0.8224852071005917
0.16024340770791076	0.8244575936883629
0.1643002028397566	0.8244575936883629
0.1643002028397566	0.8264299802761341
0.16835699797160245	0.8264299802761341
0.16835699797160245	0.8284023668639053
0.1724137931034483	0.8284023668639053
0.1724137931034483	0.8323471400394478
0.18052738336713997	0.8323471400394478
0.18052738336713997	0.8382642998027613
0.18255578093306288	0.8382642998027613
0.18255578093306288	0.8402366863905325
0.1845841784989858	0.8402366863905325
0.1845841784989858	0.8461538461538461
0.18661257606490872	0.8461538461538461
0.18661257606490872	0.8500986193293886
0.18864097363083165	0.8500986193293886
0.18864097363083165	0.8560157790927022
0.1947261663286004	0.8560157790927022
0.1947261663286004	0.8599605522682445
0.20081135902636918	0.8599605522682445
0.20081135902636918	0.8619329388560157
0.2028397565922921	0.8619329388560157
0.2028397565922921	0.863905325443787
0.20486815415821502	0.863905325443787
0.20486815415821502	0.8698224852071006
0.21703853955375255	0.8698224852071006
0.21703853955375255	0.8717948717948718
0.2231237322515213	0.8717948717948718
0.2231237322515213	0.873767258382643
0.22515212981744423	0.873767258382643
0.22515212981744423	0.8757396449704142
0.23529411764705882	0.8757396449704142
0.23529411764705882	0.8777120315581854
0.23732251521298176	0.8777120315581854
0.23732251521298176	0.8796844181459567
0.23935091277890466	0.8796844181459567
0.23935091277890466	0.883629191321499
0.2434077079107505	0.883629191321499
0.2434077079107505	0.8875739644970414
0.24543610547667344	0.8875739644970414
0.24543610547667344	0.8895463510848126
0.24746450304259635	0.8895463510848126
0.24746450304259635	0.8915187376725838
0.24949290060851928	0.8915187376725838
0.24949290060851928	0.8994082840236687
0.2535496957403651	0.8994082840236687
0.2535496957403651	0.9013806706114399
0.26369168356997974	0.9013806706114399
0.26369168356997974	0.903353057199211
0.26774847870182555	0.903353057199211
0.26774847870182555	0.9053254437869822
0.2738336713995943	0.9053254437869822
0.2738336713995943	0.9072978303747534
0.2961460446247465	0.9072978303747534
0.2961460446247465	0.9092702169625246
0.31643002028397565	0.9092702169625246
0.31643002028397565	0.9112426035502958
0.32454361054766734	0.9112426035502958
0.32454361054766734	0.9132149901380671
0.3286004056795132	0.9132149901380671
0.3286004056795132	0.9151873767258383
0.3306288032454361	0.9151873767258383
0.3306288032454361	0.9171597633136095
0.332657200811359	0.9171597633136095
0.332657200811359	0.9191321499013807
0.3367139959432049	0.9191321499013807
0.3367139959432049	0.9211045364891519
0.3488843813387424	0.9211045364891519
0.3488843813387424	0.9230769230769231
0.36105476673427994	0.9230769230769231
0.36105476673427994	0.9289940828402367
0.36511156186612576	0.9289940828402367
0.36511156186612576	0.9309664694280079
0.3711967545638945	0.9309664694280079
0.3711967545638945	0.9329388560157791
0.39148073022312374	0.9329388560157791
0.39148073022312374	0.9368836291913215
0.3935091277890467	0.9368836291913215
0.3935091277890467	0.9388560157790927
0.3975659229208925	0.9388560157790927
0.3975659229208925	0.9408284023668639
0.40365111561866124	0.9408284023668639
0.40365111561866124	0.9467455621301775
0.4117647058823529	0.9467455621301775
0.4117647058823529	0.9487179487179487
0.45841784989858014	0.9487179487179487
0.45841784989858014	0.9506903353057199
0.46247464503042596	0.9506903353057199
0.46247464503042596	0.9566074950690335
0.4685598377281947	0.9566074950690335
0.4685598377281947	0.9585798816568047
0.5010141987829615	0.9585798816568047
0.5010141987829615	0.960552268244576
0.5152129817444219	0.960552268244576
0.5152129817444219	0.9644970414201184
0.5172413793103449	0.9644970414201184
0.5172413793103449	0.9684418145956607
0.5233265720081136	0.9684418145956607
0.5233265720081136	0.9704142011834319
0.5456389452332657	0.9704142011834319
0.5456389452332657	0.9723865877712031
0.5496957403651116	0.9723865877712031
0.5496957403651116	0.9743589743589743
0.5618661257606491	0.9743589743589743
0.5618661257606491	0.9763313609467456
0.5780933062880325	0.9763313609467456
0.5780933062880325	0.9783037475345168
0.6146044624746451	0.9783037475345168
0.6146044624746451	0.980276134122288
0.6308316430020284	0.980276134122288
0.6308316430020284	0.9822485207100592
0.6450304259634888	0.9822485207100592
0.6450304259634888	0.9842209072978304
0.6957403651115619	0.9842209072978304
0.6957403651115619	0.9861932938856016
0.6977687626774848	0.9861932938856016
0.6977687626774848	0.9881656804733728
0.7099391480730223	0.9881656804733728
0.7099391480730223	0.9901380670611439
0.7910750507099391	0.9901380670611439
0.7910750507099391	0.9921104536489151
0.795131845841785	0.9921104536489151
0.795131845841785	0.9940828402366864
0.8316430020283976	0.9940828402366864
0.8316430020283976	0.9980276134122288
0.8945233265720081	0.9980276134122288
0.8945233265720081	1.0
1.0	1.0


==> data/canary_ppl/sst2/roc/perp_100_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.029585798816568046
0.002028397565922921	0.029585798816568046
0.002028397565922921	0.04142011834319527
0.004056795131845842	0.04142011834319527
0.004056795131845842	0.0650887573964497
0.006085192697768763	0.0650887573964497
0.006085192697768763	0.06903353057199212
0.008113590263691683	0.06903353057199212
0.008113590263691683	0.08284023668639054
0.010141987829614604	0.08284023668639054
0.010141987829614604	0.08875739644970414
0.012170385395537525	0.08875739644970414
0.012170385395537525	0.09664694280078895
0.016227180527383367	0.09664694280078895
0.016227180527383367	0.11439842209072978
0.018255578093306288	0.11439842209072978
0.018255578093306288	0.1222879684418146
0.02028397565922921	0.1222879684418146
0.02028397565922921	0.13609467455621302
0.02231237322515213	0.13609467455621302
0.02231237322515213	0.13806706114398423
0.02434077079107505	0.13806706114398423
0.02434077079107505	0.14201183431952663
0.02636916835699797	0.14201183431952663
0.02636916835699797	0.14398422090729784
0.028397565922920892	0.14398422090729784
0.028397565922920892	0.14595660749506903
0.030425963488843813	0.14595660749506903
0.030425963488843813	0.15976331360946747
0.032454361054766734	0.15976331360946747
0.032454361054766734	0.16568047337278108
0.034482758620689655	0.16568047337278108
0.034482758620689655	0.1814595660749507
0.036511156186612576	0.1814595660749507
0.036511156186612576	0.1932938856015779
0.038539553752535496	0.1932938856015779
0.038539553752535496	0.1992110453648915
0.0486815415821501	0.1992110453648915
0.0486815415821501	0.20315581854043394
0.05070993914807302	0.20315581854043394
0.05070993914807302	0.20512820512820512
0.05273833671399594	0.20512820512820512
0.05273833671399594	0.21104536489151873
0.05476673427991886	0.21104536489151873
0.05476673427991886	0.22090729783037474
0.056795131845841784	0.22090729783037474
0.056795131845841784	0.22879684418145957
0.058823529411764705	0.22879684418145957
0.058823529411764705	0.23076923076923078
0.060851926977687626	0.23076923076923078
0.060851926977687626	0.23274161735700197
0.06288032454361055	0.23274161735700197
0.06288032454361055	0.24260355029585798
0.06693711967545639	0.24260355029585798
0.06693711967545639	0.2445759368836292
0.06896551724137931	0.2445759368836292
0.06896551724137931	0.2465483234714004
0.07099391480730223	0.2465483234714004
0.07099391480730223	0.2485207100591716
0.07302231237322515	0.2485207100591716
0.07302231237322515	0.25443786982248523
0.07505070993914807	0.25443786982248523
0.07505070993914807	0.2603550295857988
0.07707910750507099	0.2603550295857988
0.07707910750507099	0.26232741617357
0.07910750507099391	0.26232741617357
0.07910750507099391	0.26429980276134124
0.08113590263691683	0.26429980276134124
0.08113590263691683	0.2682445759368836
0.08316430020283976	0.2682445759368836
0.08316430020283976	0.2781065088757396
0.0872210953346856	0.2781065088757396
0.0872210953346856	0.28007889546351084
0.09127789046653144	0.28007889546351084
0.09127789046653144	0.28402366863905326
0.09533468559837728	0.28402366863905326
0.09533468559837728	0.28994082840236685
0.09939148073022312	0.28994082840236685
0.09939148073022312	0.29191321499013806
0.10547667342799188	0.29191321499013806
0.10547667342799188	0.2938856015779093
0.1075050709939148	0.2938856015779093
0.1075050709939148	0.2958579881656805
0.11156186612576065	0.2958579881656805
0.11156186612576065	0.3136094674556213
0.11359026369168357	0.3136094674556213
0.11359026369168357	0.3155818540433925
0.11967545638945233	0.3155818540433925
0.11967545638945233	0.32741617357001973
0.12373225152129817	0.32741617357001973
0.12373225152129817	0.3431952662721893
0.1257606490872211	0.3431952662721893
0.1257606490872211	0.3510848126232742
0.12778904665314403	0.3510848126232742
0.12778904665314403	0.35502958579881655
0.12981744421906694	0.35502958579881655
0.12981744421906694	0.35700197238658776
0.13387423935091278	0.35700197238658776
0.13387423935091278	0.3609467455621302
0.1359026369168357	0.3609467455621302
0.1359026369168357	0.3767258382642998
0.13995943204868155	0.3767258382642998
0.13995943204868155	0.388560157790927
0.1440162271805274	0.388560157790927
0.1440162271805274	0.39447731755424065
0.14807302231237324	0.39447731755424065
0.14807302231237324	0.398422090729783
0.15010141987829614	0.398422090729783
0.15010141987829614	0.40039447731755423
0.15212981744421908	0.40039447731755423
0.15212981744421908	0.40828402366863903
0.15415821501014199	0.40828402366863903
0.15415821501014199	0.42011834319526625
0.15618661257606492	0.42011834319526625
0.15618661257606492	0.4280078895463511
0.15821501014198783	0.4280078895463511
0.15821501014198783	0.4319526627218935
0.16024340770791076	0.4319526627218935
0.16024340770791076	0.4378698224852071
0.17038539553752535	0.4378698224852071
0.17038539553752535	0.4418145956607495
0.1724137931034483	0.4418145956607495
0.1724137931034483	0.4437869822485207
0.1744421906693712	0.4437869822485207
0.1744421906693712	0.4457593688362919
0.17647058823529413	0.4457593688362919
0.17647058823529413	0.4477317554240631
0.17849898580121704	0.4477317554240631
0.17849898580121704	0.44970414201183434
0.18052738336713997	0.44970414201183434
0.18052738336713997	0.4516765285996055
0.18255578093306288	0.4516765285996055
0.18255578093306288	0.45759368836291914
0.1845841784989858	0.45759368836291914
0.1845841784989858	0.46153846153846156
0.18864097363083165	0.46153846153846156
0.18864097363083165	0.46745562130177515
0.1926977687626775	0.46745562130177515
0.1926977687626775	0.46942800788954636
0.19675456389452334	0.46942800788954636
0.19675456389452334	0.4714003944773176
0.19878296146044624	0.4714003944773176
0.19878296146044624	0.47337278106508873
0.20081135902636918	0.47337278106508873
0.20081135902636918	0.47534516765285995
0.2028397565922921	0.47534516765285995
0.2028397565922921	0.4891518737672584
0.20689655172413793	0.4891518737672584
0.20689655172413793	0.4930966469428008
0.20892494929006086	0.4930966469428008
0.20892494929006086	0.49506903353057197
0.21095334685598377	0.49506903353057197
0.21095334685598377	0.4970414201183432
0.2150101419878296	0.4970414201183432
0.2150101419878296	0.4990138067061144
0.21703853955375255	0.4990138067061144
0.21703853955375255	0.5029585798816568
0.21906693711967545	0.5029585798816568
0.21906693711967545	0.504930966469428
0.2210953346855984	0.504930966469428
0.2210953346855984	0.5108481262327417
0.22718052738336714	0.5108481262327417
0.22718052738336714	0.5128205128205128
0.22920892494929007	0.5128205128205128
0.22920892494929007	0.514792899408284
0.23123732251521298	0.514792899408284
0.23123732251521298	0.5207100591715976
0.2332657200811359	0.5207100591715976
0.2332657200811359	0.5305719921104537
0.23732251521298176	0.5305719921104537
0.23732251521298176	0.534516765285996
0.2515212981744422	0.534516765285996
0.2515212981744422	0.5404339250493096
0.25557809330628806	0.5404339250493096
0.25557809330628806	0.5443786982248521
0.2616632860040568	0.5443786982248521
0.2616632860040568	0.5502958579881657
0.26369168356997974	0.5502958579881657
0.26369168356997974	0.5562130177514792
0.26774847870182555	0.5562130177514792
0.26774847870182555	0.5621301775147929
0.2778904665314402	0.5621301775147929
0.2778904665314402	0.5700197238658777
0.2799188640973631	0.5700197238658777
0.2799188640973631	0.571992110453649
0.281947261663286	0.571992110453649
0.281947261663286	0.5739644970414202
0.2839756592292089	0.5739644970414202
0.2839756592292089	0.5818540433925049
0.28600405679513186	0.5818540433925049
0.28600405679513186	0.5838264299802761
0.2880324543610548	0.5838264299802761
0.2880324543610548	0.5956607495069034
0.29006085192697767	0.5956607495069034
0.29006085192697767	0.5976331360946746
0.2920892494929006	0.5976331360946746
0.2920892494929006	0.6035502958579881
0.29411764705882354	0.6035502958579881
0.29411764705882354	0.6074950690335306
0.2961460446247465	0.6074950690335306
0.2961460446247465	0.611439842209073
0.29817444219066935	0.611439842209073
0.29817444219066935	0.6134122287968442
0.30831643002028397	0.6134122287968442
0.30831643002028397	0.6173570019723866
0.3103448275862069	0.6173570019723866
0.3103448275862069	0.6193293885601578
0.3184584178498986	0.6193293885601578
0.3184584178498986	0.621301775147929
0.3204868154158215	0.621301775147929
0.3204868154158215	0.6291913214990138
0.3225152129817444	0.6291913214990138
0.3225152129817444	0.631163708086785
0.3286004056795132	0.631163708086785
0.3286004056795132	0.6370808678500987
0.33874239350912777	0.6370808678500987
0.33874239350912777	0.6390532544378699
0.3407707910750507	0.6390532544378699
0.3407707910750507	0.6449704142011834
0.34279918864097364	0.6449704142011834
0.34279918864097364	0.6489151873767258
0.3509127789046653	0.6489151873767258
0.3509127789046653	0.6528599605522682
0.35294117647058826	0.6528599605522682
0.35294117647058826	0.6607495069033531
0.35699797160243407	0.6607495069033531
0.35699797160243407	0.6646942800788954
0.359026369168357	0.6646942800788954
0.359026369168357	0.6666666666666666
0.36105476673427994	0.6666666666666666
0.36105476673427994	0.6765285996055227
0.3630831643002028	0.6765285996055227
0.3630831643002028	0.6804733727810651
0.3711967545638945	0.6804733727810651
0.3711967545638945	0.6844181459566075
0.3752535496957404	0.6844181459566075
0.3752535496957404	0.6863905325443787
0.3772819472616633	0.6863905325443787
0.3772819472616633	0.6883629191321499
0.3793103448275862	0.6883629191321499
0.3793103448275862	0.6903353057199211
0.38336713995943206	0.6903353057199211
0.38336713995943206	0.6923076923076923
0.38742393509127787	0.6923076923076923
0.38742393509127787	0.6942800788954635
0.3894523326572008	0.6942800788954635
0.3894523326572008	0.6962524654832347
0.39553752535496955	0.6962524654832347
0.39553752535496955	0.6982248520710059
0.3995943204868154	0.6982248520710059
0.3995943204868154	0.7001972386587771
0.40973630831643004	0.7001972386587771
0.40973630831643004	0.7061143984220908
0.4259634888438134	0.7061143984220908
0.4259634888438134	0.7080867850098619
0.43610547667342797	0.7080867850098619
0.43610547667342797	0.7100591715976331
0.4462474645030426	0.7100591715976331
0.4462474645030426	0.7120315581854043
0.4482758620689655	0.7120315581854043
0.4482758620689655	0.7140039447731755
0.45030425963488846	0.7140039447731755
0.45030425963488846	0.7159763313609467
0.45233265720081134	0.7159763313609467
0.45233265720081134	0.717948717948718
0.45841784989858014	0.717948717948718
0.45841784989858014	0.7199211045364892
0.4645030425963489	0.7199211045364892
0.4645030425963489	0.7218934911242604
0.4665314401622718	0.7218934911242604
0.4665314401622718	0.727810650887574
0.4685598377281947	0.727810650887574
0.4685598377281947	0.7317554240631163
0.47058823529411764	0.7317554240631163
0.47058823529411764	0.7337278106508875
0.4746450304259635	0.7337278106508875
0.4746450304259635	0.7357001972386588
0.4766734279918864	0.7357001972386588
0.4766734279918864	0.7396449704142012
0.4787018255578093	0.7396449704142012
0.4787018255578093	0.7416173570019724
0.49290060851926976	0.7416173570019724
0.49290060851926976	0.7455621301775148
0.4969574036511156	0.7455621301775148
0.4969574036511156	0.747534516765286
0.5111561866125761	0.747534516765286
0.5111561866125761	0.7534516765285996
0.5172413793103449	0.7534516765285996
0.5172413793103449	0.7554240631163708
0.5233265720081136	0.7554240631163708
0.5233265720081136	0.7593688362919132
0.5253549695740365	0.7593688362919132
0.5253549695740365	0.7613412228796844
0.5273833671399595	0.7613412228796844
0.5273833671399595	0.7633136094674556
0.5294117647058824	0.7633136094674556
0.5294117647058824	0.7672583826429981
0.5334685598377282	0.7672583826429981
0.5334685598377282	0.7692307692307693
0.5354969574036511	0.7692307692307693
0.5354969574036511	0.7751479289940828
0.539553752535497	0.7751479289940828
0.539553752535497	0.777120315581854
0.5456389452332657	0.777120315581854
0.5456389452332657	0.7810650887573964
0.5476673427991886	0.7810650887573964
0.5476673427991886	0.7830374753451677
0.5496957403651116	0.7830374753451677
0.5496957403651116	0.7850098619329389
0.5517241379310345	0.7850098619329389
0.5517241379310345	0.7889546351084813
0.5537525354969574	0.7889546351084813
0.5537525354969574	0.7909270216962525
0.5557809330628803	0.7909270216962525
0.5557809330628803	0.7948717948717948
0.5598377281947262	0.7948717948717948
0.5598377281947262	0.8007889546351085
0.565922920892495	0.8007889546351085
0.565922920892495	0.8047337278106509
0.5699797160243407	0.8047337278106509
0.5699797160243407	0.8106508875739645
0.5740365111561866	0.8106508875739645
0.5740365111561866	0.8126232741617357
0.5801217038539553	0.8126232741617357
0.5801217038539553	0.814595660749507
0.5841784989858012	0.814595660749507
0.5841784989858012	0.8165680473372781
0.5862068965517241	0.8165680473372781
0.5862068965517241	0.8185404339250493
0.6024340770791075	0.8185404339250493
0.6024340770791075	0.8205128205128205
0.6064908722109533	0.8205128205128205
0.6064908722109533	0.8224852071005917
0.6085192697768763	0.8224852071005917
0.6085192697768763	0.8244575936883629
0.6125760649087221	0.8244575936883629
0.6125760649087221	0.8362919132149902
0.6206896551724138	0.8362919132149902
0.6206896551724138	0.8402366863905325
0.6247464503042597	0.8402366863905325
0.6247464503042597	0.8422090729783037
0.6308316430020284	0.8422090729783037
0.6308316430020284	0.8441814595660749
0.6369168356997972	0.8441814595660749
0.6369168356997972	0.8461538461538461
0.640973630831643	0.8461538461538461
0.640973630831643	0.8500986193293886
0.6490872210953347	0.8500986193293886
0.6490872210953347	0.8520710059171598
0.6531440162271805	0.8520710059171598
0.6531440162271805	0.854043392504931
0.6551724137931034	0.854043392504931
0.6551724137931034	0.8560157790927022
0.6572008113590264	0.8560157790927022
0.6572008113590264	0.8579881656804734
0.6612576064908722	0.8579881656804734
0.6612576064908722	0.8599605522682445
0.6632860040567952	0.8599605522682445
0.6632860040567952	0.863905325443787
0.6673427991886409	0.863905325443787
0.6673427991886409	0.8678500986193294
0.6876267748478702	0.8678500986193294
0.6876267748478702	0.8698224852071006
0.6896551724137931	0.8698224852071006
0.6896551724137931	0.873767258382643
0.691683569979716	0.873767258382643
0.691683569979716	0.8777120315581854
0.7038539553752535	0.8777120315581854
0.7038539553752535	0.8796844181459567
0.7079107505070994	0.8796844181459567
0.7079107505070994	0.8816568047337278
0.718052738336714	0.8816568047337278
0.718052738336714	0.8856015779092702
0.7221095334685599	0.8856015779092702
0.7221095334685599	0.8875739644970414
0.7302231237322515	0.8875739644970414
0.7302231237322515	0.8895463510848126
0.7322515212981744	0.8895463510848126
0.7322515212981744	0.8915187376725838
0.7383367139959433	0.8915187376725838
0.7383367139959433	0.8974358974358975
0.7403651115618661	0.8974358974358975
0.7403651115618661	0.9013806706114399
0.742393509127789	0.9013806706114399
0.742393509127789	0.903353057199211
0.7484787018255578	0.903353057199211
0.7484787018255578	0.9053254437869822
0.7565922920892495	0.9053254437869822
0.7565922920892495	0.9072978303747534
0.7626774847870182	0.9072978303747534
0.7626774847870182	0.9092702169625246
0.7991886409736308	0.9092702169625246
0.7991886409736308	0.9112426035502958
0.8012170385395537	0.9112426035502958
0.8012170385395537	0.9132149901380671
0.8073022312373225	0.9132149901380671
0.8073022312373225	0.9151873767258383
0.8113590263691683	0.9151873767258383
0.8113590263691683	0.9191321499013807
0.8316430020283976	0.9191321499013807
0.8316430020283976	0.9230769230769231
0.8336713995943205	0.9230769230769231
0.8336713995943205	0.9289940828402367
0.8417849898580122	0.9289940828402367
0.8417849898580122	0.9309664694280079
0.847870182555781	0.9309664694280079
0.847870182555781	0.9329388560157791
0.8539553752535497	0.9329388560157791
0.8539553752535497	0.9349112426035503
0.8620689655172413	0.9349112426035503
0.8620689655172413	0.9368836291913215
0.8640973630831643	0.9368836291913215
0.8640973630831643	0.9388560157790927
0.8681541582150102	0.9388560157790927
0.8681541582150102	0.9447731755424064
0.8742393509127789	0.9447731755424064
0.8742393509127789	0.9487179487179487
0.8762677484787018	0.9487179487179487
0.8762677484787018	0.9506903353057199
0.8782961460446247	0.9506903353057199
0.8782961460446247	0.9566074950690335
0.8803245436105477	0.9566074950690335
0.8803245436105477	0.9585798816568047
0.8823529411764706	0.9585798816568047
0.8823529411764706	0.960552268244576
0.8864097363083164	0.960552268244576
0.8864097363083164	0.9625246548323472
0.8904665314401623	0.9625246548323472
0.8904665314401623	0.9644970414201184
0.8924949290060852	0.9644970414201184
0.8924949290060852	0.9664694280078896
0.9006085192697769	0.9664694280078896
0.9006085192697769	0.9684418145956607
0.9046653144016227	0.9684418145956607
0.9046653144016227	0.9723865877712031
0.9127789046653144	0.9723865877712031
0.9127789046653144	0.9743589743589743
0.9168356997971603	0.9743589743589743
0.9168356997971603	0.9763313609467456
0.9188640973630832	0.9763313609467456
0.9188640973630832	0.9783037475345168
0.9249492900608519	0.9783037475345168
0.9249492900608519	0.980276134122288
0.9330628803245437	0.980276134122288
0.9330628803245437	0.9822485207100592
0.9391480730223124	0.9822485207100592
0.9391480730223124	0.9842209072978304
0.949290060851927	0.9842209072978304
0.949290060851927	0.9861932938856016
0.9594320486815415	0.9861932938856016
0.9594320486815415	0.9881656804733728
0.9695740365111561	0.9881656804733728
0.9695740365111561	0.9901380670611439
0.9776876267748479	0.9901380670611439
0.9776876267748479	0.9921104536489151
0.9817444219066938	0.9921104536489151
0.9817444219066938	0.9940828402366864
0.9878296146044625	0.9940828402366864
0.9878296146044625	0.9960552268244576
1.0	0.9960552268244576
1.0	1.0


==> data/canary_ppl/sst2/roc/perp_10_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.11242603550295859
0.002028397565922921	0.11242603550295859
0.002028397565922921	0.1203155818540434
0.004056795131845842	0.1203155818540434
0.004056795131845842	0.14003944773175542
0.006085192697768763	0.14003944773175542
0.006085192697768763	0.15187376725838264
0.008113590263691683	0.15187376725838264
0.008113590263691683	0.1893491124260355
0.010141987829614604	0.1893491124260355
0.010141987829614604	0.19723865877712032
0.012170385395537525	0.19723865877712032
0.012170385395537525	0.20118343195266272
0.014198782961460446	0.20118343195266272
0.014198782961460446	0.20907297830374755
0.016227180527383367	0.20907297830374755
0.016227180527383367	0.21301775147928995
0.018255578093306288	0.21301775147928995
0.018255578093306288	0.22485207100591717
0.02028397565922921	0.22485207100591717
0.02028397565922921	0.23274161735700197
0.02231237322515213	0.23274161735700197
0.02231237322515213	0.2465483234714004
0.02636916835699797	0.2465483234714004
0.02636916835699797	0.252465483234714
0.028397565922920892	0.252465483234714
0.028397565922920892	0.28205128205128205
0.030425963488843813	0.28205128205128205
0.030425963488843813	0.29980276134122286
0.032454361054766734	0.29980276134122286
0.032454361054766734	0.3175542406311637
0.034482758620689655	0.3175542406311637
0.034482758620689655	0.33136094674556216
0.038539553752535496	0.33136094674556216
0.038539553752535496	0.36489151873767256
0.04056795131845842	0.36489151873767256
0.04056795131845842	0.3767258382642998
0.04259634888438134	0.3767258382642998
0.04259634888438134	0.38461538461538464
0.04462474645030426	0.38461538461538464
0.04462474645030426	0.4240631163708087
0.04665314401622718	0.4240631163708087
0.04665314401622718	0.4339250493096647
0.0486815415821501	0.4339250493096647
0.0486815415821501	0.4516765285996055
0.05070993914807302	0.4516765285996055
0.05070993914807302	0.4891518737672584
0.05273833671399594	0.4891518737672584
0.05273833671399594	0.5069033530571992
0.05476673427991886	0.5069033530571992
0.05476673427991886	0.5207100591715976
0.060851926977687626	0.5207100591715976
0.060851926977687626	0.52465483234714
0.06288032454361055	0.52465483234714
0.06288032454361055	0.534516765285996
0.06490872210953347	0.534516765285996
0.06490872210953347	0.5443786982248521
0.06896551724137931	0.5443786982248521
0.06896551724137931	0.5522682445759369
0.07099391480730223	0.5522682445759369
0.07099391480730223	0.5581854043392505
0.07505070993914807	0.5581854043392505
0.07505070993914807	0.5621301775147929
0.07707910750507099	0.5621301775147929
0.07707910750507099	0.5700197238658777
0.07910750507099391	0.5700197238658777
0.07910750507099391	0.5798816568047337
0.08519269776876268	0.5798816568047337
0.08519269776876268	0.5857988165680473
0.0872210953346856	0.5857988165680473
0.0872210953346856	0.591715976331361
0.08924949290060852	0.591715976331361
0.08924949290060852	0.5976331360946746
0.09127789046653144	0.5976331360946746
0.09127789046653144	0.6035502958579881
0.09533468559837728	0.6035502958579881
0.09533468559837728	0.6055226824457594
0.09939148073022312	0.6055226824457594
0.09939148073022312	0.6153846153846154
0.10141987829614604	0.6153846153846154
0.10141987829614604	0.6173570019723866
0.1075050709939148	0.6173570019723866
0.1075050709939148	0.621301775147929
0.11359026369168357	0.621301775147929
0.11359026369168357	0.6291913214990138
0.11561866125760649	0.6291913214990138
0.11561866125760649	0.631163708086785
0.11967545638945233	0.631163708086785
0.11967545638945233	0.6370808678500987
0.12778904665314403	0.6370808678500987
0.12778904665314403	0.6449704142011834
0.12981744421906694	0.6449704142011834
0.12981744421906694	0.650887573964497
0.13184584178498987	0.650887573964497
0.13184584178498987	0.6548323471400395
0.13387423935091278	0.6548323471400395
0.13387423935091278	0.6587771203155819
0.13995943204868155	0.6587771203155819
0.13995943204868155	0.6607495069033531
0.14198782961460446	0.6607495069033531
0.14198782961460446	0.6686390532544378
0.1440162271805274	0.6686390532544378
0.1440162271805274	0.6725838264299803
0.1460446247464503	0.6725838264299803
0.1460446247464503	0.6883629191321499
0.14807302231237324	0.6883629191321499
0.14807302231237324	0.6982248520710059
0.15010141987829614	0.6982248520710059
0.15010141987829614	0.7021696252465484
0.15415821501014199	0.7021696252465484
0.15415821501014199	0.7041420118343196
0.15821501014198783	0.7041420118343196
0.15821501014198783	0.7061143984220908
0.16024340770791076	0.7061143984220908
0.16024340770791076	0.7100591715976331
0.16227180527383367	0.7100591715976331
0.16227180527383367	0.7238658777120316
0.1643002028397566	0.7238658777120316
0.1643002028397566	0.73767258382643
0.1663286004056795	0.73767258382643
0.1663286004056795	0.7396449704142012
0.16835699797160245	0.7396449704142012
0.16835699797160245	0.7495069033530573
0.17038539553752535	0.7495069033530573
0.17038539553752535	0.7514792899408284
0.1724137931034483	0.7514792899408284
0.1724137931034483	0.7652859960552268
0.1744421906693712	0.7652859960552268
0.1744421906693712	0.7672583826429981
0.17647058823529413	0.7672583826429981
0.17647058823529413	0.7692307692307693
0.1845841784989858	0.7692307692307693
0.1845841784989858	0.7731755424063116
0.18661257606490872	0.7731755424063116
0.18661257606490872	0.7751479289940828
0.18864097363083165	0.7751479289940828
0.18864097363083165	0.7850098619329389
0.1947261663286004	0.7850098619329389
0.1947261663286004	0.7869822485207101
0.19878296146044624	0.7869822485207101
0.19878296146044624	0.7909270216962525
0.20486815415821502	0.7909270216962525
0.20486815415821502	0.7928994082840237
0.21095334685598377	0.7928994082840237
0.21095334685598377	0.7948717948717948
0.21906693711967545	0.7948717948717948
0.21906693711967545	0.796844181459566
0.2210953346855984	0.796844181459566
0.2210953346855984	0.8007889546351085
0.23123732251521298	0.8007889546351085
0.23123732251521298	0.8047337278106509
0.23529411764705882	0.8047337278106509
0.23529411764705882	0.8067061143984221
0.23935091277890466	0.8067061143984221
0.23935091277890466	0.8106508875739645
0.2413793103448276	0.8106508875739645
0.2413793103448276	0.8205128205128205
0.24543610547667344	0.8205128205128205
0.24543610547667344	0.8244575936883629
0.24949290060851928	0.8244575936883629
0.24949290060851928	0.8303747534516766
0.2535496957403651	0.8303747534516766
0.2535496957403651	0.8323471400394478
0.25557809330628806	0.8323471400394478
0.25557809330628806	0.834319526627219
0.25963488843813387	0.834319526627219
0.25963488843813387	0.8362919132149902
0.2616632860040568	0.8362919132149902
0.2616632860040568	0.8402366863905325
0.2697768762677485	0.8402366863905325
0.2697768762677485	0.8422090729783037
0.2778904665314402	0.8422090729783037
0.2778904665314402	0.8441814595660749
0.2839756592292089	0.8441814595660749
0.2839756592292089	0.8461538461538461
0.3103448275862069	0.8461538461538461
0.3103448275862069	0.8500986193293886
0.33468559837728196	0.8500986193293886
0.33468559837728196	0.8560157790927022
0.3509127789046653	0.8560157790927022
0.3509127789046653	0.8579881656804734
0.35294117647058826	0.8579881656804734
0.35294117647058826	0.8599605522682445
0.36511156186612576	0.8599605522682445
0.36511156186612576	0.8658777120315582
0.3752535496957404	0.8658777120315582
0.3752535496957404	0.8717948717948718
0.3772819472616633	0.8717948717948718
0.3772819472616633	0.873767258382643
0.4056795131845842	0.873767258382643
0.4056795131845842	0.8757396449704142
0.4117647058823529	0.8757396449704142
0.4117647058823529	0.8777120315581854
0.4259634888438134	0.8777120315581854
0.4259634888438134	0.883629191321499
0.4340770791075051	0.883629191321499
0.4340770791075051	0.8856015779092702
0.43610547667342797	0.8856015779092702
0.43610547667342797	0.8895463510848126
0.44016227180527384	0.8895463510848126
0.44016227180527384	0.893491124260355
0.44421906693711966	0.893491124260355
0.44421906693711966	0.8954635108481263
0.4482758620689655	0.8954635108481263
0.4482758620689655	0.8974358974358975
0.4563894523326572	0.8974358974358975
0.4563894523326572	0.8994082840236687
0.45841784989858014	0.8994082840236687
0.45841784989858014	0.9013806706114399
0.4746450304259635	0.9013806706114399
0.4746450304259635	0.903353057199211
0.4766734279918864	0.903353057199211
0.4766734279918864	0.9092702169625246
0.4908722109533469	0.9092702169625246
0.4908722109533469	0.9151873767258383
0.49290060851926976	0.9151873767258383
0.49290060851926976	0.9171597633136095
0.5030425963488844	0.9171597633136095
0.5030425963488844	0.9191321499013807
0.513184584178499	0.9191321499013807
0.513184584178499	0.9211045364891519
0.5354969574036511	0.9211045364891519
0.5354969574036511	0.9230769230769231
0.5476673427991886	0.9230769230769231
0.5476673427991886	0.9250493096646942
0.5517241379310345	0.9250493096646942
0.5517241379310345	0.9270216962524654
0.5598377281947262	0.9270216962524654
0.5598377281947262	0.9289940828402367
0.5882352941176471	0.9289940828402367
0.5882352941176471	0.9309664694280079
0.592292089249493	0.9309664694280079
0.592292089249493	0.9329388560157791
0.5943204868154158	0.9329388560157791
0.5943204868154158	0.9349112426035503
0.6004056795131846	0.9349112426035503
0.6004056795131846	0.9368836291913215
0.6105476673427992	0.9368836291913215
0.6105476673427992	0.9408284023668639
0.6146044624746451	0.9408284023668639
0.6146044624746451	0.9428007889546351
0.6389452332657201	0.9428007889546351
0.6389452332657201	0.9447731755424064
0.6531440162271805	0.9447731755424064
0.6531440162271805	0.9467455621301775
0.6551724137931034	0.9467455621301775
0.6551724137931034	0.9487179487179487
0.6592292089249493	0.9487179487179487
0.6592292089249493	0.9506903353057199
0.6713995943204868	0.9506903353057199
0.6713995943204868	0.9566074950690335
0.691683569979716	0.9566074950690335
0.691683569979716	0.9585798816568047
0.7119675456389453	0.9585798816568047
0.7119675456389453	0.960552268244576
0.7342799188640974	0.960552268244576
0.7342799188640974	0.9625246548323472
0.7464503042596349	0.9625246548323472
0.7464503042596349	0.9644970414201184
0.7484787018255578	0.9644970414201184
0.7484787018255578	0.9664694280078896
0.7606490872210954	0.9664694280078896
0.7606490872210954	0.9684418145956607
0.768762677484787	0.9684418145956607
0.768762677484787	0.9704142011834319
0.7728194726166329	0.9704142011834319
0.7728194726166329	0.9723865877712031
0.8275862068965517	0.9723865877712031
0.8275862068965517	0.980276134122288
0.8438133874239351	0.980276134122288
0.8438133874239351	0.9822485207100592
0.8640973630831643	0.9822485207100592
0.8640973630831643	0.9842209072978304
0.8661257606490872	0.9842209072978304
0.8661257606490872	0.9861932938856016
0.8782961460446247	0.9861932938856016
0.8782961460446247	0.9881656804733728
0.9350912778904665	0.9881656804733728
0.9350912778904665	0.9901380670611439
0.9411764705882353	0.9901380670611439
0.9411764705882353	0.9921104536489151
0.9432048681541582	0.9921104536489151
0.9432048681541582	0.9960552268244576
0.947261663286004	0.9960552268244576
0.947261663286004	0.9980276134122288
0.973630831643002	0.9980276134122288
0.973630831643002	1.0
1.0	1.0


==> data/canary_ppl/sst2/roc/perp_10_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.04142011834319527
0.004056795131845842	0.04142011834319527
0.004056795131845842	0.04339250493096647
0.006085192697768763	0.04339250493096647
0.006085192697768763	0.0631163708086785
0.008113590263691683	0.0631163708086785
0.008113590263691683	0.08481262327416174
0.012170385395537525	0.08481262327416174
0.012170385395537525	0.09467455621301775
0.014198782961460446	0.09467455621301775
0.014198782961460446	0.11045364891518737
0.016227180527383367	0.11045364891518737
0.016227180527383367	0.1203155818540434
0.02231237322515213	0.1203155818540434
0.02231237322515213	0.14792899408284024
0.02434077079107505	0.14792899408284024
0.02434077079107505	0.1932938856015779
0.02636916835699797	0.1932938856015779
0.02636916835699797	0.20907297830374755
0.028397565922920892	0.20907297830374755
0.028397565922920892	0.21301775147928995
0.030425963488843813	0.21301775147928995
0.030425963488843813	0.22090729783037474
0.034482758620689655	0.22090729783037474
0.034482758620689655	0.22682445759368836
0.038539553752535496	0.22682445759368836
0.038539553752535496	0.23076923076923078
0.04056795131845842	0.23076923076923078
0.04056795131845842	0.23668639053254437
0.04462474645030426	0.23668639053254437
0.04462474645030426	0.2406311637080868
0.04665314401622718	0.2406311637080868
0.04665314401622718	0.2465483234714004
0.0486815415821501	0.2465483234714004
0.0486815415821501	0.2504930966469428
0.05070993914807302	0.2504930966469428
0.05070993914807302	0.2682445759368836
0.05273833671399594	0.2682445759368836
0.05273833671399594	0.2702169625246548
0.05476673427991886	0.2702169625246548
0.05476673427991886	0.2781065088757396
0.056795131845841784	0.2781065088757396
0.056795131845841784	0.28007889546351084
0.06693711967545639	0.28007889546351084
0.06693711967545639	0.28402366863905326
0.06896551724137931	0.28402366863905326
0.06896551724137931	0.2859960552268245
0.07302231237322515	0.2859960552268245
0.07302231237322515	0.28994082840236685
0.07505070993914807	0.28994082840236685
0.07505070993914807	0.29191321499013806
0.07707910750507099	0.29191321499013806
0.07707910750507099	0.2938856015779093
0.08113590263691683	0.2938856015779093
0.08113590263691683	0.2958579881656805
0.08519269776876268	0.2958579881656805
0.08519269776876268	0.2978303747534517
0.0872210953346856	0.2978303747534517
0.0872210953346856	0.30177514792899407
0.08924949290060852	0.30177514792899407
0.08924949290060852	0.3037475345167653
0.09127789046653144	0.3037475345167653
0.09127789046653144	0.3096646942800789
0.09939148073022312	0.3096646942800789
0.09939148073022312	0.3155818540433925
0.10141987829614604	0.3155818540433925
0.10141987829614604	0.32741617357001973
0.10344827586206896	0.32741617357001973
0.10344827586206896	0.33530571992110453
0.10547667342799188	0.33530571992110453
0.10547667342799188	0.33727810650887574
0.10953346855983773	0.33727810650887574
0.10953346855983773	0.33925049309664695
0.11156186612576065	0.33925049309664695
0.11156186612576065	0.3431952662721893
0.11359026369168357	0.3431952662721893
0.11359026369168357	0.3530571992110454
0.11764705882352941	0.3530571992110454
0.11764705882352941	0.35700197238658776
0.11967545638945233	0.35700197238658776
0.11967545638945233	0.358974358974359
0.1257606490872211	0.358974358974359
0.1257606490872211	0.3629191321499014
0.12778904665314403	0.3629191321499014
0.12778904665314403	0.3668639053254438
0.13184584178498987	0.3668639053254438
0.13184584178498987	0.3708086785009862
0.13793103448275862	0.3708086785009862
0.13793103448275862	0.3727810650887574
0.14198782961460446	0.3727810650887574
0.14198782961460446	0.3747534516765286
0.1440162271805274	0.3747534516765286
0.1440162271805274	0.38461538461538464
0.1460446247464503	0.38461538461538464
0.1460446247464503	0.40236686390532544
0.15010141987829614	0.40236686390532544
0.15010141987829614	0.41420118343195267
0.15821501014198783	0.41420118343195267
0.15821501014198783	0.4181459566074951
0.1643002028397566	0.4181459566074951
0.1643002028397566	0.42209072978303747
0.1663286004056795	0.42209072978303747
0.1663286004056795	0.4260355029585799
0.16835699797160245	0.4260355029585799
0.16835699797160245	0.42998027613412226
0.17038539553752535	0.42998027613412226
0.17038539553752535	0.4319526627218935
0.1724137931034483	0.4319526627218935
0.1724137931034483	0.4358974358974359
0.17849898580121704	0.4358974358974359
0.17849898580121704	0.4378698224852071
0.18052738336713997	0.4378698224852071
0.18052738336713997	0.43984220907297833
0.18255578093306288	0.43984220907297833
0.18255578093306288	0.4437869822485207
0.18661257606490872	0.4437869822485207
0.18661257606490872	0.4457593688362919
0.18864097363083165	0.4457593688362919
0.18864097363083165	0.44970414201183434
0.19066937119675456	0.44970414201183434
0.19066937119675456	0.45759368836291914
0.1947261663286004	0.45759368836291914
0.1947261663286004	0.46153846153846156
0.19675456389452334	0.46153846153846156
0.19675456389452334	0.4635108481262327
0.19878296146044624	0.4635108481262327
0.19878296146044624	0.46745562130177515
0.20486815415821502	0.46745562130177515
0.20486815415821502	0.4714003944773176
0.21095334685598377	0.4714003944773176
0.21095334685598377	0.47337278106508873
0.2129817444219067	0.47337278106508873
0.2129817444219067	0.47534516765285995
0.2150101419878296	0.47534516765285995
0.2150101419878296	0.47731755424063116
0.21906693711967545	0.47731755424063116
0.21906693711967545	0.4812623274161736
0.2231237322515213	0.4812623274161736
0.2231237322515213	0.48520710059171596
0.22515212981744423	0.48520710059171596
0.22515212981744423	0.4911242603550296
0.22718052738336714	0.4911242603550296
0.22718052738336714	0.4990138067061144
0.23123732251521298	0.4990138067061144
0.23123732251521298	0.504930966469428
0.23529411764705882	0.504930966469428
0.23529411764705882	0.5108481262327417
0.23732251521298176	0.5108481262327417
0.23732251521298176	0.514792899408284
0.23935091277890466	0.514792899408284
0.23935091277890466	0.5167652859960552
0.2413793103448276	0.5167652859960552
0.2413793103448276	0.5207100591715976
0.2434077079107505	0.5207100591715976
0.2434077079107505	0.5226824457593688
0.24543610547667344	0.5226824457593688
0.24543610547667344	0.5266272189349113
0.2515212981744422	0.5266272189349113
0.2515212981744422	0.5364891518737672
0.25557809330628806	0.5364891518737672
0.25557809330628806	0.5384615384615384
0.2616632860040568	0.5384615384615384
0.2616632860040568	0.5424063116370809
0.26774847870182555	0.5424063116370809
0.26774847870182555	0.5463510848126233
0.2718052738336714	0.5463510848126233
0.2718052738336714	0.5502958579881657
0.27586206896551724	0.5502958579881657
0.27586206896551724	0.5522682445759369
0.2778904665314402	0.5522682445759369
0.2778904665314402	0.5562130177514792
0.2799188640973631	0.5562130177514792
0.2799188640973631	0.5601577909270217
0.2880324543610548	0.5601577909270217
0.2880324543610548	0.5621301775147929
0.2920892494929006	0.5621301775147929
0.2920892494929006	0.5641025641025641
0.29411764705882354	0.5641025641025641
0.29411764705882354	0.5680473372781065
0.29817444219066935	0.5680473372781065
0.29817444219066935	0.5759368836291914
0.3022312373225152	0.5759368836291914
0.3022312373225152	0.5818540433925049
0.30425963488843816	0.5818540433925049
0.30425963488843816	0.5857988165680473
0.30628803245436104	0.5857988165680473
0.30628803245436104	0.5877712031558185
0.3103448275862069	0.5877712031558185
0.3103448275862069	0.5897435897435898
0.3144016227180527	0.5897435897435898
0.3144016227180527	0.5936883629191322
0.3204868154158215	0.5936883629191322
0.3204868154158215	0.5976331360946746
0.3225152129817444	0.5976331360946746
0.3225152129817444	0.6015779092702169
0.32454361054766734	0.6015779092702169
0.32454361054766734	0.6035502958579881
0.3306288032454361	0.6035502958579881
0.3306288032454361	0.6153846153846154
0.332657200811359	0.6153846153846154
0.332657200811359	0.6173570019723866
0.34279918864097364	0.6173570019723866
0.34279918864097364	0.621301775147929
0.3448275862068966	0.621301775147929
0.3448275862068966	0.6272189349112426
0.34685598377281945	0.6272189349112426
0.34685598377281945	0.631163708086785
0.35294117647058826	0.631163708086785
0.35294117647058826	0.6351084812623274
0.35496957403651114	0.6351084812623274
0.35496957403651114	0.6370808678500987
0.35699797160243407	0.6370808678500987
0.35699797160243407	0.6410256410256411
0.36511156186612576	0.6410256410256411
0.36511156186612576	0.6429980276134122
0.3691683569979716	0.6429980276134122
0.3691683569979716	0.6449704142011834
0.3752535496957404	0.6449704142011834
0.3752535496957404	0.6469428007889546
0.38336713995943206	0.6469428007889546
0.38336713995943206	0.6548323471400395
0.38742393509127787	0.6548323471400395
0.38742393509127787	0.6607495069033531
0.3975659229208925	0.6607495069033531
0.3975659229208925	0.6627218934911243
0.3995943204868154	0.6627218934911243
0.3995943204868154	0.6646942800788954
0.40162271805273836	0.6646942800788954
0.40162271805273836	0.6706114398422091
0.4056795131845842	0.6706114398422091
0.4056795131845842	0.6804733727810651
0.4077079107505071	0.6804733727810651
0.4077079107505071	0.6824457593688363
0.4178498985801217	0.6824457593688363
0.4178498985801217	0.6883629191321499
0.42190669371196754	0.6883629191321499
0.42190669371196754	0.6942800788954635
0.4239350912778905	0.6942800788954635
0.4239350912778905	0.7021696252465484
0.4259634888438134	0.7021696252465484
0.4259634888438134	0.7061143984220908
0.4340770791075051	0.7061143984220908
0.4340770791075051	0.7080867850098619
0.43610547667342797	0.7080867850098619
0.43610547667342797	0.7100591715976331
0.44016227180527384	0.7100591715976331
0.44016227180527384	0.7120315581854043
0.44421906693711966	0.7120315581854043
0.44421906693711966	0.7238658777120316
0.4482758620689655	0.7238658777120316
0.4482758620689655	0.7258382642998028
0.45030425963488846	0.7258382642998028
0.45030425963488846	0.727810650887574
0.45233265720081134	0.727810650887574
0.45233265720081134	0.7317554240631163
0.4563894523326572	0.7317554240631163
0.4563894523326572	0.7337278106508875
0.460446247464503	0.7337278106508875
0.460446247464503	0.7357001972386588
0.46247464503042596	0.7357001972386588
0.46247464503042596	0.73767258382643
0.4726166328600406	0.73767258382643
0.4726166328600406	0.7455621301775148
0.4787018255578093	0.7455621301775148
0.4787018255578093	0.747534516765286
0.4827586206896552	0.747534516765286
0.4827586206896552	0.7495069033530573
0.4949290060851927	0.7495069033530573
0.4949290060851927	0.7514792899408284
0.5091277890466531	0.7514792899408284
0.5091277890466531	0.7613412228796844
0.5172413793103449	0.7613412228796844
0.5172413793103449	0.7672583826429981
0.5253549695740365	0.7672583826429981
0.5253549695740365	0.7692307692307693
0.5273833671399595	0.7692307692307693
0.5273833671399595	0.7712031558185405
0.5294117647058824	0.7712031558185405
0.5294117647058824	0.7751479289940828
0.5314401622718052	0.7751479289940828
0.5314401622718052	0.777120315581854
0.5334685598377282	0.777120315581854
0.5334685598377282	0.7790927021696252
0.537525354969574	0.7790927021696252
0.537525354969574	0.7830374753451677
0.539553752535497	0.7830374753451677
0.539553752535497	0.7850098619329389
0.5456389452332657	0.7850098619329389
0.5456389452332657	0.7869822485207101
0.5496957403651116	0.7869822485207101
0.5496957403651116	0.7909270216962525
0.5517241379310345	0.7909270216962525
0.5517241379310345	0.7928994082840237
0.5557809330628803	0.7928994082840237
0.5557809330628803	0.7948717948717948
0.5618661257606491	0.7948717948717948
0.5618661257606491	0.796844181459566
0.563894523326572	0.796844181459566
0.563894523326572	0.7988165680473372
0.565922920892495	0.7988165680473372
0.565922920892495	0.8007889546351085
0.5679513184584178	0.8007889546351085
0.5679513184584178	0.8027613412228797
0.5699797160243407	0.8027613412228797
0.5699797160243407	0.8067061143984221
0.5720081135902637	0.8067061143984221
0.5720081135902637	0.8106508875739645
0.5740365111561866	0.8106508875739645
0.5740365111561866	0.814595660749507
0.5841784989858012	0.814595660749507
0.5841784989858012	0.8205128205128205
0.592292089249493	0.8205128205128205
0.592292089249493	0.8224852071005917
0.6004056795131846	0.8224852071005917
0.6004056795131846	0.8264299802761341
0.6024340770791075	0.8264299802761341
0.6024340770791075	0.8284023668639053
0.6064908722109533	0.8284023668639053
0.6064908722109533	0.8303747534516766
0.6085192697768763	0.8303747534516766
0.6085192697768763	0.8323471400394478
0.6105476673427992	0.8323471400394478
0.6105476673427992	0.834319526627219
0.6125760649087221	0.834319526627219
0.6125760649087221	0.8382642998027613
0.6146044624746451	0.8382642998027613
0.6146044624746451	0.8402366863905325
0.6206896551724138	0.8402366863905325
0.6206896551724138	0.8441814595660749
0.6288032454361054	0.8441814595660749
0.6288032454361054	0.8481262327416174
0.6308316430020284	0.8481262327416174
0.6308316430020284	0.8520710059171598
0.6328600405679513	0.8520710059171598
0.6328600405679513	0.8599605522682445
0.6389452332657201	0.8599605522682445
0.6389452332657201	0.863905325443787
0.6450304259634888	0.863905325443787
0.6450304259634888	0.8698224852071006
0.6531440162271805	0.8698224852071006
0.6531440162271805	0.8757396449704142
0.6551724137931034	0.8757396449704142
0.6551724137931034	0.8777120315581854
0.6572008113590264	0.8777120315581854
0.6572008113590264	0.8796844181459567
0.6592292089249493	0.8796844181459567
0.6592292089249493	0.8816568047337278
0.6612576064908722	0.8816568047337278
0.6612576064908722	0.883629191321499
0.6693711967545639	0.883629191321499
0.6693711967545639	0.8856015779092702
0.6713995943204868	0.8856015779092702
0.6713995943204868	0.8875739644970414
0.6774847870182555	0.8875739644970414
0.6774847870182555	0.893491124260355
0.6957403651115619	0.893491124260355
0.6957403651115619	0.8954635108481263
0.6977687626774848	0.8954635108481263
0.6977687626774848	0.8974358974358975
0.6997971602434077	0.8974358974358975
0.6997971602434077	0.8994082840236687
0.7058823529411765	0.8994082840236687
0.7058823529411765	0.9013806706114399
0.7200811359026369	0.9013806706114399
0.7200811359026369	0.903353057199211
0.7241379310344828	0.903353057199211
0.7241379310344828	0.9053254437869822
0.7403651115618661	0.9053254437869822
0.7403651115618661	0.9092702169625246
0.742393509127789	0.9092702169625246
0.742393509127789	0.9112426035502958
0.744421906693712	0.9112426035502958
0.744421906693712	0.9132149901380671
0.7464503042596349	0.9132149901380671
0.7464503042596349	0.9151873767258383
0.7484787018255578	0.9151873767258383
0.7484787018255578	0.9191321499013807
0.7525354969574036	0.9191321499013807
0.7525354969574036	0.9211045364891519
0.7565922920892495	0.9211045364891519
0.7565922920892495	0.9230769230769231
0.7586206896551724	0.9230769230769231
0.7586206896551724	0.9270216962524654
0.7667342799188641	0.9270216962524654
0.7667342799188641	0.9289940828402367
0.7728194726166329	0.9289940828402367
0.7728194726166329	0.9349112426035503
0.7768762677484787	0.9349112426035503
0.7768762677484787	0.9388560157790927
0.7809330628803245	0.9388560157790927
0.7809330628803245	0.9408284023668639
0.7829614604462475	0.9408284023668639
0.7829614604462475	0.9428007889546351
0.7910750507099391	0.9428007889546351
0.7910750507099391	0.9447731755424064
0.8093306288032455	0.9447731755424064
0.8093306288032455	0.9467455621301775
0.8194726166328601	0.9467455621301775
0.8194726166328601	0.9487179487179487
0.8235294117647058	0.9487179487179487
0.8235294117647058	0.9506903353057199
0.8275862068965517	0.9506903353057199
0.8275862068965517	0.9526627218934911
0.8438133874239351	0.9526627218934911
0.8438133874239351	0.9546351084812623
0.847870182555781	0.9546351084812623
0.847870182555781	0.9566074950690335
0.8498985801217038	0.9566074950690335
0.8498985801217038	0.960552268244576
0.8559837728194726	0.960552268244576
0.8559837728194726	0.9625246548323472
0.8640973630831643	0.9625246548323472
0.8640973630831643	0.9664694280078896
0.8661257606490872	0.9664694280078896
0.8661257606490872	0.9684418145956607
0.8701825557809331	0.9684418145956607
0.8701825557809331	0.9704142011834319
0.8722109533468559	0.9704142011834319
0.8722109533468559	0.9723865877712031
0.8742393509127789	0.9723865877712031
0.8742393509127789	0.9743589743589743
0.8803245436105477	0.9743589743589743
0.8803245436105477	0.9763313609467456
0.8884381338742393	0.9763313609467456
0.8884381338742393	0.9783037475345168
0.8904665314401623	0.9783037475345168
0.8904665314401623	0.980276134122288
0.9026369168356998	0.980276134122288
0.9026369168356998	0.9822485207100592
0.9046653144016227	0.9822485207100592
0.9046653144016227	0.9842209072978304
0.9107505070993914	0.9842209072978304
0.9107505070993914	0.9861932938856016
0.9148073022312373	0.9861932938856016
0.9148073022312373	0.9901380670611439
0.9391480730223124	0.9901380670611439
0.9391480730223124	0.9921104536489151
0.9452332657200812	0.9921104536489151
0.9452332657200812	0.9940828402366864
0.9695740365111561	0.9940828402366864
0.9695740365111561	0.9960552268244576
0.9858012170385395	0.9960552268244576
0.9858012170385395	0.9980276134122288
1.0	0.9980276134122288
1.0	1.0


==> data/canary_ppl/sst2/roc/perp_31622_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.777120315581854
0.002028397565922921	0.777120315581854
0.002028397565922921	0.9644970414201184
0.004056795131845842	0.9644970414201184
0.004056795131845842	0.9704142011834319
0.006085192697768763	0.9704142011834319
0.006085192697768763	0.9723865877712031
0.010141987829614604	0.9723865877712031
0.010141987829614604	0.9743589743589743
0.014198782961460446	0.9743589743589743
0.014198782961460446	0.9881656804733728
0.02231237322515213	0.9881656804733728
0.02231237322515213	0.9901380670611439
0.02434077079107505	0.9901380670611439
0.02434077079107505	0.9921104536489151
0.036511156186612576	0.9921104536489151
0.036511156186612576	0.9960552268244576
0.04056795131845842	0.9960552268244576
0.04056795131845842	0.9980276134122288
0.2129817444219067	0.9980276134122288
0.2129817444219067	1.0
1.0	1.0


==> data/canary_ppl/sst2/roc/perp_31622_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.007889546351084813
0.004056795131845842	0.007889546351084813
0.004056795131845842	0.015779092702169626
0.010141987829614604	0.015779092702169626
0.010141987829614604	0.01775147928994083
0.012170385395537525	0.01972386587771203
0.012170385395537525	0.021696252465483234
0.014198782961460446	0.021696252465483234
0.016227180527383367	0.023668639053254437
0.016227180527383367	0.02564102564102564
0.02231237322515213	0.02564102564102564
0.02231237322515213	0.027613412228796843
0.030425963488843813	0.027613412228796843
0.030425963488843813	0.029585798816568046
0.032454361054766734	0.029585798816568046
0.032454361054766734	0.03155818540433925
0.0486815415821501	0.045364891518737675
0.05476673427991886	0.045364891518737675
0.058823529411764705	0.047337278106508875
0.06490872210953347	0.047337278106508875
0.06693711967545639	0.047337278106508875
0.06693711967545639	0.04930966469428008
0.07099391480730223	0.04930966469428008
0.07099391480730223	0.05128205128205128
0.07099391480730223	0.055226824457593686
0.07099391480730223	0.05719921104536489
0.07302231237322515	0.0631163708086785
0.07302231237322515	0.0650887573964497
0.07505070993914807	0.0650887573964497
0.07505070993914807	0.0670611439842209
0.07707910750507099	0.0670611439842209
0.07707910750507099	0.06903353057199212
0.07910750507099391	0.06903353057199212
0.07910750507099391	0.07100591715976332
0.08316430020283976	0.07100591715976332
0.08316430020283976	0.07297830374753451
0.08519269776876268	0.07297830374753451
0.08519269776876268	0.07495069033530571
0.0872210953346856	0.07495069033530571
0.0872210953346856	0.07692307692307693
0.09127789046653144	0.07692307692307693
0.09127789046653144	0.08086785009861933
0.09330628803245436	0.08086785009861933
0.09330628803245436	0.08481262327416174
0.09939148073022312	0.08481262327416174
0.09939148073022312	0.08678500986193294
0.10141987829614604	0.08678500986193294
0.10141987829614604	0.09270216962524655
0.10344827586206896	0.09270216962524655
0.10344827586206896	0.09467455621301775
0.10547667342799188	0.09467455621301775
0.10547667342799188	0.09664694280078895
0.1075050709939148	0.09664694280078895
0.1075050709939148	0.09861932938856016
0.11156186612576065	0.09861932938856016
0.11156186612576065	0.10256410256410256
0.11561866125760649	0.10256410256410256
0.11764705882352941	0.10453648915187377
0.11967545638945233	0.10453648915187377
0.12778904665314403	0.10848126232741617
0.12981744421906694	0.10848126232741617
0.12981744421906694	0.11242603550295859
0.13387423935091278	0.11242603550295859
0.13793103448275862	0.11242603550295859
0.13793103448275862	0.11637080867850098
0.44016227180527384	0.4812623274161736
0.8093306288032455	0.8126232741617357
0.8194726166328601	0.8264299802761341
0.8296146044624746	0.8441814595660749
0.8296146044624746	0.8500986193293886
0.8296146044624746	0.854043392504931
0.8296146044624746	0.8579881656804734
0.8336713995943205	0.8579881656804734
0.8336713995943205	0.863905325443787
0.8377281947261663	0.8678500986193294
0.8377281947261663	0.8698224852071006
0.8498985801217038	0.8777120315581854
0.8539553752535497	0.8777120315581854
0.8539553752535497	0.8816568047337278
0.8539553752535497	0.8875739644970414
0.8559837728194726	0.8875739644970414
0.8559837728194726	0.8895463510848126
0.8620689655172413	0.8895463510848126
0.8620689655172413	0.8915187376725838
0.8661257606490872	0.8915187376725838
0.8661257606490872	0.8954635108481263
0.8681541582150102	0.8954635108481263
0.8681541582150102	0.9013806706114399
0.8722109533468559	0.9013806706114399
0.8722109533468559	0.9092702169625246
0.8803245436105477	0.9092702169625246
0.8803245436105477	0.9112426035502958
0.8864097363083164	0.9112426035502958
0.8864097363083164	0.9132149901380671
0.8884381338742393	0.9132149901380671
0.8884381338742393	0.9171597633136095
0.9006085192697769	0.9171597633136095
0.9006085192697769	0.9191321499013807
0.9046653144016227	0.9191321499013807
0.9046653144016227	0.9270216962524654
0.9148073022312373	0.9368836291913215
0.920892494929006	0.9428007889546351
0.920892494929006	0.9447731755424064
0.922920892494929	0.9447731755424064
0.9249492900608519	0.9467455621301775
0.9350912778904665	0.9487179487179487
0.9350912778904665	0.9506903353057199
0.9411764705882353	0.9506903353057199
0.9411764705882353	0.9526627218934911
0.9411764705882353	0.960552268244576
0.9411764705882353	0.9625246548323472
0.9432048681541582	0.9625246548323472
0.9432048681541582	0.9664694280078896
0.9452332657200812	0.9664694280078896
0.9452332657200812	0.9684418145956607
0.947261663286004	0.9684418145956607
0.947261663286004	0.9723865877712031
0.949290060851927	0.9723865877712031
0.949290060851927	0.9743589743589743
0.9614604462474645	0.9743589743589743
0.9614604462474645	0.9783037475345168
0.9655172413793104	0.9783037475345168
0.9655172413793104	0.9901380670611439
0.973630831643002	0.9901380670611439
0.973630831643002	0.9921104536489151
0.9756592292089249	0.9921104536489151
0.9756592292089249	0.9980276134122288
1.0	0.9980276134122288
1.0	1.0


==> data/canary_ppl/sst2/roc/perp_3162_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.7317554240631163
0.002028397565922921	0.7317554240631163
0.002028397565922921	0.757396449704142
0.006085192697768763	0.757396449704142
0.006085192697768763	0.7948717948717948
0.008113590263691683	0.7948717948717948
0.008113590263691683	0.8027613412228797
0.010141987829614604	0.8027613412228797
0.010141987829614604	0.8185404339250493
0.012170385395537525	0.8185404339250493
0.012170385395537525	0.8284023668639053
0.016227180527383367	0.8284023668639053
0.016227180527383367	0.834319526627219
0.02028397565922921	0.834319526627219
0.02028397565922921	0.8382642998027613
0.02231237322515213	0.8382642998027613
0.02231237322515213	0.8422090729783037
0.02434077079107505	0.8422090729783037
0.02434077079107505	0.8520710059171598
0.02636916835699797	0.8520710059171598
0.02636916835699797	0.8560157790927022
0.028397565922920892	0.8560157790927022
0.028397565922920892	0.863905325443787
0.032454361054766734	0.863905325443787
0.032454361054766734	0.8717948717948718
0.034482758620689655	0.8717948717948718
0.034482758620689655	0.8777120315581854
0.036511156186612576	0.8777120315581854
0.036511156186612576	0.8816568047337278
0.038539553752535496	0.8816568047337278
0.038539553752535496	0.8875739644970414
0.04056795131845842	0.8875739644970414
0.04056795131845842	0.8954635108481263
0.04259634888438134	0.8954635108481263
0.04259634888438134	0.8994082840236687
0.04462474645030426	0.8994082840236687
0.04462474645030426	0.9013806706114399
0.0486815415821501	0.9013806706114399
0.0486815415821501	0.903353057199211
0.058823529411764705	0.903353057199211
0.058823529411764705	0.9053254437869822
0.06693711967545639	0.9053254437869822
0.06693711967545639	0.9072978303747534
0.06896551724137931	0.9072978303747534
0.06896551724137931	0.9092702169625246
0.07099391480730223	0.9092702169625246
0.07099391480730223	0.9132149901380671
0.07302231237322515	0.9132149901380671
0.07302231237322515	0.9151873767258383
0.07505070993914807	0.9151873767258383
0.07505070993914807	0.9230769230769231
0.07707910750507099	0.9230769230769231
0.07707910750507099	0.9250493096646942
0.07910750507099391	0.9250493096646942
0.07910750507099391	0.9270216962524654
0.08316430020283976	0.9270216962524654
0.08316430020283976	0.9309664694280079
0.0872210953346856	0.9309664694280079
0.0872210953346856	0.9349112426035503
0.0973630831643002	0.9349112426035503
0.0973630831643002	0.9388560157790927
0.10344827586206896	0.9388560157790927
0.10344827586206896	0.9408284023668639
0.1075050709939148	0.9408284023668639
0.1075050709939148	0.9428007889546351
0.11359026369168357	0.9428007889546351
0.11359026369168357	0.9447731755424064
0.11967545638945233	0.9447731755424064
0.11967545638945233	0.9467455621301775
0.14198782961460446	0.9467455621301775
0.14198782961460446	0.9487179487179487
0.14807302231237324	0.9487179487179487
0.14807302231237324	0.9506903353057199
0.15415821501014199	0.9506903353057199
0.15415821501014199	0.9526627218934911
0.15618661257606492	0.9526627218934911
0.15618661257606492	0.9566074950690335
0.16227180527383367	0.9566074950690335
0.16227180527383367	0.9585798816568047
0.17038539553752535	0.9585798816568047
0.17038539553752535	0.960552268244576
0.1744421906693712	0.960552268244576
0.1744421906693712	0.9625246548323472
0.17647058823529413	0.9625246548323472
0.17647058823529413	0.9644970414201184
0.19675456389452334	0.9644970414201184
0.19675456389452334	0.9684418145956607
0.20486815415821502	0.9684418145956607
0.20486815415821502	0.9704142011834319
0.2150101419878296	0.9704142011834319
0.2150101419878296	0.9723865877712031
0.21906693711967545	0.9723865877712031
0.21906693711967545	0.9743589743589743
0.22718052738336714	0.9743589743589743
0.22718052738336714	0.9763313609467456
0.22920892494929007	0.9763313609467456
0.22920892494929007	0.9783037475345168
0.23529411764705882	0.9783037475345168
0.23529411764705882	0.980276134122288
0.281947261663286	0.980276134122288
0.281947261663286	0.9822485207100592
0.3002028397565923	0.9822485207100592
0.3002028397565923	0.9842209072978304
0.332657200811359	0.9842209072978304
0.332657200811359	0.9861932938856016
0.33468559837728196	0.9861932938856016
0.33468559837728196	0.9881656804733728
0.37322515212981744	0.9881656804733728
0.37322515212981744	0.9901380670611439
0.3772819472616633	0.9901380670611439
0.3772819472616633	0.9921104536489151
0.4117647058823529	0.9921104536489151
0.4117647058823529	0.9940828402366864
0.42190669371196754	0.9940828402366864
0.42190669371196754	0.9960552268244576
0.7342799188640974	0.9960552268244576
0.7342799188640974	0.9980276134122288
0.8701825557809331	0.9980276134122288
0.8701825557809331	1.0
1.0	1.0


==> data/canary_ppl/sst2/roc/perp_3162_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.009861932938856016
0.002028397565922921	0.009861932938856016
0.002028397565922921	0.011834319526627219
0.010141987829614604	0.011834319526627219
0.010141987829614604	0.029585798816568046
0.012170385395537525	0.029585798816568046
0.012170385395537525	0.03550295857988166
0.014198782961460446	0.03550295857988166
0.014198782961460446	0.04142011834319527
0.018255578093306288	0.04142011834319527
0.018255578093306288	0.05325443786982249
0.02636916835699797	0.05325443786982249
0.02636916835699797	0.05917159763313609
0.032454361054766734	0.05917159763313609
0.032454361054766734	0.0611439842209073
0.034482758620689655	0.0611439842209073
0.034482758620689655	0.0631163708086785
0.038539553752535496	0.0631163708086785
0.038539553752535496	0.0670611439842209
0.04056795131845842	0.0670611439842209
0.04056795131845842	0.07889546351084813
0.04259634888438134	0.07889546351084813
0.04259634888438134	0.08875739644970414
0.04665314401622718	0.08875739644970414
0.04665314401622718	0.09467455621301775
0.0486815415821501	0.09467455621301775
0.0486815415821501	0.09861932938856016
0.05070993914807302	0.09861932938856016
0.05070993914807302	0.10059171597633136
0.056795131845841784	0.10059171597633136
0.056795131845841784	0.10256410256410256
0.060851926977687626	0.10256410256410256
0.060851926977687626	0.10453648915187377
0.06490872210953347	0.10453648915187377
0.06490872210953347	0.10848126232741617
0.06693711967545639	0.10848126232741617
0.06693711967545639	0.11045364891518737
0.06896551724137931	0.11045364891518737
0.06896551724137931	0.11439842209072978
0.07099391480730223	0.11439842209072978
0.07099391480730223	0.11637080867850098
0.07505070993914807	0.11637080867850098
0.07505070993914807	0.1242603550295858
0.07910750507099391	0.1242603550295858
0.07910750507099391	0.1282051282051282
0.08316430020283976	0.1282051282051282
0.08316430020283976	0.13214990138067062
0.08519269776876268	0.13214990138067062
0.08519269776876268	0.13609467455621302
0.0872210953346856	0.13609467455621302
0.0872210953346856	0.13806706114398423
0.08924949290060852	0.13806706114398423
0.08924949290060852	0.14201183431952663
0.09127789046653144	0.14201183431952663
0.09127789046653144	0.14595660749506903
0.09533468559837728	0.14595660749506903
0.09533468559837728	0.14990138067061143
0.1075050709939148	0.14990138067061143
0.1075050709939148	0.15581854043392504
0.10953346855983773	0.15581854043392504
0.10953346855983773	0.15779092702169625
0.11156186612576065	0.15779092702169625
0.11156186612576065	0.15976331360946747
0.11764705882352941	0.15976331360946747
0.11764705882352941	0.16370808678500987
0.12170385395537525	0.16370808678500987
0.12170385395537525	0.16765285996055226
0.1257606490872211	0.16765285996055226
0.1257606490872211	0.16962524654832348
0.12778904665314403	0.16962524654832348
0.12778904665314403	0.17357001972386588
0.12981744421906694	0.17357001972386588
0.12981744421906694	0.1755424063116371
0.13184584178498987	0.1755424063116371
0.13184584178498987	0.1814595660749507
0.13387423935091278	0.1814595660749507
0.13387423935091278	0.1893491124260355
0.13793103448275862	0.1893491124260355
0.13793103448275862	0.1913214990138067
0.14807302231237324	0.1913214990138067
0.14807302231237324	0.1932938856015779
0.15212981744421908	0.1932938856015779
0.15212981744421908	0.1952662721893491
0.15415821501014199	0.1952662721893491
0.15415821501014199	0.20710059171597633
0.15618661257606492	0.20710059171597633
0.15618661257606492	0.20907297830374755
0.15821501014198783	0.20907297830374755
0.15821501014198783	0.21499013806706113
0.16024340770791076	0.21499013806706113
0.16024340770791076	0.22287968441814596
0.1724137931034483	0.22287968441814596
0.1724137931034483	0.23076923076923078
0.17849898580121704	0.23076923076923078
0.17849898580121704	0.23274161735700197
0.18052738336713997	0.23274161735700197
0.18052738336713997	0.2406311637080868
0.18255578093306288	0.2406311637080868
0.18255578093306288	0.24260355029585798
0.18661257606490872	0.24260355029585798
0.18661257606490872	0.2445759368836292
0.19066937119675456	0.2445759368836292
0.19066937119675456	0.2465483234714004
0.19675456389452334	0.2465483234714004
0.19675456389452334	0.2564102564102564
0.19878296146044624	0.2564102564102564
0.19878296146044624	0.26232741617357
0.20081135902636918	0.26232741617357
0.20081135902636918	0.26429980276134124
0.2028397565922921	0.26429980276134124
0.2028397565922921	0.26627218934911245
0.20892494929006086	0.26627218934911245
0.20892494929006086	0.2702169625246548
0.21906693711967545	0.2702169625246548
0.21906693711967545	0.2781065088757396
0.2210953346855984	0.2781065088757396
0.2210953346855984	0.28402366863905326
0.2231237322515213	0.28402366863905326
0.2231237322515213	0.2859960552268245
0.22515212981744423	0.2859960552268245
0.22515212981744423	0.2879684418145957
0.22920892494929007	0.2879684418145957
0.22920892494929007	0.28994082840236685
0.23123732251521298	0.28994082840236685
0.23123732251521298	0.2958579881656805
0.23529411764705882	0.2958579881656805
0.23529411764705882	0.2978303747534517
0.23935091277890466	0.2978303747534517
0.23935091277890466	0.29980276134122286
0.2434077079107505	0.29980276134122286
0.2434077079107505	0.3037475345167653
0.24543610547667344	0.3037475345167653
0.24543610547667344	0.3057199211045365
0.24949290060851928	0.3057199211045365
0.24949290060851928	0.3076923076923077
0.2515212981744422	0.3076923076923077
0.2515212981744422	0.3116370808678501
0.2535496957403651	0.3116370808678501
0.2535496957403651	0.3136094674556213
0.25760649087221094	0.3136094674556213
0.25760649087221094	0.31952662721893493
0.2616632860040568	0.31952662721893493
0.2616632860040568	0.3214990138067061
0.26369168356997974	0.3214990138067061
0.26369168356997974	0.33727810650887574
0.2657200811359026	0.33727810650887574
0.2657200811359026	0.33925049309664695
0.26774847870182555	0.33925049309664695
0.26774847870182555	0.34122287968441817
0.2697768762677485	0.34122287968441817
0.2697768762677485	0.34714003944773175
0.2718052738336714	0.34714003944773175
0.2718052738336714	0.35502958579881655
0.27586206896551724	0.35502958579881655
0.27586206896551724	0.35700197238658776
0.2778904665314402	0.35700197238658776
0.2778904665314402	0.3668639053254438
0.2839756592292089	0.3668639053254438
0.2839756592292089	0.3727810650887574
0.2880324543610548	0.3727810650887574
0.2880324543610548	0.3747534516765286
0.29411764705882354	0.3747534516765286
0.29411764705882354	0.3767258382642998
0.2961460446247465	0.3767258382642998
0.2961460446247465	0.3806706114398422
0.29817444219066935	0.3806706114398422
0.29817444219066935	0.3826429980276134
0.3002028397565923	0.3826429980276134
0.3002028397565923	0.3905325443786982
0.3022312373225152	0.3905325443786982
0.3022312373225152	0.39644970414201186
0.30831643002028397	0.39644970414201186
0.30831643002028397	0.40236686390532544
0.31237322515212984	0.40236686390532544
0.31237322515212984	0.40433925049309666
0.31643002028397565	0.40433925049309666
0.31643002028397565	0.40631163708086787
0.3225152129817444	0.40631163708086787
0.3225152129817444	0.40828402366863903
0.3286004056795132	0.40828402366863903
0.3286004056795132	0.41025641025641024
0.3306288032454361	0.41025641025641024
0.3306288032454361	0.41222879684418146
0.33468559837728196	0.41222879684418146
0.33468559837728196	0.4161735700197239
0.3367139959432049	0.4161735700197239
0.3367139959432049	0.42011834319526625
0.3407707910750507	0.42011834319526625
0.3407707910750507	0.4260355029585799
0.34279918864097364	0.42998027613412226
0.34279918864097364	0.4319526627218935
0.34685598377281945	0.4319526627218935
0.34685598377281945	0.4339250493096647
0.3488843813387424	0.4339250493096647
0.3488843813387424	0.43984220907297833
0.3488843813387424	0.4437869822485207
0.3488843813387424	0.4516765285996055
0.35294117647058826	0.4516765285996055
0.35496957403651114	0.4536489151873767
0.35699797160243407	0.4536489151873767
0.35699797160243407	0.45956607495069035
0.36511156186612576	0.45956607495069035
0.36511156186612576	0.46153846153846156
0.3691683569979716	0.46153846153846156
0.3711967545638945	0.46153846153846156
0.3711967545638945	0.4635108481262327
0.37322515212981744	0.4635108481262327
0.37322515212981744	0.46548323471400394
0.3752535496957404	0.46548323471400394
0.3752535496957404	0.46745562130177515
0.3772819472616633	0.46745562130177515
0.3772819472616633	0.47928994082840237
0.3793103448275862	0.47928994082840237
0.3793103448275862	0.4832347140039448
0.385395537525355	0.4832347140039448
0.385395537525355	0.49506903353057197
0.38742393509127787	0.49506903353057197
0.38742393509127787	0.4970414201183432
0.39148073022312374	0.4970414201183432
0.39148073022312374	0.4990138067061144
0.3995943204868154	0.4990138067061144
0.3995943204868154	0.5029585798816568
0.4056795131845842	0.5029585798816568
0.4056795131845842	0.504930966469428
0.4077079107505071	0.504930966469428
0.4077079107505071	0.5088757396449705
0.41379310344827586	0.5088757396449705
0.41379310344827586	0.5128205128205128
0.4158215010141988	0.5128205128205128
0.4158215010141988	0.514792899408284
0.4178498985801217	0.514792899408284
0.4178498985801217	0.5167652859960552
0.42190669371196754	0.5167652859960552
0.42190669371196754	0.5187376725838264
0.4259634888438134	0.5187376725838264
0.4259634888438134	0.5207100591715976
0.43204868154158216	0.5207100591715976
0.43204868154158216	0.5266272189349113
0.4340770791075051	0.5266272189349113
0.4340770791075051	0.5325443786982249
0.43610547667342797	0.5325443786982249
0.43610547667342797	0.5404339250493096
0.44016227180527384	0.5404339250493096
0.44016227180527384	0.5443786982248521
0.4421906693711968	0.5443786982248521
0.4421906693711968	0.5463510848126233
0.4462474645030426	0.5463510848126233
0.4462474645030426	0.5502958579881657
0.45233265720081134	0.5502958579881657
0.45233265720081134	0.5601577909270217
0.45841784989858014	0.5601577909270217
0.45841784989858014	0.5641025641025641
0.46247464503042596	0.5641025641025641
0.46247464503042596	0.5680473372781065
0.4665314401622718	0.5680473372781065
0.4665314401622718	0.571992110453649
0.47058823529411764	0.571992110453649
0.47058823529411764	0.5739644970414202
0.4746450304259635	0.5739644970414202
0.4746450304259635	0.5759368836291914
0.4787018255578093	0.5759368836291914
0.4787018255578093	0.5857988165680473
0.48073022312373226	0.5857988165680473
0.48073022312373226	0.5877712031558185
0.48884381338742394	0.5877712031558185
0.48884381338742394	0.5897435897435898
0.49290060851926976	0.5897435897435898
0.49290060851926976	0.591715976331361
0.49898580121703856	0.591715976331361
0.49898580121703856	0.5936883629191322
0.5010141987829615	0.5936883629191322
0.5010141987829615	0.5956607495069034
0.5091277890466531	0.5956607495069034
0.5091277890466531	0.5976331360946746
0.5111561866125761	0.5976331360946746
0.5111561866125761	0.6015779092702169
0.513184584178499	0.6015779092702169
0.513184584178499	0.6134122287968442
0.5172413793103449	0.6134122287968442
0.5172413793103449	0.6153846153846154
0.5192697768762677	0.6153846153846154
0.5192697768762677	0.6193293885601578
0.5294117647058824	0.6193293885601578
0.5294117647058824	0.6232741617357002
0.5334685598377282	0.6232741617357002
0.5334685598377282	0.6252465483234714
0.5354969574036511	0.6252465483234714
0.5354969574036511	0.6331360946745562
0.537525354969574	0.6370808678500987
0.537525354969574	0.6429980276134122
0.539553752535497	0.6429980276134122
0.539553752535497	0.6449704142011834
0.5456389452332657	0.6449704142011834
0.5456389452332657	0.6469428007889546
0.5517241379310345	0.6469428007889546
0.5517241379310345	0.6489151873767258
0.5537525354969574	0.6489151873767258
0.565922920892495	0.6844181459566075
0.5882352941176471	0.7061143984220908
0.5943204868154158	0.7100591715976331
0.5943204868154158	0.7140039447731755
0.5963488843813387	0.7140039447731755
0.6004056795131846	0.717948717948718
0.6085192697768763	0.7199211045364892
0.6125760649087221	0.7199211045364892
0.6125760649087221	0.7218934911242604
0.6267748478701826	0.7218934911242604
0.6267748478701826	0.7238658777120316
0.6288032454361054	0.7238658777120316
0.6288032454361054	0.7258382642998028
0.6308316430020284	0.7258382642998028
0.6308316430020284	0.7317554240631163
0.6348884381338742	0.7317554240631163
0.6348884381338742	0.7337278106508875
0.6369168356997972	0.7337278106508875
0.6369168356997972	0.7416173570019724
0.6389452332657201	0.7416173570019724
0.6389452332657201	0.7435897435897436
0.6490872210953347	0.7435897435897436
0.6490872210953347	0.7455621301775148
0.6511156186612576	0.7455621301775148
0.6511156186612576	0.7495069033530573
0.6531440162271805	0.7495069033530573
0.6531440162271805	0.7554240631163708
0.6572008113590264	0.7554240631163708
0.6572008113590264	0.757396449704142
0.6592292089249493	0.757396449704142
0.6592292089249493	0.7652859960552268
0.6612576064908722	0.7652859960552268
0.6612576064908722	0.7672583826429981
0.665314401622718	0.7672583826429981
0.665314401622718	0.7712031558185405
0.6734279918864098	0.7712031558185405
0.6734279918864098	0.7731755424063116
0.6774847870182555	0.7731755424063116
0.6774847870182555	0.777120315581854
0.6795131845841785	0.777120315581854
0.6795131845841785	0.7790927021696252
0.6835699797160243	0.7790927021696252
0.6835699797160243	0.7810650887573964
0.6855983772819473	0.7810650887573964
0.6855983772819473	0.7850098619329389
0.6876267748478702	0.7850098619329389
0.6876267748478702	0.7988165680473372
0.6937119675456389	0.7988165680473372
0.6937119675456389	0.8047337278106509
0.6997971602434077	0.8047337278106509
0.6997971602434077	0.8086785009861933
0.7058823529411765	0.8086785009861933
0.7058823529411765	0.8106508875739645
0.7079107505070994	0.8106508875739645
0.7079107505070994	0.8126232741617357
0.7139959432048681	0.8126232741617357
0.7139959432048681	0.8185404339250493
0.716024340770791	0.8185404339250493
0.716024340770791	0.8205128205128205
0.7241379310344828	0.8205128205128205
0.7241379310344828	0.834319526627219
0.7261663286004056	0.834319526627219
0.7261663286004056	0.8402366863905325
0.7281947261663286	0.8402366863905325
0.7281947261663286	0.8422090729783037
0.7383367139959433	0.8422090729783037
0.7383367139959433	0.8481262327416174
0.742393509127789	0.8481262327416174
0.742393509127789	0.8500986193293886
0.7464503042596349	0.8500986193293886
0.7464503042596349	0.8520710059171598
0.7484787018255578	0.8520710059171598
0.7484787018255578	0.8560157790927022
0.7505070993914807	0.8560157790927022
0.7505070993914807	0.8579881656804734
0.7525354969574036	0.8579881656804734
0.7525354969574036	0.8599605522682445
0.7545638945233266	0.8599605522682445
0.7545638945233266	0.8619329388560157
0.7586206896551724	0.8619329388560157
0.7586206896551724	0.8658777120315582
0.7586206896551724	0.8698224852071006
0.7606490872210954	0.8717948717948718
0.7626774847870182	0.8717948717948718
0.7626774847870182	0.873767258382643
0.7647058823529411	0.8757396449704142
0.7789046653144016	0.8757396449704142
0.7789046653144016	0.8816568047337278
0.7910750507099391	0.8816568047337278
0.7910750507099391	0.883629191321499
0.7971602434077079	0.883629191321499
0.7971602434077079	0.8915187376725838
0.7991886409736308	0.8915187376725838
0.7991886409736308	0.8974358974358975
0.8032454361054767	0.8974358974358975
0.8032454361054767	0.9013806706114399
0.8073022312373225	0.9013806706114399
0.8073022312373225	0.9053254437869822
0.8093306288032455	0.9053254437869822
0.8093306288032455	0.9092702169625246
0.821501014198783	0.9092702169625246
0.821501014198783	0.9112426035502958
0.8255578093306288	0.9112426035502958
0.8255578093306288	0.9151873767258383
0.8316430020283976	0.9151873767258383
0.8316430020283976	0.9211045364891519
0.8377281947261663	0.9211045364891519
0.8377281947261663	0.9230769230769231
0.8397565922920892	0.9230769230769231
0.8397565922920892	0.9250493096646942
0.8438133874239351	0.9250493096646942
0.8438133874239351	0.9270216962524654
0.847870182555781	0.9270216962524654
0.847870182555781	0.9309664694280079
0.8498985801217038	0.9309664694280079
0.8498985801217038	0.9329388560157791
0.8559837728194726	0.9329388560157791
0.8559837728194726	0.9349112426035503
0.8620689655172413	0.9349112426035503
0.8620689655172413	0.9368836291913215
0.8640973630831643	0.9368836291913215
0.8640973630831643	0.9388560157790927
0.8661257606490872	0.9388560157790927
0.8661257606490872	0.9467455621301775
0.8701825557809331	0.9467455621301775
0.8701825557809331	0.9487179487179487
0.8742393509127789	0.9487179487179487
0.8742393509127789	0.9506903353057199
0.8782961460446247	0.9506903353057199
0.8782961460446247	0.9526627218934911
0.8803245436105477	0.9526627218934911
0.8803245436105477	0.9546351084812623
0.8823529411764706	0.9546351084812623
0.8823529411764706	0.9566074950690335
0.8884381338742393	0.9566074950690335
0.8884381338742393	0.9585798816568047
0.8924949290060852	0.9585798816568047
0.8924949290060852	0.9625246548323472
0.9006085192697769	0.9625246548323472
0.9006085192697769	0.9644970414201184
0.9026369168356998	0.9644970414201184
0.9026369168356998	0.9684418145956607
0.9107505070993914	0.9684418145956607
0.9107505070993914	0.9704142011834319
0.9127789046653144	0.9704142011834319
0.9127789046653144	0.980276134122288
0.9188640973630832	0.980276134122288
0.9188640973630832	0.9842209072978304
0.9411764705882353	0.9842209072978304
0.9411764705882353	0.9861932938856016
0.9432048681541582	0.9861932938856016
0.9432048681541582	0.9881656804733728
0.947261663286004	0.9881656804733728
0.947261663286004	0.9901380670611439
0.949290060851927	0.9901380670611439
0.949290060851927	0.9921104536489151
0.9655172413793104	0.9921104536489151
0.9655172413793104	0.9960552268244576
0.9878296146044625	0.9960552268244576
0.9878296146044625	0.9980276134122288
0.9898580121703854	0.9980276134122288
0.9898580121703854	1.0
1.0	1.0


==> data/canary_ppl/sst2/roc/perp_316_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.34714003944773175
0.002028397565922921	0.34714003944773175
0.002028397565922921	0.3530571992110454
0.004056795131845842	0.3530571992110454
0.004056795131845842	0.42998027613412226
0.006085192697768763	0.42998027613412226
0.006085192697768763	0.4358974358974359
0.008113590263691683	0.4358974358974359
0.008113590263691683	0.4418145956607495
0.010141987829614604	0.4418145956607495
0.010141987829614604	0.47928994082840237
0.012170385395537525	0.47928994082840237
0.012170385395537525	0.4911242603550296
0.014198782961460446	0.4911242603550296
0.014198782961460446	0.5029585798816568
0.016227180527383367	0.5029585798816568
0.016227180527383367	0.5384615384615384
0.018255578093306288	0.5384615384615384
0.018255578093306288	0.5542406311637081
0.02028397565922921	0.5542406311637081
0.02028397565922921	0.5621301775147929
0.02434077079107505	0.5621301775147929
0.02434077079107505	0.5956607495069034
0.02636916835699797	0.5956607495069034
0.02636916835699797	0.6173570019723866
0.028397565922920892	0.6173570019723866
0.028397565922920892	0.621301775147929
0.030425963488843813	0.621301775147929
0.030425963488843813	0.6390532544378699
0.032454361054766734	0.6390532544378699
0.032454361054766734	0.6449704142011834
0.034482758620689655	0.6449704142011834
0.034482758620689655	0.6587771203155819
0.036511156186612576	0.6587771203155819
0.036511156186612576	0.6824457593688363
0.04056795131845842	0.6824457593688363
0.04056795131845842	0.6844181459566075
0.04259634888438134	0.6844181459566075
0.04259634888438134	0.7001972386587771
0.04462474645030426	0.7001972386587771
0.04462474645030426	0.7021696252465484
0.04665314401622718	0.7021696252465484
0.04665314401622718	0.7238658777120316
0.0486815415821501	0.7238658777120316
0.0486815415821501	0.73767258382643
0.05070993914807302	0.73767258382643
0.05070993914807302	0.7416173570019724
0.05273833671399594	0.7416173570019724
0.05273833671399594	0.7455621301775148
0.05476673427991886	0.7455621301775148
0.05476673427991886	0.7495069033530573
0.060851926977687626	0.7495069033530573
0.060851926977687626	0.757396449704142
0.06288032454361055	0.757396449704142
0.06288032454361055	0.7633136094674556
0.06490872210953347	0.7633136094674556
0.06490872210953347	0.7692307692307693
0.06693711967545639	0.7692307692307693
0.06693711967545639	0.7751479289940828
0.06896551724137931	0.7751479289940828
0.06896551724137931	0.7909270216962525
0.07505070993914807	0.7909270216962525
0.07505070993914807	0.7948717948717948
0.08316430020283976	0.7948717948717948
0.08316430020283976	0.7988165680473372
0.0872210953346856	0.7988165680473372
0.0872210953346856	0.8027613412228797
0.08924949290060852	0.8027613412228797
0.08924949290060852	0.8047337278106509
0.09127789046653144	0.8047337278106509
0.09127789046653144	0.8106508875739645
0.09330628803245436	0.8106508875739645
0.09330628803245436	0.814595660749507
0.09939148073022312	0.814595660749507
0.09939148073022312	0.8165680473372781
0.10141987829614604	0.8165680473372781
0.10141987829614604	0.8185404339250493
0.10344827586206896	0.8185404339250493
0.10344827586206896	0.8205128205128205
0.10547667342799188	0.8205128205128205
0.10547667342799188	0.8303747534516766
0.11156186612576065	0.8303747534516766
0.11156186612576065	0.8323471400394478
0.11359026369168357	0.8323471400394478
0.11359026369168357	0.8362919132149902
0.11967545638945233	0.8362919132149902
0.11967545638945233	0.8461538461538461
0.12373225152129817	0.8461538461538461
0.12373225152129817	0.8481262327416174
0.12778904665314403	0.8481262327416174
0.12778904665314403	0.8500986193293886
0.13793103448275862	0.8500986193293886
0.13793103448275862	0.8520710059171598
0.1460446247464503	0.8520710059171598
0.1460446247464503	0.8579881656804734
0.14807302231237324	0.8579881656804734
0.14807302231237324	0.8599605522682445
0.15010141987829614	0.8599605522682445
0.15010141987829614	0.863905325443787
0.16227180527383367	0.863905325443787
0.16227180527383367	0.8658777120315582
0.16835699797160245	0.8658777120315582
0.16835699797160245	0.8678500986193294
0.18052738336713997	0.8678500986193294
0.18052738336713997	0.8698224852071006
0.1845841784989858	0.8698224852071006
0.1845841784989858	0.8717948717948718
0.18864097363083165	0.8717948717948718
0.18864097363083165	0.873767258382643
0.1947261663286004	0.873767258382643
0.1947261663286004	0.8816568047337278
0.20081135902636918	0.8816568047337278
0.20081135902636918	0.8856015779092702
0.2129817444219067	0.8856015779092702
0.2129817444219067	0.8875739644970414
0.2231237322515213	0.8875739644970414
0.2231237322515213	0.893491124260355
0.22515212981744423	0.893491124260355
0.22515212981744423	0.8954635108481263
0.23123732251521298	0.8954635108481263
0.23123732251521298	0.8974358974358975
0.2332657200811359	0.8974358974358975
0.2332657200811359	0.8994082840236687
0.23935091277890466	0.8994082840236687
0.23935091277890466	0.9013806706114399
0.2413793103448276	0.9013806706114399
0.2413793103448276	0.903353057199211
0.26369168356997974	0.903353057199211
0.26369168356997974	0.9072978303747534
0.2657200811359026	0.9072978303747534
0.2657200811359026	0.9092702169625246
0.27586206896551724	0.9092702169625246
0.27586206896551724	0.9112426035502958
0.2839756592292089	0.9112426035502958
0.2839756592292089	0.9132149901380671
0.2880324543610548	0.9132149901380671
0.2880324543610548	0.9151873767258383
0.29411764705882354	0.9151873767258383
0.29411764705882354	0.9191321499013807
0.29817444219066935	0.9191321499013807
0.29817444219066935	0.9211045364891519
0.3002028397565923	0.9211045364891519
0.3002028397565923	0.9230769230769231
0.3022312373225152	0.9230769230769231
0.3022312373225152	0.9250493096646942
0.3144016227180527	0.9250493096646942
0.3144016227180527	0.9270216962524654
0.3204868154158215	0.9270216962524654
0.3204868154158215	0.9309664694280079
0.34279918864097364	0.9309664694280079
0.34279918864097364	0.9349112426035503
0.36511156186612576	0.9349112426035503
0.36511156186612576	0.9368836291913215
0.3671399594320487	0.9368836291913215
0.3671399594320487	0.9388560157790927
0.37322515212981744	0.9388560157790927
0.37322515212981744	0.9408284023668639
0.3772819472616633	0.9408284023668639
0.3772819472616633	0.9428007889546351
0.3793103448275862	0.9428007889546351
0.3793103448275862	0.9447731755424064
0.3813387423935091	0.9447731755424064
0.3813387423935091	0.9467455621301775
0.38742393509127787	0.9467455621301775
0.38742393509127787	0.9487179487179487
0.39148073022312374	0.9487179487179487
0.39148073022312374	0.9506903353057199
0.4158215010141988	0.9506903353057199
0.4158215010141988	0.9526627218934911
0.45030425963488846	0.9526627218934911
0.45030425963488846	0.9546351084812623
0.45233265720081134	0.9546351084812623
0.45233265720081134	0.9566074950690335
0.4645030425963489	0.9566074950690335
0.4645030425963489	0.9585798816568047
0.4949290060851927	0.9585798816568047
0.4949290060851927	0.9625246548323472
0.5233265720081136	0.9625246548323472
0.5233265720081136	0.9644970414201184
0.5273833671399595	0.9644970414201184
0.5273833671399595	0.9684418145956607
0.5476673427991886	0.9684418145956607
0.5476673427991886	0.9704142011834319
0.5517241379310345	0.9704142011834319
0.5517241379310345	0.9723865877712031
0.5821501014198783	0.9723865877712031
0.5821501014198783	0.9743589743589743
0.5841784989858012	0.9743589743589743
0.5841784989858012	0.9763313609467456
0.5862068965517241	0.9763313609467456
0.5862068965517241	0.980276134122288
0.592292089249493	0.980276134122288
0.592292089249493	0.9842209072978304
0.5943204868154158	0.9842209072978304
0.5943204868154158	0.9861932938856016
0.5963488843813387	0.9861932938856016
0.5963488843813387	0.9881656804733728
0.6024340770791075	0.9881656804733728
0.6024340770791075	0.9901380670611439
0.6227180527383367	0.9901380670611439
0.6227180527383367	0.9921104536489151
0.6348884381338742	0.9921104536489151
0.6348884381338742	0.9940828402366864
0.6632860040567952	0.9940828402366864
0.6632860040567952	0.9960552268244576
0.6693711967545639	0.9960552268244576
0.6693711967545639	0.9980276134122288
0.6957403651115619	0.9980276134122288
0.6957403651115619	1.0
1.0	1.0


==> data/canary_ppl/sst2/roc/perp_316_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.013806706114398421
0.002028397565922921	0.013806706114398421
0.002028397565922921	0.01775147928994083
0.004056795131845842	0.01775147928994083
0.004056795131845842	0.021696252465483234
0.006085192697768763	0.021696252465483234
0.006085192697768763	0.03747534516765286
0.010141987829614604	0.03747534516765286
0.010141987829614604	0.045364891518737675
0.014198782961460446	0.045364891518737675
0.014198782961460446	0.047337278106508875
0.016227180527383367	0.047337278106508875
0.016227180527383367	0.05719921104536489
0.02028397565922921	0.05719921104536489
0.02028397565922921	0.05917159763313609
0.02434077079107505	0.05917159763313609
0.02434077079107505	0.07495069033530571
0.028397565922920892	0.07495069033530571
0.028397565922920892	0.07692307692307693
0.030425963488843813	0.07692307692307693
0.030425963488843813	0.08481262327416174
0.032454361054766734	0.08481262327416174
0.032454361054766734	0.09072978303747535
0.038539553752535496	0.09072978303747535
0.038539553752535496	0.10059171597633136
0.04056795131845842	0.10059171597633136
0.04056795131845842	0.10650887573964497
0.04462474645030426	0.10650887573964497
0.04462474645030426	0.11045364891518737
0.0486815415821501	0.11045364891518737
0.0486815415821501	0.11242603550295859
0.05070993914807302	0.11242603550295859
0.05070993914807302	0.11637080867850098
0.05476673427991886	0.11637080867850098
0.05476673427991886	0.11834319526627218
0.056795131845841784	0.11834319526627218
0.056795131845841784	0.126232741617357
0.06490872210953347	0.126232741617357
0.06490872210953347	0.1341222879684418
0.06693711967545639	0.1341222879684418
0.06693711967545639	0.14003944773175542
0.06896551724137931	0.14003944773175542
0.06896551724137931	0.14201183431952663
0.07099391480730223	0.14201183431952663
0.07099391480730223	0.15581854043392504
0.07505070993914807	0.15581854043392504
0.07505070993914807	0.16173570019723865
0.07707910750507099	0.16173570019723865
0.07707910750507099	0.16765285996055226
0.08113590263691683	0.16765285996055226
0.08113590263691683	0.1873767258382643
0.08316430020283976	0.1873767258382643
0.08316430020283976	0.1932938856015779
0.08519269776876268	0.1932938856015779
0.08519269776876268	0.20118343195266272
0.08924949290060852	0.20118343195266272
0.08924949290060852	0.20512820512820512
0.09127789046653144	0.20512820512820512
0.09127789046653144	0.20907297830374755
0.09330628803245436	0.20907297830374755
0.09330628803245436	0.21104536489151873
0.0973630831643002	0.21104536489151873
0.0973630831643002	0.21499013806706113
0.09939148073022312	0.21499013806706113
0.09939148073022312	0.22090729783037474
0.10141987829614604	0.22090729783037474
0.10141987829614604	0.22879684418145957
0.10344827586206896	0.22879684418145957
0.10344827586206896	0.23274161735700197
0.1075050709939148	0.23274161735700197
0.1075050709939148	0.23865877712031558
0.10953346855983773	0.23865877712031558
0.10953346855983773	0.2603550295857988
0.11359026369168357	0.2603550295857988
0.11359026369168357	0.26232741617357
0.11561866125760649	0.26232741617357
0.11561866125760649	0.27218934911242604
0.11764705882352941	0.27218934911242604
0.11764705882352941	0.27416173570019725
0.12170385395537525	0.27416173570019725
0.12170385395537525	0.27613412228796846
0.12373225152129817	0.27613412228796846
0.12373225152129817	0.28402366863905326
0.1257606490872211	0.28402366863905326
0.1257606490872211	0.2859960552268245
0.12778904665314403	0.2859960552268245
0.12778904665314403	0.2879684418145957
0.12981744421906694	0.2879684418145957
0.12981744421906694	0.30177514792899407
0.13387423935091278	0.30177514792899407
0.13387423935091278	0.3037475345167653
0.13995943204868155	0.3037475345167653
0.13995943204868155	0.3096646942800789
0.1460446247464503	0.3096646942800789
0.1460446247464503	0.3155818540433925
0.15010141987829614	0.3155818540433925
0.15010141987829614	0.32741617357001973
0.15212981744421908	0.32741617357001973
0.15212981744421908	0.32938856015779094
0.15415821501014199	0.32938856015779094
0.15415821501014199	0.33530571992110453
0.15821501014198783	0.33530571992110453
0.15821501014198783	0.33727810650887574
0.16227180527383367	0.33727810650887574
0.16227180527383367	0.3431952662721893
0.1643002028397566	0.3431952662721893
0.1643002028397566	0.34911242603550297
0.16835699797160245	0.34911242603550297
0.16835699797160245	0.35700197238658776
0.1724137931034483	0.35700197238658776
0.1724137931034483	0.358974358974359
0.1744421906693712	0.358974358974359
0.1744421906693712	0.3609467455621302
0.18052738336713997	0.3609467455621302
0.18052738336713997	0.3629191321499014
0.1845841784989858	0.3629191321499014
0.1845841784989858	0.3668639053254438
0.18864097363083165	0.3668639053254438
0.18864097363083165	0.3767258382642998
0.19066937119675456	0.3767258382642998
0.19066937119675456	0.378698224852071
0.1926977687626775	0.378698224852071
0.1926977687626775	0.3806706114398422
0.1947261663286004	0.3806706114398422
0.1947261663286004	0.388560157790927
0.19675456389452334	0.388560157790927
0.19675456389452334	0.39250493096646943
0.19878296146044624	0.39250493096646943
0.19878296146044624	0.39644970414201186
0.20081135902636918	0.39644970414201186
0.20081135902636918	0.40039447731755423
0.2028397565922921	0.40039447731755423
0.2028397565922921	0.40236686390532544
0.20486815415821502	0.40236686390532544
0.20486815415821502	0.40828402366863903
0.20689655172413793	0.40828402366863903
0.20689655172413793	0.41420118343195267
0.20892494929006086	0.41420118343195267
0.20892494929006086	0.4161735700197239
0.21095334685598377	0.4161735700197239
0.21095334685598377	0.4181459566074951
0.21703853955375255	0.4181459566074951
0.21703853955375255	0.42209072978303747
0.21906693711967545	0.42209072978303747
0.21906693711967545	0.4260355029585799
0.22515212981744423	0.4260355029585799
0.22515212981744423	0.4280078895463511
0.22718052738336714	0.4280078895463511
0.22718052738336714	0.42998027613412226
0.23123732251521298	0.42998027613412226
0.23123732251521298	0.4378698224852071
0.23529411764705882	0.4378698224852071
0.23529411764705882	0.4457593688362919
0.23732251521298176	0.4457593688362919
0.23732251521298176	0.44970414201183434
0.23935091277890466	0.44970414201183434
0.23935091277890466	0.4516765285996055
0.24543610547667344	0.4516765285996055
0.24543610547667344	0.4536489151873767
0.24746450304259635	0.4536489151873767
0.24746450304259635	0.4556213017751479
0.24949290060851928	0.4556213017751479
0.24949290060851928	0.45759368836291914
0.2535496957403651	0.45759368836291914
0.2535496957403651	0.45956607495069035
0.25557809330628806	0.45956607495069035
0.25557809330628806	0.4635108481262327
0.26774847870182555	0.4635108481262327
0.26774847870182555	0.46745562130177515
0.27586206896551724	0.46745562130177515
0.27586206896551724	0.46942800788954636
0.2880324543610548	0.46942800788954636
0.2880324543610548	0.48520710059171596
0.29411764705882354	0.48520710059171596
0.29411764705882354	0.48717948717948717
0.2961460446247465	0.48717948717948717
0.2961460446247465	0.4891518737672584
0.3022312373225152	0.4891518737672584
0.3022312373225152	0.4930966469428008
0.30425963488843816	0.4930966469428008
0.30425963488843816	0.49506903353057197
0.30628803245436104	0.49506903353057197
0.30628803245436104	0.4990138067061144
0.30831643002028397	0.4990138067061144
0.30831643002028397	0.5009861932938856
0.3103448275862069	0.5009861932938856
0.3103448275862069	0.5029585798816568
0.3184584178498986	0.5029585798816568
0.3184584178498986	0.5088757396449705
0.3225152129817444	0.5088757396449705
0.3225152129817444	0.5128205128205128
0.3265720081135903	0.5128205128205128
0.3265720081135903	0.514792899408284
0.332657200811359	0.514792899408284
0.332657200811359	0.5207100591715976
0.33468559837728196	0.5207100591715976
0.33468559837728196	0.5226824457593688
0.3367139959432049	0.5226824457593688
0.3367139959432049	0.5285996055226825
0.33874239350912777	0.5285996055226825
0.33874239350912777	0.5384615384615384
0.3448275862068966	0.5384615384615384
0.3448275862068966	0.5443786982248521
0.3509127789046653	0.5443786982248521
0.3509127789046653	0.5483234714003945
0.35294117647058826	0.5483234714003945
0.35294117647058826	0.5601577909270217
0.35496957403651114	0.5601577909270217
0.35496957403651114	0.571992110453649
0.35699797160243407	0.571992110453649
0.35699797160243407	0.5739644970414202
0.36105476673427994	0.5739644970414202
0.36105476673427994	0.5779092702169625
0.3630831643002028	0.5779092702169625
0.3630831643002028	0.5857988165680473
0.3752535496957404	0.5857988165680473
0.3752535496957404	0.5877712031558185
0.3772819472616633	0.5877712031558185
0.3772819472616633	0.5897435897435898
0.3793103448275862	0.5897435897435898
0.3793103448275862	0.591715976331361
0.3813387423935091	0.591715976331361
0.3813387423935091	0.5936883629191322
0.38742393509127787	0.5936883629191322
0.38742393509127787	0.5956607495069034
0.3975659229208925	0.5956607495069034
0.3975659229208925	0.5996055226824457
0.4056795131845842	0.5996055226824457
0.4056795131845842	0.6015779092702169
0.4077079107505071	0.6015779092702169
0.4077079107505071	0.6035502958579881
0.40973630831643004	0.6035502958579881
0.40973630831643004	0.611439842209073
0.41379310344827586	0.611439842209073
0.41379310344827586	0.6153846153846154
0.42190669371196754	0.6153846153846154
0.42190669371196754	0.6193293885601578
0.4421906693711968	0.6193293885601578
0.4421906693711968	0.6232741617357002
0.4462474645030426	0.6232741617357002
0.4462474645030426	0.6272189349112426
0.4482758620689655	0.6272189349112426
0.4482758620689655	0.631163708086785
0.45030425963488846	0.631163708086785
0.45030425963488846	0.6331360946745562
0.4543610547667343	0.6331360946745562
0.4543610547667343	0.6370808678500987
0.45841784989858014	0.6370808678500987
0.45841784989858014	0.6429980276134122
0.4665314401622718	0.6429980276134122
0.4665314401622718	0.6469428007889546
0.4685598377281947	0.6469428007889546
0.4685598377281947	0.6489151873767258
0.4726166328600406	0.6489151873767258
0.4726166328600406	0.650887573964497
0.4746450304259635	0.650887573964497
0.4746450304259635	0.6548323471400395
0.4766734279918864	0.6548323471400395
0.4766734279918864	0.6568047337278107
0.4787018255578093	0.6568047337278107
0.4787018255578093	0.6587771203155819
0.4827586206896552	0.6587771203155819
0.4827586206896552	0.6607495069033531
0.4847870182555781	0.6607495069033531
0.4847870182555781	0.6627218934911243
0.4908722109533469	0.6627218934911243
0.4908722109533469	0.6686390532544378
0.4949290060851927	0.6686390532544378
0.4949290060851927	0.6706114398422091
0.4969574036511156	0.6706114398422091
0.4969574036511156	0.6765285996055227
0.49898580121703856	0.6765285996055227
0.49898580121703856	0.6804733727810651
0.5030425963488844	0.6804733727810651
0.5030425963488844	0.6824457593688363
0.5172413793103449	0.6824457593688363
0.5172413793103449	0.6844181459566075
0.5192697768762677	0.6844181459566075
0.5192697768762677	0.6942800788954635
0.5212981744421906	0.6942800788954635
0.5212981744421906	0.6962524654832347
0.5233265720081136	0.6962524654832347
0.5233265720081136	0.7021696252465484
0.5253549695740365	0.7021696252465484
0.5253549695740365	0.7041420118343196
0.5294117647058824	0.7041420118343196
0.5294117647058824	0.7080867850098619
0.5354969574036511	0.7080867850098619
0.5354969574036511	0.7100591715976331
0.537525354969574	0.7100591715976331
0.537525354969574	0.7120315581854043
0.5456389452332657	0.7120315581854043
0.5456389452332657	0.717948717948718
0.5496957403651116	0.717948717948718
0.5496957403651116	0.7238658777120316
0.5517241379310345	0.7238658777120316
0.5517241379310345	0.7297830374753451
0.5537525354969574	0.7297830374753451
0.5537525354969574	0.7317554240631163
0.5598377281947262	0.7317554240631163
0.5598377281947262	0.73767258382643
0.563894523326572	0.73767258382643
0.563894523326572	0.7396449704142012
0.5679513184584178	0.7396449704142012
0.5679513184584178	0.7495069033530573
0.5760649087221096	0.7495069033530573
0.5760649087221096	0.7554240631163708
0.5841784989858012	0.7554240631163708
0.5841784989858012	0.7593688362919132
0.59026369168357	0.7593688362919132
0.59026369168357	0.7633136094674556
0.592292089249493	0.7633136094674556
0.592292089249493	0.7712031558185405
0.5963488843813387	0.7712031558185405
0.5963488843813387	0.7751479289940828
0.5983772819472617	0.7751479289940828
0.5983772819472617	0.7790927021696252
0.6004056795131846	0.7790927021696252
0.6004056795131846	0.7810650887573964
0.6044624746450304	0.7810650887573964
0.6044624746450304	0.7850098619329389
0.6105476673427992	0.7850098619329389
0.6105476673427992	0.7869822485207101
0.6166328600405679	0.7869822485207101
0.6166328600405679	0.7889546351084813
0.6267748478701826	0.7889546351084813
0.6267748478701826	0.7928994082840237
0.6369168356997972	0.7928994082840237
0.6369168356997972	0.7988165680473372
0.6389452332657201	0.7988165680473372
0.6389452332657201	0.8007889546351085
0.640973630831643	0.8007889546351085
0.640973630831643	0.8047337278106509
0.6430020283975659	0.8047337278106509
0.6430020283975659	0.8086785009861933
0.6551724137931034	0.8086785009861933
0.6551724137931034	0.8106508875739645
0.6612576064908722	0.8106508875739645
0.6612576064908722	0.814595660749507
0.6632860040567952	0.814595660749507
0.6632860040567952	0.8165680473372781
0.665314401622718	0.8165680473372781
0.665314401622718	0.8185404339250493
0.6673427991886409	0.8185404339250493
0.6673427991886409	0.8205128205128205
0.6713995943204868	0.8205128205128205
0.6713995943204868	0.8244575936883629
0.6734279918864098	0.8244575936883629
0.6734279918864098	0.8284023668639053
0.6774847870182555	0.8284023668639053
0.6774847870182555	0.8303747534516766
0.6795131845841785	0.8303747534516766
0.6795131845841785	0.8323471400394478
0.6835699797160243	0.8323471400394478
0.6835699797160243	0.8422090729783037
0.6855983772819473	0.8422090729783037
0.6855983772819473	0.8441814595660749
0.7038539553752535	0.8441814595660749
0.7038539553752535	0.8481262327416174
0.716024340770791	0.8481262327416174
0.716024340770791	0.8500986193293886
0.7200811359026369	0.8500986193293886
0.7200811359026369	0.8520710059171598
0.7221095334685599	0.8520710059171598
0.7221095334685599	0.8560157790927022
0.7322515212981744	0.8560157790927022
0.7322515212981744	0.8579881656804734
0.7363083164300203	0.8579881656804734
0.7363083164300203	0.8599605522682445
0.744421906693712	0.8599605522682445
0.744421906693712	0.863905325443787
0.7484787018255578	0.863905325443787
0.7484787018255578	0.8658777120315582
0.7505070993914807	0.8658777120315582
0.7505070993914807	0.8698224852071006
0.7545638945233266	0.8698224852071006
0.7545638945233266	0.873767258382643
0.7565922920892495	0.873767258382643
0.7565922920892495	0.8757396449704142
0.7606490872210954	0.8757396449704142
0.7606490872210954	0.8875739644970414
0.7667342799188641	0.8875739644970414
0.7667342799188641	0.8895463510848126
0.77079107505071	0.8895463510848126
0.77079107505071	0.8954635108481263
0.7768762677484787	0.8954635108481263
0.7768762677484787	0.8974358974358975
0.7829614604462475	0.8974358974358975
0.7829614604462475	0.8994082840236687
0.7931034482758621	0.8994082840236687
0.7931034482758621	0.9013806706114399
0.8012170385395537	0.9013806706114399
0.8012170385395537	0.903353057199211
0.8032454361054767	0.903353057199211
0.8032454361054767	0.9072978303747534
0.8052738336713996	0.9072978303747534
0.8052738336713996	0.9092702169625246
0.8073022312373225	0.9092702169625246
0.8073022312373225	0.9132149901380671
0.8113590263691683	0.9132149901380671
0.8113590263691683	0.9151873767258383
0.8174442190669371	0.9151873767258383
0.8174442190669371	0.9171597633136095
0.821501014198783	0.9171597633136095
0.821501014198783	0.9211045364891519
0.8255578093306288	0.9211045364891519
0.8255578093306288	0.9230769230769231
0.8275862068965517	0.9230769230769231
0.8275862068965517	0.9250493096646942
0.8296146044624746	0.9250493096646942
0.8296146044624746	0.9270216962524654
0.8336713995943205	0.9270216962524654
0.8336713995943205	0.9349112426035503
0.8397565922920892	0.9349112426035503
0.8397565922920892	0.9368836291913215
0.8498985801217038	0.9368836291913215
0.8498985801217038	0.9388560157790927
0.8519269776876268	0.9388560157790927
0.8519269776876268	0.9428007889546351
0.8539553752535497	0.9428007889546351
0.8539553752535497	0.9447731755424064
0.8559837728194726	0.9447731755424064
0.8559837728194726	0.9467455621301775
0.8620689655172413	0.9467455621301775
0.8620689655172413	0.9526627218934911
0.8640973630831643	0.9526627218934911
0.8640973630831643	0.9546351084812623
0.8823529411764706	0.9546351084812623
0.8823529411764706	0.9566074950690335
0.8843813387423936	0.9566074950690335
0.8843813387423936	0.9585798816568047
0.8945233265720081	0.9585798816568047
0.8945233265720081	0.960552268244576
0.896551724137931	0.960552268244576
0.896551724137931	0.9644970414201184
0.8985801217038539	0.9644970414201184
0.8985801217038539	0.9664694280078896
0.9026369168356998	0.9664694280078896
0.9026369168356998	0.9684418145956607
0.9127789046653144	0.9684418145956607
0.9127789046653144	0.9704142011834319
0.920892494929006	0.9704142011834319
0.920892494929006	0.9743589743589743
0.922920892494929	0.9743589743589743
0.922920892494929	0.9763313609467456
0.9350912778904665	0.9763313609467456
0.9350912778904665	0.9783037475345168
0.9452332657200812	0.9783037475345168
0.9452332657200812	0.980276134122288
0.9513184584178499	0.980276134122288
0.9513184584178499	0.9822485207100592
0.9553752535496958	0.9822485207100592
0.9553752535496958	0.9842209072978304
0.9634888438133874	0.9842209072978304
0.9634888438133874	0.9861932938856016
0.9655172413793104	0.9861932938856016
0.9655172413793104	0.9881656804733728
0.9695740365111561	0.9881656804733728
0.9695740365111561	0.9921104536489151
0.9898580121703854	0.9921104536489151
0.9898580121703854	0.9940828402366864
0.9918864097363083	0.9940828402366864
0.9918864097363083	1.0
1.0	1.0


==> data/canary_ppl/sst2/roc/perp_31_model.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.13806706114398423
0.002028397565922921	0.13806706114398423
0.002028397565922921	0.14990138067061143
0.004056795131845842	0.14990138067061143
0.004056795131845842	0.23865877712031558
0.006085192697768763	0.23865877712031558
0.006085192697768763	0.29191321499013806
0.008113590263691683	0.29191321499013806
0.008113590263691683	0.2958579881656805
0.010141987829614604	0.2958579881656805
0.010141987829614604	0.44970414201183434
0.012170385395537525	0.44970414201183434
0.012170385395537525	0.4516765285996055
0.014198782961460446	0.4516765285996055
0.014198782961460446	0.504930966469428
0.016227180527383367	0.504930966469428
0.016227180527383367	0.5226824457593688
0.018255578093306288	0.5226824457593688
0.018255578093306288	0.5305719921104537
0.02028397565922921	0.5305719921104537
0.02028397565922921	0.5404339250493096
0.02231237322515213	0.5404339250493096
0.02231237322515213	0.5483234714003945
0.02434077079107505	0.5483234714003945
0.02434077079107505	0.5601577909270217
0.02636916835699797	0.5601577909270217
0.02636916835699797	0.5641025641025641
0.028397565922920892	0.5641025641025641
0.028397565922920892	0.5897435897435898
0.030425963488843813	0.5897435897435898
0.030425963488843813	0.6153846153846154
0.032454361054766734	0.6153846153846154
0.032454361054766734	0.6429980276134122
0.034482758620689655	0.6429980276134122
0.034482758620689655	0.6449704142011834
0.036511156186612576	0.6449704142011834
0.036511156186612576	0.6489151873767258
0.038539553752535496	0.6489151873767258
0.038539553752535496	0.6528599605522682
0.04056795131845842	0.6528599605522682
0.04056795131845842	0.6607495069033531
0.04259634888438134	0.6607495069033531
0.04259634888438134	0.6627218934911243
0.04462474645030426	0.6627218934911243
0.04462474645030426	0.6646942800788954
0.0486815415821501	0.6646942800788954
0.0486815415821501	0.6863905325443787
0.056795131845841784	0.6863905325443787
0.056795131845841784	0.6903353057199211
0.058823529411764705	0.6903353057199211
0.058823529411764705	0.6962524654832347
0.060851926977687626	0.6962524654832347
0.060851926977687626	0.6982248520710059
0.06490872210953347	0.6982248520710059
0.06490872210953347	0.7120315581854043
0.06693711967545639	0.7120315581854043
0.06693711967545639	0.717948717948718
0.07302231237322515	0.717948717948718
0.07302231237322515	0.7199211045364892
0.07505070993914807	0.7199211045364892
0.07505070993914807	0.7218934911242604
0.08113590263691683	0.7218934911242604
0.08113590263691683	0.7258382642998028
0.08316430020283976	0.7258382642998028
0.08316430020283976	0.727810650887574
0.08519269776876268	0.727810650887574
0.08519269776876268	0.7297830374753451
0.0872210953346856	0.7297830374753451
0.0872210953346856	0.7317554240631163
0.08924949290060852	0.7317554240631163
0.08924949290060852	0.7337278106508875
0.09330628803245436	0.7337278106508875
0.09330628803245436	0.7416173570019724
0.09533468559837728	0.7416173570019724
0.09533468559837728	0.7435897435897436
0.0973630831643002	0.7435897435897436
0.0973630831643002	0.7455621301775148
0.10141987829614604	0.7455621301775148
0.10141987829614604	0.747534516765286
0.10344827586206896	0.747534516765286
0.10344827586206896	0.7514792899408284
0.10953346855983773	0.7514792899408284
0.10953346855983773	0.7554240631163708
0.11156186612576065	0.7554240631163708
0.11156186612576065	0.7593688362919132
0.11561866125760649	0.7593688362919132
0.11561866125760649	0.7633136094674556
0.12170385395537525	0.7633136094674556
0.12170385395537525	0.7652859960552268
0.12373225152129817	0.7652859960552268
0.12373225152129817	0.7672583826429981
0.1257606490872211	0.7672583826429981
0.1257606490872211	0.7692307692307693
0.12981744421906694	0.7692307692307693
0.12981744421906694	0.7712031558185405
0.13184584178498987	0.7712031558185405
0.13184584178498987	0.7751479289940828
0.13995943204868155	0.7751479289940828
0.13995943204868155	0.777120315581854
0.14198782961460446	0.777120315581854
0.14198782961460446	0.7790927021696252
0.1440162271805274	0.7790927021696252
0.1440162271805274	0.7810650887573964
0.15010141987829614	0.7810650887573964
0.15010141987829614	0.7830374753451677
0.15821501014198783	0.7830374753451677
0.15821501014198783	0.7869822485207101
0.16024340770791076	0.7869822485207101
0.16024340770791076	0.7889546351084813
0.16227180527383367	0.7889546351084813
0.16227180527383367	0.7928994082840237
0.1663286004056795	0.7928994082840237
0.1663286004056795	0.7948717948717948
0.17038539553752535	0.7948717948717948
0.17038539553752535	0.796844181459566
0.1724137931034483	0.796844181459566
0.1724137931034483	0.7988165680473372
0.1744421906693712	0.7988165680473372
0.1744421906693712	0.8007889546351085
0.18255578093306288	0.8007889546351085
0.18255578093306288	0.8047337278106509
0.19066937119675456	0.8047337278106509
0.19066937119675456	0.8106508875739645
0.19675456389452334	0.8106508875739645
0.19675456389452334	0.814595660749507
0.21095334685598377	0.814595660749507
0.21095334685598377	0.8165680473372781
0.2150101419878296	0.8165680473372781
0.2150101419878296	0.8205128205128205
0.2231237322515213	0.8205128205128205
0.2231237322515213	0.8224852071005917
0.22515212981744423	0.8224852071005917
0.22515212981744423	0.8244575936883629
0.22718052738336714	0.8244575936883629
0.22718052738336714	0.8323471400394478
0.22920892494929007	0.8323471400394478
0.22920892494929007	0.834319526627219
0.23123732251521298	0.834319526627219
0.23123732251521298	0.8362919132149902
0.23529411764705882	0.8362919132149902
0.23529411764705882	0.8382642998027613
0.23732251521298176	0.8382642998027613
0.23732251521298176	0.8422090729783037
0.23935091277890466	0.8422090729783037
0.23935091277890466	0.8441814595660749
0.24746450304259635	0.8441814595660749
0.24746450304259635	0.8481262327416174
0.25557809330628806	0.8481262327416174
0.25557809330628806	0.8560157790927022
0.25760649087221094	0.8560157790927022
0.25760649087221094	0.8579881656804734
0.25963488843813387	0.8579881656804734
0.25963488843813387	0.8619329388560157
0.26774847870182555	0.8619329388560157
0.26774847870182555	0.8658777120315582
0.2738336713995943	0.8658777120315582
0.2738336713995943	0.8678500986193294
0.281947261663286	0.8678500986193294
0.281947261663286	0.8717948717948718
0.2880324543610548	0.8717948717948718
0.2880324543610548	0.873767258382643
0.2920892494929006	0.873767258382643
0.2920892494929006	0.8796844181459567
0.2961460446247465	0.8796844181459567
0.2961460446247465	0.8816568047337278
0.3022312373225152	0.8816568047337278
0.3022312373225152	0.8856015779092702
0.30831643002028397	0.8856015779092702
0.30831643002028397	0.8875739644970414
0.3184584178498986	0.8875739644970414
0.3184584178498986	0.8895463510848126
0.3286004056795132	0.8895463510848126
0.3286004056795132	0.893491124260355
0.332657200811359	0.893491124260355
0.332657200811359	0.8954635108481263
0.36105476673427994	0.8954635108481263
0.36105476673427994	0.8974358974358975
0.36511156186612576	0.8974358974358975
0.36511156186612576	0.9013806706114399
0.3691683569979716	0.9013806706114399
0.3691683569979716	0.903353057199211
0.385395537525355	0.903353057199211
0.385395537525355	0.9053254437869822
0.38742393509127787	0.9053254437869822
0.38742393509127787	0.9072978303747534
0.3894523326572008	0.9072978303747534
0.3894523326572008	0.9092702169625246
0.39553752535496955	0.9092702169625246
0.39553752535496955	0.9112426035502958
0.3975659229208925	0.9112426035502958
0.3975659229208925	0.9151873767258383
0.3995943204868154	0.9151873767258383
0.3995943204868154	0.9171597633136095
0.40162271805273836	0.9171597633136095
0.40162271805273836	0.9191321499013807
0.4259634888438134	0.9191321499013807
0.4259634888438134	0.9211045364891519
0.4421906693711968	0.9211045364891519
0.4421906693711968	0.9230769230769231
0.45233265720081134	0.9230769230769231
0.45233265720081134	0.9250493096646942
0.4665314401622718	0.9250493096646942
0.4665314401622718	0.9289940828402367
0.4726166328600406	0.9289940828402367
0.4726166328600406	0.9309664694280079
0.48884381338742394	0.9309664694280079
0.48884381338742394	0.9368836291913215
0.49290060851926976	0.9368836291913215
0.49290060851926976	0.9388560157790927
0.4969574036511156	0.9388560157790927
0.4969574036511156	0.9408284023668639
0.5010141987829615	0.9408284023668639
0.5010141987829615	0.9428007889546351
0.5212981744421906	0.9428007889546351
0.5212981744421906	0.9467455621301775
0.5273833671399595	0.9467455621301775
0.5273833671399595	0.9487179487179487
0.5436105476673428	0.9487179487179487
0.5436105476673428	0.9506903353057199
0.5456389452332657	0.9506903353057199
0.5456389452332657	0.9526627218934911
0.5517241379310345	0.9526627218934911
0.5517241379310345	0.9566074950690335
0.5780933062880325	0.9566074950690335
0.5780933062880325	0.9585798816568047
0.6125760649087221	0.9585798816568047
0.6125760649087221	0.960552268244576
0.6369168356997972	0.960552268244576
0.6369168356997972	0.9625246548323472
0.6572008113590264	0.9625246548323472
0.6572008113590264	0.9644970414201184
0.6937119675456389	0.9644970414201184
0.6937119675456389	0.9664694280078896
0.7038539553752535	0.9664694280078896
0.7038539553752535	0.9684418145956607
0.7302231237322515	0.9684418145956607
0.7302231237322515	0.9723865877712031
0.7403651115618661	0.9723865877712031
0.7403651115618661	0.9743589743589743
0.7647058823529411	0.9743589743589743
0.7647058823529411	0.9763313609467456
0.7829614604462475	0.9763313609467456
0.7829614604462475	0.9783037475345168
0.8133874239350912	0.9783037475345168
0.8133874239350912	0.980276134122288
0.8194726166328601	0.980276134122288
0.8194726166328601	0.9822485207100592
0.8255578093306288	0.9822485207100592
0.8255578093306288	0.9842209072978304
0.8438133874239351	0.9842209072978304
0.8438133874239351	0.9861932938856016
0.8782961460446247	0.9861932938856016
0.8782961460446247	0.9881656804733728
0.8945233265720081	0.9881656804733728
0.8945233265720081	0.9921104536489151
0.922920892494929	0.9921104536489151
0.922920892494929	0.9940828402366864
0.9330628803245437	0.9940828402366864
0.9330628803245437	0.9960552268244576
0.9553752535496958	0.9960552268244576
0.9553752535496958	0.9980276134122288
0.9939148073022313	0.9980276134122288
0.9939148073022313	1.0
1.0	1.0


==> data/canary_ppl/sst2/roc/perp_31_synthetic.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.03353057199211045
0.002028397565922921	0.03353057199211045
0.002028397565922921	0.05719921104536489
0.004056795131845842	0.05719921104536489
0.004056795131845842	0.0631163708086785
0.006085192697768763	0.0631163708086785
0.006085192697768763	0.07889546351084813
0.008113590263691683	0.07889546351084813
0.008113590263691683	0.08678500986193294
0.010141987829614604	0.08678500986193294
0.010141987829614604	0.09270216962524655
0.012170385395537525	0.09270216962524655
0.012170385395537525	0.09467455621301775
0.014198782961460446	0.09467455621301775
0.014198782961460446	0.1222879684418146
0.018255578093306288	0.1222879684418146
0.018255578093306288	0.14398422090729784
0.02028397565922921	0.14398422090729784
0.02028397565922921	0.14792899408284024
0.02231237322515213	0.14792899408284024
0.02231237322515213	0.15187376725838264
0.02434077079107505	0.15187376725838264
0.02434077079107505	0.15976331360946747
0.02636916835699797	0.15976331360946747
0.02636916835699797	0.16173570019723865
0.028397565922920892	0.16173570019723865
0.028397565922920892	0.16568047337278108
0.030425963488843813	0.16568047337278108
0.030425963488843813	0.17159763313609466
0.032454361054766734	0.17159763313609466
0.032454361054766734	0.17357001972386588
0.034482758620689655	0.17357001972386588
0.034482758620689655	0.1814595660749507
0.036511156186612576	0.1814595660749507
0.036511156186612576	0.1873767258382643
0.038539553752535496	0.1873767258382643
0.038539553752535496	0.1932938856015779
0.04056795131845842	0.1932938856015779
0.04056795131845842	0.20512820512820512
0.04462474645030426	0.20512820512820512
0.04462474645030426	0.20710059171597633
0.04665314401622718	0.20710059171597633
0.04665314401622718	0.21104536489151873
0.0486815415821501	0.21104536489151873
0.0486815415821501	0.21301775147928995
0.05070993914807302	0.21301775147928995
0.05070993914807302	0.22090729783037474
0.05273833671399594	0.22090729783037474
0.05273833671399594	0.22879684418145957
0.05476673427991886	0.22879684418145957
0.05476673427991886	0.23471400394477318
0.056795131845841784	0.23471400394477318
0.056795131845841784	0.2504930966469428
0.058823529411764705	0.2504930966469428
0.058823529411764705	0.252465483234714
0.060851926977687626	0.252465483234714
0.060851926977687626	0.26627218934911245
0.06490872210953347	0.26627218934911245
0.06490872210953347	0.27613412228796846
0.06693711967545639	0.27613412228796846
0.06693711967545639	0.2781065088757396
0.06896551724137931	0.2781065088757396
0.06896551724137931	0.28007889546351084
0.07505070993914807	0.28007889546351084
0.07505070993914807	0.28402366863905326
0.07707910750507099	0.28402366863905326
0.07707910750507099	0.2859960552268245
0.07910750507099391	0.2859960552268245
0.07910750507099391	0.29191321499013806
0.08113590263691683	0.29191321499013806
0.08113590263691683	0.2938856015779093
0.08519269776876268	0.2938856015779093
0.08519269776876268	0.2958579881656805
0.0872210953346856	0.2958579881656805
0.0872210953346856	0.2978303747534517
0.08924949290060852	0.2978303747534517
0.08924949290060852	0.3057199211045365
0.09127789046653144	0.3057199211045365
0.09127789046653144	0.3096646942800789
0.09533468559837728	0.3096646942800789
0.09533468559837728	0.3155818540433925
0.0973630831643002	0.3155818540433925
0.0973630831643002	0.3175542406311637
0.10547667342799188	0.3175542406311637
0.10547667342799188	0.32938856015779094
0.10953346855983773	0.32938856015779094
0.10953346855983773	0.33530571992110453
0.11156186612576065	0.33530571992110453
0.11156186612576065	0.33925049309664695
0.11967545638945233	0.33925049309664695
0.11967545638945233	0.3431952662721893
0.12170385395537525	0.3431952662721893
0.12170385395537525	0.34516765285996054
0.12778904665314403	0.34516765285996054
0.12778904665314403	0.3609467455621302
0.12981744421906694	0.3609467455621302
0.12981744421906694	0.36489151873767256
0.13184584178498987	0.36489151873767256
0.13184584178498987	0.368836291913215
0.13387423935091278	0.368836291913215
0.13387423935091278	0.3747534516765286
0.1359026369168357	0.3747534516765286
0.1359026369168357	0.378698224852071
0.13793103448275862	0.378698224852071
0.13793103448275862	0.38461538461538464
0.13995943204868155	0.38461538461538464
0.13995943204868155	0.3865877712031558
0.1440162271805274	0.3865877712031558
0.1440162271805274	0.388560157790927
0.1460446247464503	0.388560157790927
0.1460446247464503	0.39250493096646943
0.14807302231237324	0.39250493096646943
0.14807302231237324	0.398422090729783
0.15212981744421908	0.398422090729783
0.15212981744421908	0.40039447731755423
0.15415821501014199	0.40039447731755423
0.15415821501014199	0.41025641025641024
0.15618661257606492	0.41025641025641024
0.15618661257606492	0.4161735700197239
0.15821501014198783	0.4161735700197239
0.15821501014198783	0.4240631163708087
0.16024340770791076	0.4240631163708087
0.16024340770791076	0.42998027613412226
0.16835699797160245	0.42998027613412226
0.16835699797160245	0.4319526627218935
0.17038539553752535	0.4319526627218935
0.17038539553752535	0.43984220907297833
0.1724137931034483	0.43984220907297833
0.1724137931034483	0.4418145956607495
0.1744421906693712	0.4418145956607495
0.1744421906693712	0.4477317554240631
0.17849898580121704	0.4477317554240631
0.17849898580121704	0.4536489151873767
0.18255578093306288	0.4536489151873767
0.18255578093306288	0.45759368836291914
0.1845841784989858	0.45759368836291914
0.1845841784989858	0.4635108481262327
0.18661257606490872	0.4635108481262327
0.18661257606490872	0.46548323471400394
0.18864097363083165	0.46548323471400394
0.18864097363083165	0.46745562130177515
0.1926977687626775	0.46745562130177515
0.1926977687626775	0.47731755424063116
0.19675456389452334	0.47731755424063116
0.19675456389452334	0.4812623274161736
0.19878296146044624	0.4812623274161736
0.19878296146044624	0.4930966469428008
0.20081135902636918	0.4930966469428008
0.20081135902636918	0.4970414201183432
0.2028397565922921	0.4970414201183432
0.2028397565922921	0.4990138067061144
0.20486815415821502	0.4990138067061144
0.20486815415821502	0.5009861932938856
0.20689655172413793	0.5009861932938856
0.20689655172413793	0.5029585798816568
0.20892494929006086	0.5029585798816568
0.20892494929006086	0.504930966469428
0.2129817444219067	0.504930966469428
0.2129817444219067	0.5108481262327417
0.2231237322515213	0.5108481262327417
0.2231237322515213	0.5128205128205128
0.23123732251521298	0.5128205128205128
0.23123732251521298	0.5167652859960552
0.23732251521298176	0.5167652859960552
0.23732251521298176	0.5187376725838264
0.23935091277890466	0.5187376725838264
0.23935091277890466	0.5207100591715976
0.25963488843813387	0.5207100591715976
0.25963488843813387	0.5266272189349113
0.2616632860040568	0.5266272189349113
0.2616632860040568	0.5305719921104537
0.2657200811359026	0.5305719921104537
0.2657200811359026	0.534516765285996
0.2718052738336714	0.534516765285996
0.2718052738336714	0.5364891518737672
0.2778904665314402	0.5364891518737672
0.2778904665314402	0.5384615384615384
0.281947261663286	0.5384615384615384
0.281947261663286	0.5443786982248521
0.2839756592292089	0.5443786982248521
0.2839756592292089	0.5483234714003945
0.28600405679513186	0.5483234714003945
0.28600405679513186	0.5522682445759369
0.29006085192697767	0.5522682445759369
0.29006085192697767	0.5581854043392505
0.2920892494929006	0.5581854043392505
0.2920892494929006	0.5621301775147929
0.2961460446247465	0.5621301775147929
0.2961460446247465	0.5641025641025641
0.30628803245436104	0.5641025641025641
0.30628803245436104	0.5660749506903353
0.30831643002028397	0.5660749506903353
0.30831643002028397	0.5700197238658777
0.31237322515212984	0.5700197238658777
0.31237322515212984	0.571992110453649
0.3144016227180527	0.571992110453649
0.3144016227180527	0.5739644970414202
0.3184584178498986	0.5739644970414202
0.3184584178498986	0.5759368836291914
0.3204868154158215	0.5759368836291914
0.3204868154158215	0.5838264299802761
0.3225152129817444	0.5838264299802761
0.3225152129817444	0.5936883629191322
0.32454361054766734	0.5936883629191322
0.32454361054766734	0.5976331360946746
0.3286004056795132	0.5976331360946746
0.3286004056795132	0.5996055226824457
0.33874239350912777	0.5996055226824457
0.33874239350912777	0.6015779092702169
0.3448275862068966	0.6015779092702169
0.3448275862068966	0.6035502958579881
0.3509127789046653	0.6035502958579881
0.3509127789046653	0.6074950690335306
0.35294117647058826	0.6074950690335306
0.35294117647058826	0.6153846153846154
0.35699797160243407	0.6153846153846154
0.35699797160243407	0.621301775147929
0.359026369168357	0.621301775147929
0.359026369168357	0.6252465483234714
0.36105476673427994	0.6252465483234714
0.36105476673427994	0.6272189349112426
0.36511156186612576	0.6272189349112426
0.36511156186612576	0.6291913214990138
0.3752535496957404	0.6291913214990138
0.3752535496957404	0.631163708086785
0.3813387423935091	0.631163708086785
0.3813387423935091	0.6331360946745562
0.38742393509127787	0.6331360946745562
0.38742393509127787	0.6390532544378699
0.3975659229208925	0.6390532544378699
0.3975659229208925	0.6429980276134122
0.3995943204868154	0.6429980276134122
0.3995943204868154	0.6449704142011834
0.40162271805273836	0.6449704142011834
0.40162271805273836	0.6469428007889546
0.4056795131845842	0.6469428007889546
0.4056795131845842	0.6489151873767258
0.40973630831643004	0.6489151873767258
0.40973630831643004	0.650887573964497
0.4178498985801217	0.650887573964497
0.4178498985801217	0.6528599605522682
0.4239350912778905	0.6528599605522682
0.4239350912778905	0.6568047337278107
0.4259634888438134	0.6568047337278107
0.4259634888438134	0.6607495069033531
0.4279918864097363	0.6607495069033531
0.4279918864097363	0.6627218934911243
0.4300202839756592	0.6627218934911243
0.4300202839756592	0.6646942800788954
0.4340770791075051	0.6646942800788954
0.4340770791075051	0.6666666666666666
0.44016227180527384	0.6666666666666666
0.44016227180527384	0.6686390532544378
0.4421906693711968	0.6686390532544378
0.4421906693711968	0.6706114398422091
0.44421906693711966	0.6706114398422091
0.44421906693711966	0.6725838264299803
0.45233265720081134	0.6725838264299803
0.45233265720081134	0.6745562130177515
0.460446247464503	0.6745562130177515
0.460446247464503	0.6785009861932939
0.46247464503042596	0.6785009861932939
0.46247464503042596	0.6804733727810651
0.4645030425963489	0.6804733727810651
0.4645030425963489	0.6824457593688363
0.47058823529411764	0.6824457593688363
0.47058823529411764	0.6844181459566075
0.4746450304259635	0.6844181459566075
0.4746450304259635	0.6863905325443787
0.4847870182555781	0.6863905325443787
0.4847870182555781	0.6883629191321499
0.486815415821501	0.6883629191321499
0.486815415821501	0.6903353057199211
0.48884381338742394	0.6903353057199211
0.48884381338742394	0.6942800788954635
0.49290060851926976	0.6942800788954635
0.49290060851926976	0.6962524654832347
0.5030425963488844	0.6962524654832347
0.5030425963488844	0.6982248520710059
0.5070993914807302	0.6982248520710059
0.5070993914807302	0.7061143984220908
0.513184584178499	0.7061143984220908
0.513184584178499	0.7080867850098619
0.5152129817444219	0.7080867850098619
0.5152129817444219	0.7120315581854043
0.5172413793103449	0.7120315581854043
0.5172413793103449	0.7140039447731755
0.5212981744421906	0.7140039447731755
0.5212981744421906	0.7159763313609467
0.5253549695740365	0.7159763313609467
0.5253549695740365	0.717948717948718
0.5273833671399595	0.717948717948718
0.5273833671399595	0.7199211045364892
0.5354969574036511	0.7199211045364892
0.5354969574036511	0.7238658777120316
0.537525354969574	0.7238658777120316
0.537525354969574	0.7317554240631163
0.539553752535497	0.7317554240631163
0.539553752535497	0.7357001972386588
0.5415821501014199	0.7357001972386588
0.5415821501014199	0.7396449704142012
0.5557809330628803	0.7396449704142012
0.5557809330628803	0.7416173570019724
0.5598377281947262	0.7416173570019724
0.5598377281947262	0.747534516765286
0.5618661257606491	0.747534516765286
0.5618661257606491	0.7514792899408284
0.5679513184584178	0.7514792899408284
0.5679513184584178	0.7554240631163708
0.5740365111561866	0.7554240631163708
0.5740365111561866	0.757396449704142
0.5801217038539553	0.757396449704142
0.5801217038539553	0.7633136094674556
0.5841784989858012	0.7633136094674556
0.5841784989858012	0.7712031558185405
0.5862068965517241	0.7712031558185405
0.5862068965517241	0.7731755424063116
0.592292089249493	0.7731755424063116
0.592292089249493	0.777120315581854
0.5963488843813387	0.777120315581854
0.5963488843813387	0.7830374753451677
0.5983772819472617	0.7830374753451677
0.5983772819472617	0.7869822485207101
0.6004056795131846	0.7869822485207101
0.6004056795131846	0.7909270216962525
0.6105476673427992	0.7909270216962525
0.6105476673427992	0.7928994082840237
0.6166328600405679	0.7928994082840237
0.6166328600405679	0.7948717948717948
0.6227180527383367	0.7948717948717948
0.6227180527383367	0.8047337278106509
0.6247464503042597	0.8047337278106509
0.6247464503042597	0.8126232741617357
0.6267748478701826	0.8126232741617357
0.6267748478701826	0.814595660749507
0.6328600405679513	0.814595660749507
0.6328600405679513	0.8165680473372781
0.6389452332657201	0.8165680473372781
0.6389452332657201	0.8185404339250493
0.640973630831643	0.8185404339250493
0.640973630831643	0.8205128205128205
0.6430020283975659	0.8205128205128205
0.6430020283975659	0.8224852071005917
0.6450304259634888	0.8224852071005917
0.6450304259634888	0.8264299802761341
0.6490872210953347	0.8264299802761341
0.6490872210953347	0.8303747534516766
0.6511156186612576	0.8303747534516766
0.6511156186612576	0.8323471400394478
0.6531440162271805	0.8323471400394478
0.6531440162271805	0.834319526627219
0.6551724137931034	0.834319526627219
0.6551724137931034	0.8362919132149902
0.6713995943204868	0.8362919132149902
0.6713995943204868	0.8382642998027613
0.6734279918864098	0.8382642998027613
0.6734279918864098	0.8402366863905325
0.6774847870182555	0.8402366863905325
0.6774847870182555	0.8461538461538461
0.6795131845841785	0.8461538461538461
0.6795131845841785	0.8481262327416174
0.6876267748478702	0.8481262327416174
0.6876267748478702	0.8500986193293886
0.6957403651115619	0.8500986193293886
0.6957403651115619	0.8520710059171598
0.6977687626774848	0.8520710059171598
0.6977687626774848	0.854043392504931
0.6997971602434077	0.854043392504931
0.6997971602434077	0.8560157790927022
0.7099391480730223	0.8560157790927022
0.7099391480730223	0.8579881656804734
0.718052738336714	0.8579881656804734
0.718052738336714	0.8599605522682445
0.7281947261663286	0.8599605522682445
0.7281947261663286	0.8619329388560157
0.7383367139959433	0.8619329388560157
0.7383367139959433	0.863905325443787
0.742393509127789	0.863905325443787
0.742393509127789	0.8658777120315582
0.7464503042596349	0.8658777120315582
0.7464503042596349	0.8698224852071006
0.7484787018255578	0.8698224852071006
0.7484787018255578	0.873767258382643
0.7505070993914807	0.873767258382643
0.7505070993914807	0.8796844181459567
0.7565922920892495	0.8796844181459567
0.7565922920892495	0.883629191321499
0.768762677484787	0.883629191321499
0.768762677484787	0.8856015779092702
0.77079107505071	0.8856015779092702
0.77079107505071	0.8875739644970414
0.7768762677484787	0.8875739644970414
0.7768762677484787	0.8915187376725838
0.7789046653144016	0.8915187376725838
0.7789046653144016	0.8954635108481263
0.7849898580121704	0.8954635108481263
0.7849898580121704	0.8974358974358975
0.7870182555780934	0.8974358974358975
0.7870182555780934	0.8994082840236687
0.8052738336713996	0.8994082840236687
0.8052738336713996	0.9013806706114399
0.8093306288032455	0.9013806706114399
0.8093306288032455	0.9072978303747534
0.8113590263691683	0.9072978303747534
0.8113590263691683	0.9112426035502958
0.8154158215010142	0.9112426035502958
0.8154158215010142	0.9151873767258383
0.8194726166328601	0.9151873767258383
0.8194726166328601	0.9171597633136095
0.8275862068965517	0.9171597633136095
0.8275862068965517	0.9191321499013807
0.8356997971602435	0.9191321499013807
0.8356997971602435	0.9230769230769231
0.8519269776876268	0.9230769230769231
0.8519269776876268	0.9250493096646942
0.8580121703853956	0.9250493096646942
0.8580121703853956	0.9270216962524654
0.8600405679513184	0.9270216962524654
0.8600405679513184	0.9309664694280079
0.8640973630831643	0.9309664694280079
0.8640973630831643	0.9329388560157791
0.8681541582150102	0.9329388560157791
0.8681541582150102	0.9349112426035503
0.8722109533468559	0.9349112426035503
0.8722109533468559	0.9388560157790927
0.8742393509127789	0.9388560157790927
0.8742393509127789	0.9408284023668639
0.8762677484787018	0.9408284023668639
0.8762677484787018	0.9428007889546351
0.8864097363083164	0.9428007889546351
0.8864097363083164	0.9447731755424064
0.8884381338742393	0.9447731755424064
0.8884381338742393	0.9487179487179487
0.8924949290060852	0.9487179487179487
0.8924949290060852	0.9526627218934911
0.9107505070993914	0.9526627218934911
0.9107505070993914	0.9546351084812623
0.9148073022312373	0.9546351084812623
0.9148073022312373	0.9566074950690335
0.9188640973630832	0.9566074950690335
0.9188640973630832	0.9644970414201184
0.9249492900608519	0.9644970414201184
0.9249492900608519	0.9684418145956607
0.9371196754563894	0.9684418145956607
0.9371196754563894	0.9704142011834319
0.9391480730223124	0.9704142011834319
0.9391480730223124	0.9743589743589743
0.9432048681541582	0.9743589743589743
0.9432048681541582	0.9763313609467456
0.947261663286004	0.9763313609467456
0.947261663286004	0.980276134122288
0.9553752535496958	0.980276134122288
0.9553752535496958	0.9842209072978304
0.9574036511156186	0.9842209072978304
0.9574036511156186	0.9861932938856016
0.9655172413793104	0.9861932938856016
0.9655172413793104	0.9901380670611439
0.9716024340770791	0.9901380670611439
0.9716024340770791	0.9921104536489151
0.9776876267748479	0.9921104536489151
0.9776876267748479	0.9940828402366864
1.0	0.9940828402366864
1.0	1.0


==> data/method/agnews/roc/2_gram.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.005917159763313609
0.002028397565922921	0.005917159763313609
0.002028397565922921	0.013806706114398421
0.004056795131845842	0.013806706114398421
0.004056795131845842	0.015779092702169626
0.006085192697768763	0.015779092702169626
0.006085192697768763	0.027613412228796843
0.008113590263691683	0.027613412228796843
0.008113590263691683	0.029585798816568046
0.010141987829614604	0.029585798816568046
0.010141987829614604	0.03747534516765286
0.012170385395537525	0.03747534516765286
0.012170385395537525	0.03944773175542406
0.016227180527383367	0.03944773175542406
0.016227180527383367	0.047337278106508875
0.018255578093306288	0.047337278106508875
0.018255578093306288	0.05917159763313609
0.02028397565922921	0.05917159763313609
0.02028397565922921	0.0611439842209073
0.02231237322515213	0.0611439842209073
0.02231237322515213	0.06903353057199212
0.02434077079107505	0.06903353057199212
0.02434077079107505	0.08481262327416174
0.02636916835699797	0.08481262327416174
0.02636916835699797	0.08678500986193294
0.028397565922920892	0.08678500986193294
0.028397565922920892	0.10059171597633136
0.034482758620689655	0.10059171597633136
0.034482758620689655	0.10848126232741617
0.036511156186612576	0.10848126232741617
0.036511156186612576	0.11242603550295859
0.038539553752535496	0.11242603550295859
0.038539553752535496	0.11439842209072978
0.04665314401622718	0.11439842209072978
0.04665314401622718	0.11834319526627218
0.0486815415821501	0.11834319526627218
0.0486815415821501	0.1282051282051282
0.05070993914807302	0.1282051282051282
0.05070993914807302	0.14595660749506903
0.05273833671399594	0.14595660749506903
0.05273833671399594	0.15187376725838264
0.05476673427991886	0.15187376725838264
0.05476673427991886	0.16173570019723865
0.060851926977687626	0.16173570019723865
0.060851926977687626	0.16568047337278108
0.06288032454361055	0.16568047337278108
0.06288032454361055	0.16962524654832348
0.06896551724137931	0.16962524654832348
0.06896551724137931	0.17751479289940827
0.07099391480730223	0.17751479289940827
0.07099391480730223	0.1834319526627219
0.07302231237322515	0.1834319526627219
0.07302231237322515	0.1873767258382643
0.07707910750507099	0.1873767258382643
0.07707910750507099	0.19723865877712032
0.07910750507099391	0.19723865877712032
0.07910750507099391	0.21696252465483234
0.08113590263691683	0.21696252465483234
0.08113590263691683	0.21893491124260356
0.08316430020283976	0.21893491124260356
0.08316430020283976	0.22287968441814596
0.08519269776876268	0.22287968441814596
0.08519269776876268	0.22485207100591717
0.08924949290060852	0.22485207100591717
0.08924949290060852	0.22879684418145957
0.09127789046653144	0.22879684418145957
0.09127789046653144	0.2406311637080868
0.09330628803245436	0.2406311637080868
0.09330628803245436	0.25443786982248523
0.09533468559837728	0.25443786982248523
0.09533468559837728	0.2583826429980276
0.09939148073022312	0.2583826429980276
0.09939148073022312	0.2603550295857988
0.10141987829614604	0.2603550295857988
0.10141987829614604	0.26232741617357
0.1075050709939148	0.26232741617357
0.1075050709939148	0.26429980276134124
0.10953346855983773	0.26429980276134124
0.10953346855983773	0.2781065088757396
0.11156186612576065	0.2781065088757396
0.11156186612576065	0.2859960552268245
0.11359026369168357	0.2859960552268245
0.11359026369168357	0.28994082840236685
0.11764705882352941	0.28994082840236685
0.11764705882352941	0.2958579881656805
0.11967545638945233	0.2958579881656805
0.11967545638945233	0.3136094674556213
0.12170385395537525	0.3136094674556213
0.12170385395537525	0.3175542406311637
0.12373225152129817	0.3175542406311637
0.12373225152129817	0.3214990138067061
0.1257606490872211	0.3214990138067061
0.1257606490872211	0.32938856015779094
0.12778904665314403	0.32938856015779094
0.12778904665314403	0.33136094674556216
0.13387423935091278	0.33136094674556216
0.13387423935091278	0.33530571992110453
0.13995943204868155	0.33530571992110453
0.13995943204868155	0.3431952662721893
0.14807302231237324	0.3431952662721893
0.14807302231237324	0.34714003944773175
0.15010141987829614	0.34714003944773175
0.15010141987829614	0.34911242603550297
0.15415821501014199	0.34911242603550297
0.15415821501014199	0.35700197238658776
0.15618661257606492	0.35700197238658776
0.15618661257606492	0.3609467455621302
0.16024340770791076	0.3609467455621302
0.16024340770791076	0.3629191321499014
0.16227180527383367	0.3629191321499014
0.16227180527383367	0.3668639053254438
0.1643002028397566	0.3668639053254438
0.1643002028397566	0.378698224852071
0.1663286004056795	0.378698224852071
0.1663286004056795	0.3806706114398422
0.16835699797160245	0.3806706114398422
0.16835699797160245	0.3826429980276134
0.1724137931034483	0.3826429980276134
0.1724137931034483	0.39250493096646943
0.18052738336713997	0.39250493096646943
0.18052738336713997	0.39447731755424065
0.18255578093306288	0.39447731755424065
0.18255578093306288	0.40433925049309666
0.1845841784989858	0.40433925049309666
0.1845841784989858	0.40828402366863903
0.18661257606490872	0.40828402366863903
0.18661257606490872	0.41025641025641024
0.18864097363083165	0.41025641025641024
0.18864097363083165	0.41222879684418146
0.1926977687626775	0.41222879684418146
0.1926977687626775	0.41420118343195267
0.1947261663286004	0.41420118343195267
0.1947261663286004	0.4181459566074951
0.20081135902636918	0.4181459566074951
0.20081135902636918	0.42011834319526625
0.2028397565922921	0.42011834319526625
0.2028397565922921	0.42209072978303747
0.20689655172413793	0.42209072978303747
0.20689655172413793	0.4240631163708087
0.20892494929006086	0.4240631163708087
0.20892494929006086	0.4319526627218935
0.21095334685598377	0.4319526627218935
0.21095334685598377	0.4358974358974359
0.2129817444219067	0.4358974358974359
0.2129817444219067	0.4378698224852071
0.2150101419878296	0.4378698224852071
0.2150101419878296	0.4437869822485207
0.21906693711967545	0.4437869822485207
0.21906693711967545	0.44970414201183434
0.22718052738336714	0.44970414201183434
0.22718052738336714	0.4516765285996055
0.22920892494929007	0.4516765285996055
0.22920892494929007	0.4536489151873767
0.23123732251521298	0.4536489151873767
0.23123732251521298	0.45759368836291914
0.24746450304259635	0.45759368836291914
0.24746450304259635	0.45956607495069035
0.25963488843813387	0.45956607495069035
0.25963488843813387	0.4635108481262327
0.26774847870182555	0.4635108481262327
0.26774847870182555	0.46548323471400394
0.2697768762677485	0.46548323471400394
0.2697768762677485	0.46942800788954636
0.2718052738336714	0.46942800788954636
0.2718052738336714	0.47731755424063116
0.2738336713995943	0.47731755424063116
0.2738336713995943	0.4812623274161736
0.27586206896551724	0.4812623274161736
0.27586206896551724	0.48520710059171596
0.2778904665314402	0.48520710059171596
0.2778904665314402	0.48717948717948717
0.281947261663286	0.48717948717948717
0.281947261663286	0.4970414201183432
0.2839756592292089	0.4970414201183432
0.2839756592292089	0.5029585798816568
0.28600405679513186	0.5029585798816568
0.28600405679513186	0.5069033530571992
0.2880324543610548	0.5069033530571992
0.2880324543610548	0.5088757396449705
0.29006085192697767	0.5088757396449705
0.29006085192697767	0.5108481262327417
0.2920892494929006	0.5108481262327417
0.2920892494929006	0.5128205128205128
0.29411764705882354	0.5128205128205128
0.29411764705882354	0.514792899408284
0.2961460446247465	0.514792899408284
0.2961460446247465	0.5167652859960552
0.3002028397565923	0.5167652859960552
0.3002028397565923	0.5207100591715976
0.30425963488843816	0.5207100591715976
0.30425963488843816	0.5226824457593688
0.30831643002028397	0.5226824457593688
0.30831643002028397	0.5266272189349113
0.3144016227180527	0.5266272189349113
0.3144016227180527	0.5285996055226825
0.31643002028397565	0.5285996055226825
0.31643002028397565	0.5305719921104537
0.3184584178498986	0.5305719921104537
0.3184584178498986	0.5325443786982249
0.3204868154158215	0.5325443786982249
0.3204868154158215	0.5384615384615384
0.3225152129817444	0.5384615384615384
0.3225152129817444	0.5404339250493096
0.32454361054766734	0.5404339250493096
0.32454361054766734	0.5443786982248521
0.3265720081135903	0.5443786982248521
0.3265720081135903	0.5463510848126233
0.3306288032454361	0.5463510848126233
0.3306288032454361	0.5483234714003945
0.33468559837728196	0.5483234714003945
0.33468559837728196	0.5502958579881657
0.3367139959432049	0.5502958579881657
0.3367139959432049	0.5522682445759369
0.33874239350912777	0.5522682445759369
0.33874239350912777	0.5562130177514792
0.34279918864097364	0.5562130177514792
0.34279918864097364	0.5601577909270217
0.3448275862068966	0.5601577909270217
0.3448275862068966	0.5660749506903353
0.3488843813387424	0.5660749506903353
0.3488843813387424	0.5680473372781065
0.35496957403651114	0.5680473372781065
0.35496957403651114	0.5700197238658777
0.36105476673427994	0.5700197238658777
0.36105476673427994	0.5759368836291914
0.3671399594320487	0.5759368836291914
0.3671399594320487	0.5779092702169625
0.3691683569979716	0.5779092702169625
0.3691683569979716	0.5818540433925049
0.37322515212981744	0.5818540433925049
0.37322515212981744	0.5838264299802761
0.3752535496957404	0.5838264299802761
0.3752535496957404	0.5857988165680473
0.3772819472616633	0.5857988165680473
0.3772819472616633	0.5897435897435898
0.3793103448275862	0.5897435897435898
0.3793103448275862	0.5976331360946746
0.38336713995943206	0.5976331360946746
0.38336713995943206	0.6035502958579881
0.39148073022312374	0.6035502958579881
0.39148073022312374	0.6055226824457594
0.3935091277890467	0.6055226824457594
0.3935091277890467	0.6134122287968442
0.39553752535496955	0.6134122287968442
0.39553752535496955	0.6173570019723866
0.3995943204868154	0.6173570019723866
0.3995943204868154	0.6193293885601578
0.40162271805273836	0.6193293885601578
0.40162271805273836	0.6272189349112426
0.40365111561866124	0.6272189349112426
0.40365111561866124	0.6291913214990138
0.4056795131845842	0.6291913214990138
0.4056795131845842	0.631163708086785
0.40973630831643004	0.631163708086785
0.40973630831643004	0.6331360946745562
0.41379310344827586	0.6331360946745562
0.41379310344827586	0.6351084812623274
0.42190669371196754	0.6351084812623274
0.42190669371196754	0.6390532544378699
0.4259634888438134	0.6390532544378699
0.4259634888438134	0.6429980276134122
0.4300202839756592	0.6429980276134122
0.4300202839756592	0.6449704142011834
0.43204868154158216	0.6449704142011834
0.43204868154158216	0.6469428007889546
0.4340770791075051	0.6469428007889546
0.4340770791075051	0.650887573964497
0.43610547667342797	0.650887573964497
0.43610547667342797	0.6528599605522682
0.4381338742393509	0.6528599605522682
0.4381338742393509	0.6548323471400395
0.44016227180527384	0.6548323471400395
0.44016227180527384	0.6587771203155819
0.4421906693711968	0.6587771203155819
0.4421906693711968	0.6627218934911243
0.4482758620689655	0.6627218934911243
0.4482758620689655	0.6646942800788954
0.4543610547667343	0.6646942800788954
0.4543610547667343	0.6666666666666666
0.460446247464503	0.6666666666666666
0.460446247464503	0.6706114398422091
0.4645030425963489	0.6706114398422091
0.4645030425963489	0.6745562130177515
0.4665314401622718	0.6745562130177515
0.4665314401622718	0.6765285996055227
0.47058823529411764	0.6765285996055227
0.47058823529411764	0.6785009861932939
0.48884381338742394	0.6785009861932939
0.48884381338742394	0.6804733727810651
0.49290060851926976	0.6804733727810651
0.49290060851926976	0.6844181459566075
0.4969574036511156	0.6844181459566075
0.4969574036511156	0.6863905325443787
0.49898580121703856	0.6863905325443787
0.49898580121703856	0.6883629191321499
0.5010141987829615	0.6883629191321499
0.5010141987829615	0.6903353057199211
0.5030425963488844	0.6903353057199211
0.5030425963488844	0.6962524654832347
0.5050709939148073	0.6962524654832347
0.5050709939148073	0.7041420118343196
0.5070993914807302	0.7041420118343196
0.5070993914807302	0.7120315581854043
0.5091277890466531	0.7120315581854043
0.5091277890466531	0.7159763313609467
0.5212981744421906	0.7159763313609467
0.5212981744421906	0.717948717948718
0.5253549695740365	0.717948717948718
0.5253549695740365	0.7199211045364892
0.5273833671399595	0.7199211045364892
0.5273833671399595	0.7218934911242604
0.537525354969574	0.7218934911242604
0.537525354969574	0.7238658777120316
0.5436105476673428	0.7238658777120316
0.5436105476673428	0.727810650887574
0.5456389452332657	0.727810650887574
0.5456389452332657	0.7317554240631163
0.5537525354969574	0.7317554240631163
0.5537525354969574	0.7337278106508875
0.5578093306288032	0.7337278106508875
0.5578093306288032	0.73767258382643
0.5598377281947262	0.73767258382643
0.5598377281947262	0.7396449704142012
0.5618661257606491	0.7396449704142012
0.5618661257606491	0.7435897435897436
0.565922920892495	0.7435897435897436
0.565922920892495	0.7455621301775148
0.5780933062880325	0.7455621301775148
0.5780933062880325	0.7495069033530573
0.5801217038539553	0.7495069033530573
0.5801217038539553	0.7534516765285996
0.5841784989858012	0.7534516765285996
0.5841784989858012	0.7554240631163708
0.5862068965517241	0.7554240631163708
0.5862068965517241	0.757396449704142
0.592292089249493	0.757396449704142
0.592292089249493	0.7613412228796844
0.5943204868154158	0.7613412228796844
0.5943204868154158	0.7633136094674556
0.6004056795131846	0.7633136094674556
0.6004056795131846	0.7652859960552268
0.6024340770791075	0.7652859960552268
0.6024340770791075	0.7672583826429981
0.6044624746450304	0.7672583826429981
0.6044624746450304	0.7692307692307693
0.6105476673427992	0.7692307692307693
0.6105476673427992	0.7731755424063116
0.6186612576064908	0.7731755424063116
0.6186612576064908	0.7751479289940828
0.6267748478701826	0.7751479289940828
0.6267748478701826	0.7790927021696252
0.6288032454361054	0.7790927021696252
0.6288032454361054	0.7850098619329389
0.6308316430020284	0.7850098619329389
0.6308316430020284	0.7869822485207101
0.6389452332657201	0.7869822485207101
0.6389452332657201	0.7889546351084813
0.640973630831643	0.7889546351084813
0.640973630831643	0.7909270216962525
0.6490872210953347	0.7909270216962525
0.6490872210953347	0.7928994082840237
0.6551724137931034	0.7928994082840237
0.6551724137931034	0.7948717948717948
0.6572008113590264	0.7948717948717948
0.6572008113590264	0.8007889546351085
0.6592292089249493	0.8007889546351085
0.6592292089249493	0.8047337278106509
0.6612576064908722	0.8047337278106509
0.6612576064908722	0.8106508875739645
0.6673427991886409	0.8106508875739645
0.6673427991886409	0.8165680473372781
0.6693711967545639	0.8165680473372781
0.6693711967545639	0.8185404339250493
0.6713995943204868	0.8185404339250493
0.6713995943204868	0.8205128205128205
0.6774847870182555	0.8205128205128205
0.6774847870182555	0.8224852071005917
0.6855983772819473	0.8224852071005917
0.6855983772819473	0.8264299802761341
0.6876267748478702	0.8264299802761341
0.6876267748478702	0.8284023668639053
0.6896551724137931	0.8284023668639053
0.6896551724137931	0.8303747534516766
0.6977687626774848	0.8303747534516766
0.6977687626774848	0.8323471400394478
0.6997971602434077	0.8323471400394478
0.6997971602434077	0.834319526627219
0.7018255578093306	0.834319526627219
0.7018255578093306	0.8362919132149902
0.7038539553752535	0.8362919132149902
0.7038539553752535	0.8382642998027613
0.7099391480730223	0.8382642998027613
0.7099391480730223	0.8402366863905325
0.716024340770791	0.8402366863905325
0.716024340770791	0.8422090729783037
0.718052738336714	0.8422090729783037
0.718052738336714	0.8461538461538461
0.7200811359026369	0.8461538461538461
0.7200811359026369	0.8481262327416174
0.7241379310344828	0.8481262327416174
0.7241379310344828	0.8500986193293886
0.7281947261663286	0.8500986193293886
0.7281947261663286	0.8520710059171598
0.7302231237322515	0.8520710059171598
0.7302231237322515	0.854043392504931
0.7383367139959433	0.854043392504931
0.7383367139959433	0.8560157790927022
0.7403651115618661	0.8560157790927022
0.7403651115618661	0.8579881656804734
0.742393509127789	0.8579881656804734
0.742393509127789	0.8619329388560157
0.744421906693712	0.8619329388560157
0.744421906693712	0.863905325443787
0.7484787018255578	0.863905325443787
0.7484787018255578	0.8658777120315582
0.7545638945233266	0.8658777120315582
0.7545638945233266	0.8678500986193294
0.7586206896551724	0.8678500986193294
0.7586206896551724	0.8698224852071006
0.7606490872210954	0.8698224852071006
0.7606490872210954	0.8717948717948718
0.7667342799188641	0.8717948717948718
0.7667342799188641	0.873767258382643
0.768762677484787	0.873767258382643
0.768762677484787	0.8757396449704142
0.7748478701825557	0.8757396449704142
0.7748478701825557	0.8777120315581854
0.7870182555780934	0.8777120315581854
0.7870182555780934	0.8796844181459567
0.7890466531440162	0.8796844181459567
0.7890466531440162	0.8816568047337278
0.7931034482758621	0.8816568047337278
0.7931034482758621	0.883629191321499
0.7971602434077079	0.883629191321499
0.7971602434077079	0.8856015779092702
0.7991886409736308	0.8856015779092702
0.7991886409736308	0.8875739644970414
0.8174442190669371	0.8875739644970414
0.8174442190669371	0.8915187376725838
0.8194726166328601	0.8915187376725838
0.8194726166328601	0.8954635108481263
0.8255578093306288	0.8954635108481263
0.8255578093306288	0.8974358974358975
0.8377281947261663	0.8974358974358975
0.8377281947261663	0.9013806706114399
0.8397565922920892	0.9013806706114399
0.8397565922920892	0.903353057199211
0.8417849898580122	0.903353057199211
0.8417849898580122	0.9053254437869822
0.8438133874239351	0.9053254437869822
0.8438133874239351	0.9072978303747534
0.847870182555781	0.9072978303747534
0.847870182555781	0.9132149901380671
0.8498985801217038	0.9132149901380671
0.8498985801217038	0.9191321499013807
0.8519269776876268	0.9191321499013807
0.8519269776876268	0.9211045364891519
0.8661257606490872	0.9211045364891519
0.8661257606490872	0.9230769230769231
0.8701825557809331	0.9230769230769231
0.8701825557809331	0.9250493096646942
0.8722109533468559	0.9250493096646942
0.8722109533468559	0.9309664694280079
0.8782961460446247	0.9309664694280079
0.8782961460446247	0.9368836291913215
0.8864097363083164	0.9368836291913215
0.8864097363083164	0.9388560157790927
0.8904665314401623	0.9388560157790927
0.8904665314401623	0.9408284023668639
0.9006085192697769	0.9408284023668639
0.9006085192697769	0.9428007889546351
0.9066937119675457	0.9428007889546351
0.9066937119675457	0.9447731755424064
0.9087221095334685	0.9447731755424064
0.9087221095334685	0.9467455621301775
0.9107505070993914	0.9467455621301775
0.9107505070993914	0.9487179487179487
0.9371196754563894	0.9487179487179487
0.9371196754563894	0.9526627218934911
0.9391480730223124	0.9526627218934911
0.9391480730223124	0.9546351084812623
0.947261663286004	0.9546351084812623
0.947261663286004	0.9566074950690335
0.9513184584178499	0.9566074950690335
0.9513184584178499	0.9585798816568047
0.9553752535496958	0.9585798816568047
0.9553752535496958	0.9625246548323472
0.9614604462474645	0.9625246548323472
0.9614604462474645	0.9644970414201184
0.9634888438133874	0.9644970414201184
0.9634888438133874	0.9664694280078896
0.9675456389452333	0.9664694280078896
0.9675456389452333	0.9684418145956607
0.9695740365111561	0.9684418145956607
0.9695740365111561	0.9704142011834319
0.9716024340770791	0.9704142011834319
0.9716024340770791	0.9723865877712031
0.9756592292089249	0.9723865877712031
0.9756592292089249	0.9842209072978304
0.9797160243407708	0.9842209072978304
0.9797160243407708	0.9881656804733728
0.9817444219066938	0.9881656804733728
0.9817444219066938	0.9940828402366864
0.9837728194726166	0.9940828402366864
0.9837728194726166	0.9960552268244576
0.9858012170385395	0.9960552268244576
0.9858012170385395	0.9980276134122288
0.9959432048681541	0.9980276134122288
0.9959432048681541	1.0
1.0	1.0


==> data/method/agnews/roc/emb.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.0039447731755424065
0.004056795131845842	0.0039447731755424065
0.004056795131845842	0.015779092702169626
0.010141987829614604	0.015779092702169626
0.010141987829614604	0.01972386587771203
0.014198782961460446	0.01972386587771203
0.014198782961460446	0.021696252465483234
0.018255578093306288	0.021696252465483234
0.018255578093306288	0.02564102564102564
0.02028397565922921	0.02564102564102564
0.02028397565922921	0.027613412228796843
0.02231237322515213	0.027613412228796843
0.02231237322515213	0.029585798816568046
0.02434077079107505	0.029585798816568046
0.02434077079107505	0.03155818540433925
0.030425963488843813	0.03155818540433925
0.030425963488843813	0.03550295857988166
0.032454361054766734	0.03550295857988166
0.032454361054766734	0.03944773175542406
0.036511156186612576	0.03944773175542406
0.036511156186612576	0.04142011834319527
0.038539553752535496	0.04142011834319527
0.038539553752535496	0.04339250493096647
0.04259634888438134	0.04339250493096647
0.04259634888438134	0.047337278106508875
0.0486815415821501	0.047337278106508875
0.0486815415821501	0.04930966469428008
0.05273833671399594	0.04930966469428008
0.05273833671399594	0.05128205128205128
0.06288032454361055	0.05128205128205128
0.06288032454361055	0.05325443786982249
0.06693711967545639	0.05325443786982249
0.06693711967545639	0.05719921104536489
0.07505070993914807	0.05719921104536489
0.07505070993914807	0.0611439842209073
0.0872210953346856	0.0611439842209073
0.0872210953346856	0.0631163708086785
0.09127789046653144	0.0631163708086785
0.09127789046653144	0.0650887573964497
0.09330628803245436	0.0650887573964497
0.09330628803245436	0.0670611439842209
0.0973630831643002	0.0670611439842209
0.0973630831643002	0.07297830374753451
0.09939148073022312	0.07297830374753451
0.09939148073022312	0.07692307692307693
0.10344827586206896	0.07692307692307693
0.10344827586206896	0.08678500986193294
0.10547667342799188	0.08678500986193294
0.10547667342799188	0.09270216962524655
0.10953346855983773	0.09270216962524655
0.10953346855983773	0.09467455621301775
0.11156186612576065	0.09467455621301775
0.11156186612576065	0.10256410256410256
0.11359026369168357	0.10256410256410256
0.11359026369168357	0.10650887573964497
0.11561866125760649	0.10650887573964497
0.11561866125760649	0.10848126232741617
0.11967545638945233	0.10848126232741617
0.11967545638945233	0.11242603550295859
0.12170385395537525	0.11242603550295859
0.12170385395537525	0.11834319526627218
0.1257606490872211	0.11834319526627218
0.1257606490872211	0.1203155818540434
0.12981744421906694	0.1203155818540434
0.12981744421906694	0.126232741617357
0.13184584178498987	0.126232741617357
0.13184584178498987	0.13214990138067062
0.13793103448275862	0.13214990138067062
0.13793103448275862	0.1341222879684418
0.13995943204868155	0.1341222879684418
0.13995943204868155	0.13806706114398423
0.14198782961460446	0.13806706114398423
0.14198782961460446	0.14201183431952663
0.14807302231237324	0.14201183431952663
0.14807302231237324	0.14792899408284024
0.15010141987829614	0.14792899408284024
0.15010141987829614	0.15384615384615385
0.15212981744421908	0.15384615384615385
0.15212981744421908	0.15581854043392504
0.15415821501014199	0.15581854043392504
0.15415821501014199	0.15976331360946747
0.15618661257606492	0.15976331360946747
0.15618661257606492	0.16173570019723865
0.15821501014198783	0.16173570019723865
0.15821501014198783	0.16568047337278108
0.1663286004056795	0.16568047337278108
0.1663286004056795	0.16962524654832348
0.17647058823529413	0.16962524654832348
0.17647058823529413	0.17357001972386588
0.17849898580121704	0.17357001972386588
0.17849898580121704	0.1814595660749507
0.18052738336713997	0.1814595660749507
0.18052738336713997	0.1854043392504931
0.18255578093306288	0.1854043392504931
0.18255578093306288	0.1873767258382643
0.1845841784989858	0.1873767258382643
0.1845841784989858	0.1893491124260355
0.18661257606490872	0.1893491124260355
0.18661257606490872	0.19723865877712032
0.19066937119675456	0.19723865877712032
0.19066937119675456	0.1992110453648915
0.1926977687626775	0.1992110453648915
0.1926977687626775	0.20118343195266272
0.19675456389452334	0.20118343195266272
0.19675456389452334	0.20710059171597633
0.20081135902636918	0.20710059171597633
0.20081135902636918	0.20907297830374755
0.20486815415821502	0.20907297830374755
0.20486815415821502	0.21104536489151873
0.20689655172413793	0.21104536489151873
0.20689655172413793	0.21301775147928995
0.21095334685598377	0.21301775147928995
0.21095334685598377	0.21499013806706113
0.2129817444219067	0.21499013806706113
0.2129817444219067	0.21893491124260356
0.21703853955375255	0.21893491124260356
0.21703853955375255	0.22287968441814596
0.21906693711967545	0.22287968441814596
0.21906693711967545	0.22682445759368836
0.2210953346855984	0.22682445759368836
0.2210953346855984	0.22879684418145957
0.22515212981744423	0.22879684418145957
0.22515212981744423	0.23274161735700197
0.22718052738336714	0.23274161735700197
0.22718052738336714	0.23471400394477318
0.22920892494929007	0.23471400394477318
0.22920892494929007	0.2406311637080868
0.23123732251521298	0.2406311637080868
0.23123732251521298	0.24260355029585798
0.23529411764705882	0.24260355029585798
0.23529411764705882	0.2504930966469428
0.23732251521298176	0.2504930966469428
0.23732251521298176	0.252465483234714
0.23935091277890466	0.252465483234714
0.23935091277890466	0.26232741617357
0.2434077079107505	0.26232741617357
0.2434077079107505	0.2682445759368836
0.24543610547667344	0.2682445759368836
0.24543610547667344	0.2702169625246548
0.24746450304259635	0.2702169625246548
0.24746450304259635	0.27218934911242604
0.24949290060851928	0.27218934911242604
0.24949290060851928	0.27416173570019725
0.25557809330628806	0.27416173570019725
0.25557809330628806	0.27613412228796846
0.26774847870182555	0.27613412228796846
0.26774847870182555	0.2781065088757396
0.2697768762677485	0.2781065088757396
0.2697768762677485	0.28402366863905326
0.2718052738336714	0.28402366863905326
0.2718052738336714	0.2859960552268245
0.2738336713995943	0.2859960552268245
0.2738336713995943	0.2879684418145957
0.281947261663286	0.2879684418145957
0.281947261663286	0.28994082840236685
0.2839756592292089	0.28994082840236685
0.2839756592292089	0.2958579881656805
0.29006085192697767	0.2958579881656805
0.29006085192697767	0.29980276134122286
0.29817444219066935	0.29980276134122286
0.29817444219066935	0.3037475345167653
0.3002028397565923	0.3037475345167653
0.3002028397565923	0.3076923076923077
0.3022312373225152	0.3076923076923077
0.3022312373225152	0.3116370808678501
0.30425963488843816	0.3116370808678501
0.30425963488843816	0.3155818540433925
0.3103448275862069	0.3155818540433925
0.3103448275862069	0.31952662721893493
0.3144016227180527	0.31952662721893493
0.3144016227180527	0.3214990138067061
0.3184584178498986	0.3214990138067061
0.3184584178498986	0.32741617357001973
0.32454361054766734	0.32741617357001973
0.32454361054766734	0.34122287968441817
0.3286004056795132	0.34122287968441817
0.3286004056795132	0.3431952662721893
0.33468559837728196	0.3431952662721893
0.33468559837728196	0.34516765285996054
0.3367139959432049	0.34516765285996054
0.3367139959432049	0.34911242603550297
0.3448275862068966	0.34911242603550297
0.3448275862068966	0.3510848126232742
0.34685598377281945	0.3510848126232742
0.34685598377281945	0.35502958579881655
0.3509127789046653	0.35502958579881655
0.3509127789046653	0.35700197238658776
0.3630831643002028	0.35700197238658776
0.3630831643002028	0.358974358974359
0.3671399594320487	0.358974358974359
0.3671399594320487	0.368836291913215
0.3711967545638945	0.368836291913215
0.3711967545638945	0.3747534516765286
0.37322515212981744	0.3747534516765286
0.37322515212981744	0.3806706114398422
0.3772819472616633	0.3806706114398422
0.3772819472616633	0.3826429980276134
0.3813387423935091	0.3826429980276134
0.3813387423935091	0.39250493096646943
0.38336713995943206	0.39250493096646943
0.38336713995943206	0.40039447731755423
0.38742393509127787	0.40039447731755423
0.38742393509127787	0.40433925049309666
0.39148073022312374	0.40433925049309666
0.39148073022312374	0.40828402366863903
0.39553752535496955	0.40828402366863903
0.39553752535496955	0.41025641025641024
0.40365111561866124	0.41025641025641024
0.40365111561866124	0.41222879684418146
0.4056795131845842	0.41222879684418146
0.4056795131845842	0.4181459566074951
0.4077079107505071	0.4181459566074951
0.4077079107505071	0.42011834319526625
0.4117647058823529	0.42011834319526625
0.4117647058823529	0.4260355029585799
0.41379310344827586	0.4260355029585799
0.41379310344827586	0.4280078895463511
0.4178498985801217	0.4280078895463511
0.4178498985801217	0.4319526627218935
0.4198782961460446	0.4319526627218935
0.4198782961460446	0.4339250493096647
0.42190669371196754	0.4339250493096647
0.42190669371196754	0.4358974358974359
0.4239350912778905	0.4358974358974359
0.4239350912778905	0.4418145956607495
0.4259634888438134	0.4418145956607495
0.4259634888438134	0.4437869822485207
0.4279918864097363	0.4437869822485207
0.4279918864097363	0.4477317554240631
0.43204868154158216	0.4477317554240631
0.43204868154158216	0.44970414201183434
0.4421906693711968	0.44970414201183434
0.4421906693711968	0.4536489151873767
0.44421906693711966	0.4536489151873767
0.44421906693711966	0.4556213017751479
0.4462474645030426	0.4556213017751479
0.4462474645030426	0.45759368836291914
0.45030425963488846	0.45759368836291914
0.45030425963488846	0.46548323471400394
0.45233265720081134	0.46548323471400394
0.45233265720081134	0.47337278106508873
0.4543610547667343	0.47337278106508873
0.4543610547667343	0.47534516765285995
0.4563894523326572	0.47534516765285995
0.4563894523326572	0.47731755424063116
0.4665314401622718	0.47731755424063116
0.4665314401622718	0.48717948717948717
0.4685598377281947	0.48717948717948717
0.4685598377281947	0.4930966469428008
0.4726166328600406	0.4930966469428008
0.4726166328600406	0.49506903353057197
0.4746450304259635	0.49506903353057197
0.4746450304259635	0.5009861932938856
0.4766734279918864	0.5009861932938856
0.4766734279918864	0.5108481262327417
0.486815415821501	0.5108481262327417
0.486815415821501	0.514792899408284
0.4908722109533469	0.514792899408284
0.4908722109533469	0.5207100591715976
0.49290060851926976	0.5207100591715976
0.49290060851926976	0.5226824457593688
0.5030425963488844	0.5226824457593688
0.5030425963488844	0.5266272189349113
0.5050709939148073	0.5266272189349113
0.5050709939148073	0.5305719921104537
0.5111561866125761	0.5305719921104537
0.5111561866125761	0.534516765285996
0.513184584178499	0.534516765285996
0.513184584178499	0.5364891518737672
0.5152129817444219	0.5364891518737672
0.5152129817444219	0.5384615384615384
0.5172413793103449	0.5384615384615384
0.5172413793103449	0.5404339250493096
0.5212981744421906	0.5404339250493096
0.5212981744421906	0.5424063116370809
0.5233265720081136	0.5424063116370809
0.5233265720081136	0.5502958579881657
0.5273833671399595	0.5502958579881657
0.5273833671399595	0.5522682445759369
0.5294117647058824	0.5522682445759369
0.5294117647058824	0.5601577909270217
0.5314401622718052	0.5601577909270217
0.5314401622718052	0.5641025641025641
0.5354969574036511	0.5641025641025641
0.5354969574036511	0.5680473372781065
0.537525354969574	0.5680473372781065
0.537525354969574	0.571992110453649
0.5415821501014199	0.571992110453649
0.5415821501014199	0.5779092702169625
0.5436105476673428	0.5779092702169625
0.5436105476673428	0.5798816568047337
0.5476673427991886	0.5798816568047337
0.5476673427991886	0.5818540433925049
0.5496957403651116	0.5818540433925049
0.5496957403651116	0.5857988165680473
0.5598377281947262	0.5857988165680473
0.5598377281947262	0.5877712031558185
0.5618661257606491	0.5877712031558185
0.5618661257606491	0.5897435897435898
0.563894523326572	0.5897435897435898
0.563894523326572	0.5936883629191322
0.5679513184584178	0.5936883629191322
0.5679513184584178	0.5976331360946746
0.5760649087221096	0.5976331360946746
0.5760649087221096	0.6015779092702169
0.5780933062880325	0.6015779092702169
0.5780933062880325	0.6074950690335306
0.5801217038539553	0.6074950690335306
0.5801217038539553	0.6094674556213018
0.5862068965517241	0.6094674556213018
0.5862068965517241	0.611439842209073
0.5882352941176471	0.611439842209073
0.5882352941176471	0.6153846153846154
0.6044624746450304	0.6153846153846154
0.6044624746450304	0.6173570019723866
0.6085192697768763	0.6173570019723866
0.6085192697768763	0.6193293885601578
0.6146044624746451	0.6193293885601578
0.6146044624746451	0.621301775147929
0.6166328600405679	0.621301775147929
0.6166328600405679	0.6232741617357002
0.6267748478701826	0.6232741617357002
0.6267748478701826	0.6291913214990138
0.6348884381338742	0.6291913214990138
0.6348884381338742	0.6351084812623274
0.640973630831643	0.6351084812623274
0.640973630831643	0.6370808678500987
0.6430020283975659	0.6370808678500987
0.6430020283975659	0.6410256410256411
0.6450304259634888	0.6410256410256411
0.6450304259634888	0.6469428007889546
0.6490872210953347	0.6469428007889546
0.6490872210953347	0.6568047337278107
0.6531440162271805	0.6568047337278107
0.6531440162271805	0.6607495069033531
0.6572008113590264	0.6607495069033531
0.6572008113590264	0.6666666666666666
0.6612576064908722	0.6666666666666666
0.6612576064908722	0.6686390532544378
0.6632860040567952	0.6686390532544378
0.6632860040567952	0.6725838264299803
0.665314401622718	0.6725838264299803
0.665314401622718	0.6765285996055227
0.6754563894523327	0.6765285996055227
0.6754563894523327	0.6785009861932939
0.6774847870182555	0.6785009861932939
0.6774847870182555	0.6824457593688363
0.6795131845841785	0.6824457593688363
0.6795131845841785	0.6903353057199211
0.6815415821501014	0.6903353057199211
0.6815415821501014	0.6923076923076923
0.6835699797160243	0.6923076923076923
0.6835699797160243	0.6962524654832347
0.6876267748478702	0.6962524654832347
0.6876267748478702	0.7021696252465484
0.6957403651115619	0.7021696252465484
0.6957403651115619	0.7061143984220908
0.6977687626774848	0.7061143984220908
0.6977687626774848	0.7080867850098619
0.7018255578093306	0.7080867850098619
0.7018255578093306	0.7140039447731755
0.7038539553752535	0.7140039447731755
0.7038539553752535	0.7159763313609467
0.7119675456389453	0.7159763313609467
0.7119675456389453	0.717948717948718
0.716024340770791	0.717948717948718
0.716024340770791	0.7199211045364892
0.7261663286004056	0.7199211045364892
0.7261663286004056	0.7297830374753451
0.7281947261663286	0.7297830374753451
0.7281947261663286	0.7317554240631163
0.7302231237322515	0.7317554240631163
0.7302231237322515	0.7416173570019724
0.742393509127789	0.7416173570019724
0.742393509127789	0.7435897435897436
0.744421906693712	0.7435897435897436
0.744421906693712	0.747534516765286
0.7505070993914807	0.747534516765286
0.7505070993914807	0.7534516765285996
0.7525354969574036	0.7534516765285996
0.7525354969574036	0.757396449704142
0.7545638945233266	0.757396449704142
0.7545638945233266	0.7613412228796844
0.7586206896551724	0.7613412228796844
0.7586206896551724	0.7652859960552268
0.7606490872210954	0.7652859960552268
0.7606490872210954	0.7692307692307693
0.7626774847870182	0.7692307692307693
0.7626774847870182	0.7712031558185405
0.7768762677484787	0.7712031558185405
0.7768762677484787	0.7731755424063116
0.7789046653144016	0.7731755424063116
0.7789046653144016	0.7751479289940828
0.7809330628803245	0.7751479289940828
0.7809330628803245	0.7790927021696252
0.7870182555780934	0.7790927021696252
0.7870182555780934	0.7810650887573964
0.7890466531440162	0.7810650887573964
0.7890466531440162	0.7830374753451677
0.7910750507099391	0.7830374753451677
0.7910750507099391	0.7850098619329389
0.7931034482758621	0.7850098619329389
0.7931034482758621	0.7889546351084813
0.7971602434077079	0.7889546351084813
0.7971602434077079	0.7909270216962525
0.7991886409736308	0.7909270216962525
0.7991886409736308	0.7948717948717948
0.8052738336713996	0.7948717948717948
0.8052738336713996	0.7988165680473372
0.8073022312373225	0.7988165680473372
0.8073022312373225	0.8027613412228797
0.8093306288032455	0.8027613412228797
0.8093306288032455	0.8106508875739645
0.8113590263691683	0.8106508875739645
0.8113590263691683	0.814595660749507
0.8194726166328601	0.814595660749507
0.8194726166328601	0.8165680473372781
0.8235294117647058	0.8165680473372781
0.8235294117647058	0.8224852071005917
0.8275862068965517	0.8224852071005917
0.8275862068965517	0.8284023668639053
0.8316430020283976	0.8284023668639053
0.8316430020283976	0.8303747534516766
0.8336713995943205	0.8303747534516766
0.8336713995943205	0.834319526627219
0.8417849898580122	0.834319526627219
0.8417849898580122	0.8362919132149902
0.8438133874239351	0.8362919132149902
0.8438133874239351	0.8461538461538461
0.845841784989858	0.8461538461538461
0.845841784989858	0.8560157790927022
0.8539553752535497	0.8560157790927022
0.8539553752535497	0.8599605522682445
0.8559837728194726	0.8599605522682445
0.8559837728194726	0.863905325443787
0.8580121703853956	0.863905325443787
0.8580121703853956	0.8658777120315582
0.8600405679513184	0.8658777120315582
0.8600405679513184	0.8698224852071006
0.8620689655172413	0.8698224852071006
0.8620689655172413	0.873767258382643
0.8640973630831643	0.873767258382643
0.8640973630831643	0.8757396449704142
0.8661257606490872	0.8757396449704142
0.8661257606490872	0.8777120315581854
0.8681541582150102	0.8777120315581854
0.8681541582150102	0.8796844181459567
0.8722109533468559	0.8796844181459567
0.8722109533468559	0.8816568047337278
0.8762677484787018	0.8816568047337278
0.8762677484787018	0.883629191321499
0.8823529411764706	0.883629191321499
0.8823529411764706	0.8895463510848126
0.8843813387423936	0.8895463510848126
0.8843813387423936	0.8954635108481263
0.8904665314401623	0.8954635108481263
0.8904665314401623	0.8974358974358975
0.8945233265720081	0.8974358974358975
0.8945233265720081	0.8994082840236687
0.896551724137931	0.8994082840236687
0.896551724137931	0.9013806706114399
0.9006085192697769	0.9013806706114399
0.9006085192697769	0.9053254437869822
0.9026369168356998	0.9053254437869822
0.9026369168356998	0.9072978303747534
0.9046653144016227	0.9072978303747534
0.9046653144016227	0.9092702169625246
0.9148073022312373	0.9092702169625246
0.9148073022312373	0.9112426035502958
0.9168356997971603	0.9112426035502958
0.9168356997971603	0.9230769230769231
0.9188640973630832	0.9230769230769231
0.9188640973630832	0.9270216962524654
0.920892494929006	0.9270216962524654
0.920892494929006	0.9309664694280079
0.9290060851926978	0.9309664694280079
0.9290060851926978	0.9329388560157791
0.9330628803245437	0.9329388560157791
0.9330628803245437	0.9349112426035503
0.9411764705882353	0.9349112426035503
0.9411764705882353	0.9368836291913215
0.9432048681541582	0.9368836291913215
0.9432048681541582	0.9428007889546351
0.9452332657200812	0.9428007889546351
0.9452332657200812	0.9447731755424064
0.949290060851927	0.9447731755424064
0.949290060851927	0.9506903353057199
0.9513184584178499	0.9506903353057199
0.9513184584178499	0.9585798816568047
0.9533468559837728	0.9585798816568047
0.9533468559837728	0.960552268244576
0.9574036511156186	0.960552268244576
0.9574036511156186	0.9625246548323472
0.9614604462474645	0.9625246548323472
0.9614604462474645	0.9644970414201184
0.9634888438133874	0.9644970414201184
0.9634888438133874	0.9664694280078896
0.9655172413793104	0.9664694280078896
0.9655172413793104	0.9704142011834319
0.973630831643002	0.9704142011834319
0.973630831643002	0.9723865877712031
0.9797160243407708	0.9723865877712031
0.9797160243407708	0.9743589743589743
0.9837728194726166	0.9743589743589743
0.9837728194726166	0.9763313609467456
0.9858012170385395	0.9763313609467456
0.9858012170385395	0.9783037475345168
0.9918864097363083	0.9783037475345168
0.9918864097363083	0.9921104536489151
0.9939148073022313	0.9921104536489151
0.9939148073022313	0.9960552268244576
1.0	0.9960552268244576
1.0	1.0


==> data/method/agnews/roc/jac.tsv <==
fpr	tpr
0.0	0.0
0.002028397565922921	0.0
0.004056795131845842	0.0
0.004056795131845842	0.005917159763313609
0.010141987829614604	0.005917159763313609
0.010141987829614604	0.007889546351084813
0.012170385395537525	0.007889546351084813
0.012170385395537525	0.009861932938856016
0.014198782961460446	0.009861932938856016
0.014198782961460446	0.01775147928994083
0.016227180527383367	0.01775147928994083
0.016227180527383367	0.01972386587771203
0.018255578093306288	0.01972386587771203
0.018255578093306288	0.02564102564102564
0.02028397565922921	0.02564102564102564
0.02028397565922921	0.027613412228796843
0.02231237322515213	0.027613412228796843
0.02231237322515213	0.03155818540433925
0.02434077079107505	0.03155818540433925
0.02434077079107505	0.03747534516765286
0.02636916835699797	0.03747534516765286
0.02636916835699797	0.04142011834319527
0.030425963488843813	0.04142011834319527
0.030425963488843813	0.04339250493096647
0.032454361054766734	0.04339250493096647
0.032454361054766734	0.04930966469428008
0.036511156186612576	0.04930966469428008
0.036511156186612576	0.05128205128205128
0.038539553752535496	0.05128205128205128
0.038539553752535496	0.055226824457593686
0.04056795131845842	0.055226824457593686
0.04056795131845842	0.05719921104536489
0.04462474645030426	0.05719921104536489
0.04462474645030426	0.05917159763313609
0.04665314401622718	0.05917159763313609
0.04665314401622718	0.0611439842209073
0.0486815415821501	0.0611439842209073
0.0486815415821501	0.0631163708086785
0.05070993914807302	0.0631163708086785
0.05070993914807302	0.0650887573964497
0.05476673427991886	0.0650887573964497
0.05476673427991886	0.06903353057199212
0.058823529411764705	0.06903353057199212
0.058823529411764705	0.07100591715976332
0.06490872210953347	0.07100591715976332
0.06490872210953347	0.07297830374753451
0.07099391480730223	0.07297830374753451
0.07099391480730223	0.07495069033530571
0.07302231237322515	0.07495069033530571
0.07302231237322515	0.07692307692307693
0.07505070993914807	0.07692307692307693
0.07505070993914807	0.08678500986193294
0.08316430020283976	0.08678500986193294
0.08316430020283976	0.08875739644970414
0.08519269776876268	0.08875739644970414
0.08519269776876268	0.09270216962524655
0.08924949290060852	0.09270216962524655
0.08924949290060852	0.09467455621301775
0.09533468559837728	0.09467455621301775
0.09533468559837728	0.10650887573964497
0.0973630831643002	0.10650887573964497
0.0973630831643002	0.11242603550295859
0.09939148073022312	0.11242603550295859
0.09939148073022312	0.11439842209072978
0.10953346855983773	0.11439842209072978
0.10953346855983773	0.11834319526627218
0.11561866125760649	0.11834319526627218
0.11561866125760649	0.126232741617357
0.11764705882352941	0.126232741617357
0.11764705882352941	0.1341222879684418
0.12170385395537525	0.1341222879684418
0.12170385395537525	0.13609467455621302
0.13387423935091278	0.13609467455621302
0.13387423935091278	0.14003944773175542
0.1359026369168357	0.14003944773175542
0.1359026369168357	0.14201183431952663
0.13793103448275862	0.14201183431952663
0.13793103448275862	0.14398422090729784
0.14807302231237324	0.14398422090729784
0.14807302231237324	0.14990138067061143
0.15010141987829614	0.14990138067061143
0.15010141987829614	0.15187376725838264
0.15821501014198783	0.15187376725838264
0.15821501014198783	0.15384615384615385
0.16024340770791076	0.15384615384615385
0.16024340770791076	0.15779092702169625
0.16227180527383367	0.15779092702169625
0.16227180527383367	0.15976331360946747
0.1643002028397566	0.15976331360946747
0.1643002028397566	0.16370808678500987
0.16835699797160245	0.16370808678500987
0.16835699797160245	0.17159763313609466
0.1724137931034483	0.17159763313609466
0.1724137931034483	0.1755424063116371
0.17849898580121704	0.1755424063116371
0.17849898580121704	0.17751479289940827
0.18052738336713997	0.17751479289940827
0.18052738336713997	0.1873767258382643
0.18864097363083165	0.1873767258382643
0.18864097363083165	0.1952662721893491
0.1947261663286004	0.1952662721893491
0.1947261663286004	0.19723865877712032
0.19675456389452334	0.19723865877712032
0.19675456389452334	0.20315581854043394
0.2028397565922921	0.20315581854043394
0.2028397565922921	0.20512820512820512
0.20486815415821502	0.20512820512820512
0.20486815415821502	0.20710059171597633
0.2129817444219067	0.20710059171597633
0.2129817444219067	0.20907297830374755
0.2150101419878296	0.20907297830374755
0.2150101419878296	0.21104536489151873
0.21906693711967545	0.21104536489151873
0.21906693711967545	0.21696252465483234
0.2210953346855984	0.21696252465483234
0.2210953346855984	0.21893491124260356
0.2231237322515213	0.21893491124260356
0.2231237322515213	0.22287968441814596
0.22718052738336714	0.22287968441814596
0.22718052738336714	0.22879684418145957
0.22920892494929007	0.22879684418145957
0.22920892494929007	0.23471400394477318
0.23123732251521298	0.23471400394477318
0.23123732251521298	0.23865877712031558
0.2332657200811359	0.23865877712031558
0.2332657200811359	0.2406311637080868
0.23529411764705882	0.2406311637080868
0.23529411764705882	0.2504930966469428
0.23935091277890466	0.2504930966469428
0.23935091277890466	0.252465483234714
0.2413793103448276	0.252465483234714
0.2413793103448276	0.25443786982248523
0.2434077079107505	0.25443786982248523
0.2434077079107505	0.26627218934911245
0.24543610547667344	0.26627218934911245
0.24543610547667344	0.2682445759368836
0.24746450304259635	0.2682445759368836
0.24746450304259635	0.27218934911242604
0.25963488843813387	0.27218934911242604
0.25963488843813387	0.2781065088757396
0.2616632860040568	0.2781065088757396
0.2616632860040568	0.28007889546351084
0.2657200811359026	0.28007889546351084
0.2657200811359026	0.28205128205128205
0.26774847870182555	0.28205128205128205
0.26774847870182555	0.28402366863905326
0.2697768762677485	0.28402366863905326
0.2697768762677485	0.2859960552268245
0.2718052738336714	0.2859960552268245
0.2718052738336714	0.2879684418145957
0.27586206896551724	0.2879684418145957
0.27586206896551724	0.28994082840236685
0.2799188640973631	0.28994082840236685
0.2799188640973631	0.29191321499013806
0.281947261663286	0.29191321499013806
0.281947261663286	0.2938856015779093
0.28600405679513186	0.2938856015779093
0.28600405679513186	0.30177514792899407
0.2880324543610548	0.30177514792899407
0.2880324543610548	0.3057199211045365
0.2920892494929006	0.3057199211045365
0.2920892494929006	0.3096646942800789
0.29817444219066935	0.3096646942800789
0.29817444219066935	0.3116370808678501
0.3002028397565923	0.3116370808678501
0.3002028397565923	0.3136094674556213
0.3022312373225152	0.3136094674556213
0.3022312373225152	0.3175542406311637
0.30628803245436104	0.3175542406311637
0.30628803245436104	0.31952662721893493
0.30831643002028397	0.31952662721893493
0.30831643002028397	0.3254437869822485
0.3103448275862069	0.3254437869822485
0.3103448275862069	0.33136094674556216
0.31237322515212984	0.33136094674556216
0.31237322515212984	0.33925049309664695
0.3144016227180527	0.33925049309664695
0.3144016227180527	0.34122287968441817
0.31643002028397565	0.34122287968441817
0.31643002028397565	0.34714003944773175
0.3184584178498986	0.34714003944773175
0.3184584178498986	0.34911242603550297
0.3204868154158215	0.34911242603550297
0.3204868154158215	0.3510848126232742
0.3225152129817444	0.3510848126232742
0.3225152129817444	0.35700197238658776
0.32454361054766734	0.35700197238658776
0.32454361054766734	0.3609467455621302
0.3265720081135903	0.3609467455621302
0.3265720081135903	0.36489151873767256
0.3306288032454361	0.36489151873767256
0.3306288032454361	0.3668639053254438
0.33468559837728196	0.3668639053254438
0.33468559837728196	0.368836291913215
0.3367139959432049	0.368836291913215
0.3367139959432049	0.378698224852071
0.34279918864097364	0.378698224852071
0.34279918864097364	0.388560157790927
0.3448275862068966	0.388560157790927
0.3448275862068966	0.3905325443786982
0.34685598377281945	0.3905325443786982
0.34685598377281945	0.39447731755424065
0.35496957403651114	0.39447731755424065
0.35496957403651114	0.39644970414201186
0.35699797160243407	0.39644970414201186
0.35699797160243407	0.40039447731755423
0.3671399594320487	0.40039447731755423
0.3671399594320487	0.40236686390532544
0.3691683569979716	0.40236686390532544
0.3691683569979716	0.40433925049309666
0.37322515212981744	0.40433925049309666
0.37322515212981744	0.40828402366863903
0.3752535496957404	0.40828402366863903
0.3752535496957404	0.41420118343195267
0.38336713995943206	0.41420118343195267
0.38336713995943206	0.4181459566074951
0.38742393509127787	0.4181459566074951
0.38742393509127787	0.42011834319526625
0.3894523326572008	0.42011834319526625
0.3894523326572008	0.4240631163708087
0.39148073022312374	0.4240631163708087
0.39148073022312374	0.42998027613412226
0.3935091277890467	0.42998027613412226
0.3935091277890467	0.4319526627218935
0.3975659229208925	0.4319526627218935
0.3975659229208925	0.4339250493096647
0.40162271805273836	0.4339250493096647
0.40162271805273836	0.4457593688362919
0.40365111561866124	0.4457593688362919
0.40365111561866124	0.4477317554240631
0.4056795131845842	0.4477317554240631
0.4056795131845842	0.44970414201183434
0.4077079107505071	0.44970414201183434
0.4077079107505071	0.4516765285996055
0.4117647058823529	0.4516765285996055
0.4117647058823529	0.4536489151873767
0.41379310344827586	0.4536489151873767
0.41379310344827586	0.4556213017751479
0.4178498985801217	0.4556213017751479
0.4178498985801217	0.45956607495069035
0.4198782961460446	0.45956607495069035
0.4198782961460446	0.46153846153846156
0.42190669371196754	0.46153846153846156
0.42190669371196754	0.47337278106508873
0.4239350912778905	0.47337278106508873
0.4239350912778905	0.47928994082840237
0.4259634888438134	0.47928994082840237
0.4259634888438134	0.48520710059171596
0.4300202839756592	0.48520710059171596
0.4300202839756592	0.4930966469428008
0.43204868154158216	0.4930966469428008
0.43204868154158216	0.5108481262327417
0.4340770791075051	0.5108481262327417
0.4340770791075051	0.5128205128205128
0.43610547667342797	0.5128205128205128
0.43610547667342797	0.5167652859960552
0.4381338742393509	0.5167652859960552
0.4381338742393509	0.5187376725838264
0.44016227180527384	0.5187376725838264
0.44016227180527384	0.52465483234714
0.44421906693711966	0.52465483234714
0.44421906693711966	0.5285996055226825
0.4462474645030426	0.5285996055226825
0.4462474645030426	0.5463510848126233
0.45030425963488846	0.5463510848126233
0.45030425963488846	0.5601577909270217
0.45233265720081134	0.5601577909270217
0.45233265720081134	0.5621301775147929
0.4543610547667343	0.5621301775147929
0.4543610547667343	0.5641025641025641
0.4563894523326572	0.5641025641025641
0.4563894523326572	0.5739644970414202
0.4685598377281947	0.5739644970414202
0.4685598377281947	0.5798816568047337
0.4746450304259635	0.5798816568047337
0.4746450304259635	0.5818540433925049
0.4766734279918864	0.5818540433925049
0.4766734279918864	0.5838264299802761
0.48073022312373226	0.5838264299802761
0.48073022312373226	0.5897435897435898
0.4827586206896552	0.5897435897435898
0.4827586206896552	0.591715976331361
0.48884381338742394	0.591715976331361
0.48884381338742394	0.5996055226824457
0.49290060851926976	0.5996055226824457
0.49290060851926976	0.611439842209073
0.4969574036511156	0.611439842209073
0.4969574036511156	0.6134122287968442
0.49898580121703856	0.6134122287968442
0.49898580121703856	0.6173570019723866
0.5091277890466531	0.6173570019723866
0.5091277890466531	0.621301775147929
0.5111561866125761	0.621301775147929
0.5111561866125761	0.6252465483234714
0.5172413793103449	0.6252465483234714
0.5172413793103449	0.6272189349112426
0.5212981744421906	0.6272189349112426
0.5212981744421906	0.631163708086785
0.5233265720081136	0.631163708086785
0.5233265720081136	0.6370808678500987
0.5294117647058824	0.6370808678500987
0.5294117647058824	0.6390532544378699
0.5436105476673428	0.6390532544378699
0.5436105476673428	0.6429980276134122
0.5476673427991886	0.6429980276134122
0.5476673427991886	0.650887573964497
0.5517241379310345	0.650887573964497
0.5517241379310345	0.6568047337278107
0.5537525354969574	0.6568047337278107
0.5537525354969574	0.6666666666666666
0.5598377281947262	0.6666666666666666
0.5598377281947262	0.6745562130177515
0.5699797160243407	0.6745562130177515
0.5699797160243407	0.6785009861932939
0.5720081135902637	0.6785009861932939
0.5720081135902637	0.6804733727810651
0.5760649087221096	0.6804733727810651
0.5760649087221096	0.6824457593688363
0.5780933062880325	0.6824457593688363
0.5780933062880325	0.6844181459566075
0.5862068965517241	0.6844181459566075
0.5862068965517241	0.6863905325443787
0.5882352941176471	0.6863905325443787
0.5882352941176471	0.7061143984220908
0.59026369168357	0.7061143984220908
0.59026369168357	0.7080867850098619
0.592292089249493	0.7080867850098619
0.592292089249493	0.7100591715976331
0.5943204868154158	0.7100591715976331
0.5943204868154158	0.7120315581854043
0.5983772819472617	0.7120315581854043
0.5983772819472617	0.7159763313609467
0.6024340770791075	0.7159763313609467
0.6024340770791075	0.717948717948718
0.6044624746450304	0.717948717948718
0.6044624746450304	0.7238658777120316
0.6186612576064908	0.7238658777120316
0.6186612576064908	0.7258382642998028
0.6288032454361054	0.7258382642998028
0.6288032454361054	0.7297830374753451
0.6328600405679513	0.7297830374753451
0.6328600405679513	0.7317554240631163
0.6369168356997972	0.7317554240631163
0.6369168356997972	0.7357001972386588
0.6389452332657201	0.7357001972386588
0.6389452332657201	0.73767258382643
0.640973630831643	0.73767258382643
0.640973630831643	0.7396449704142012
0.6430020283975659	0.7396449704142012
0.6430020283975659	0.7435897435897436
0.6450304259634888	0.7435897435897436
0.6450304259634888	0.7455621301775148
0.6490872210953347	0.7455621301775148
0.6490872210953347	0.747534516765286
0.6511156186612576	0.747534516765286
0.6511156186612576	0.7534516765285996
0.6531440162271805	0.7534516765285996
0.6531440162271805	0.7554240631163708
0.6551724137931034	0.7554240631163708
0.6551724137931034	0.757396449704142
0.6572008113590264	0.757396449704142
0.6572008113590264	0.7633136094674556
0.6592292089249493	0.7633136094674556
0.6592292089249493	0.7652859960552268
0.6632860040567952	0.7652859960552268
0.6632860040567952	0.7672583826429981
0.665314401622718	0.7672583826429981
0.665314401622718	0.7692307692307693
0.6693711967545639	0.7692307692307693
0.6693711967545639	0.7712031558185405
0.6734279918864098	0.7712031558185405
0.6734279918864098	0.7751479289940828
0.6774847870182555	0.7751479289940828
0.6774847870182555	0.777120315581854
0.6855983772819473	0.777120315581854
0.6855983772819473	0.7790927021696252
0.6876267748478702	0.7790927021696252
0.6876267748478702	0.7810650887573964
0.6937119675456389	0.7810650887573964
0.6937119675456389	0.7850098619329389
0.6957403651115619	0.7850098619329389
0.6957403651115619	0.7869822485207101
0.6977687626774848	0.7869822485207101
0.6977687626774848	0.7889546351084813
0.7018255578093306	0.7889546351084813
0.7018255578093306	0.7909270216962525
0.7099391480730223	0.7909270216962525
0.7099391480730223	0.7948717948717948
0.7139959432048681	0.7948717948717948
0.7139959432048681	0.796844181459566
0.7200811359026369	0.796844181459566
0.7200811359026369	0.8027613412228797
0.7221095334685599	0.8027613412228797
0.7221095334685599	0.8106508875739645
0.7302231237322515	0.8106508875739645
0.7302231237322515	0.8165680473372781
0.742393509127789	0.8165680473372781
0.742393509127789	0.8224852071005917
0.7505070993914807	0.8224852071005917
0.7505070993914807	0.8303747534516766
0.7525354969574036	0.8303747534516766
0.7525354969574036	0.834319526627219
0.7606490872210954	0.834319526627219
0.7606490872210954	0.8382642998027613
0.7626774847870182	0.8382642998027613
0.7626774847870182	0.8441814595660749
0.7728194726166329	0.8441814595660749
0.7728194726166329	0.8461538461538461
0.7748478701825557	0.8461538461538461
0.7748478701825557	0.8481262327416174
0.7789046653144016	0.8481262327416174
0.7789046653144016	0.8500986193293886
0.7809330628803245	0.8500986193293886
0.7809330628803245	0.8520710059171598
0.7829614604462475	0.8520710059171598
0.7829614604462475	0.854043392504931
0.7870182555780934	0.854043392504931
0.7870182555780934	0.8560157790927022
0.7890466531440162	0.8560157790927022
0.7890466531440162	0.8579881656804734
0.7931034482758621	0.8579881656804734
0.7931034482758621	0.8599605522682445
0.795131845841785	0.8599605522682445
0.795131845841785	0.8678500986193294
0.7971602434077079	0.8678500986193294
0.7971602434077079	0.8717948717948718
0.7991886409736308	0.8717948717948718
0.7991886409736308	0.8757396449704142
0.8032454361054767	0.8757396449704142
0.8032454361054767	0.883629191321499
0.8073022312373225	0.883629191321499
0.8073022312373225	0.8895463510848126
0.8093306288032455	0.8895463510848126
0.8093306288032455	0.9013806706114399
0.8113590263691683	0.9013806706114399
0.8113590263691683	0.903353057199211
0.8194726166328601	0.903353057199211
0.8194726166328601	0.9072978303747534
0.8296146044624746	0.9072978303747534
0.8296146044624746	0.9112426035502958
0.8316430020283976	0.9112426035502958
0.8316430020283976	0.9132149901380671
0.8356997971602435	0.9132149901380671
0.8356997971602435	0.9151873767258383
0.845841784989858	0.9151873767258383
0.845841784989858	0.9171597633136095
0.847870182555781	0.9171597633136095
0.847870182555781	0.9211045364891519
0.8539553752535497	0.9211045364891519
0.8539553752535497	0.9230769230769231
0.8600405679513184	0.9230769230769231
0.8600405679513184	0.9250493096646942
0.8620689655172413	0.9250493096646942
0.8620689655172413	0.9270216962524654
0.8640973630831643	0.9270216962524654
0.8640973630831643	0.9289940828402367
0.8661257606490872	0.9289940828402367
0.8661257606490872	0.9309664694280079
0.8762677484787018	0.9309664694280079
0.8762677484787018	0.9329388560157791
0.8864097363083164	0.9329388560157791
0.8864097363083164	0.9349112426035503
0.8884381338742393	0.9349112426035503
0.8884381338742393	0.9408284023668639
0.8924949290060852	0.9408284023668639
0.8924949290060852	0.9467455621301775
0.9026369168356998	0.9467455621301775
0.9026369168356998	0.9506903353057199
0.9087221095334685	0.9506903353057199
0.9087221095334685	0.9546351084812623
0.9168356997971603	0.9546351084812623
0.9168356997971603	0.9566074950690335
0.920892494929006	0.9566074950690335
0.920892494929006	0.9644970414201184
0.922920892494929	0.9644970414201184
0.922920892494929	0.9664694280078896
0.9391480730223124	0.9664694280078896
0.9391480730223124	0.9684418145956607
0.947261663286004	0.9684418145956607
0.947261663286004	0.9704142011834319
0.949290060851927	0.9704142011834319
0.949290060851927	0.9723865877712031
0.9533468559837728	0.9723865877712031
0.9533468559837728	0.9763313609467456
0.9594320486815415	0.9763313609467456
0.9594320486815415	0.9783037475345168
0.973630831643002	0.9783037475345168
0.973630831643002	0.980276134122288
0.9797160243407708	0.980276134122288
0.9797160243407708	0.9861932938856016
0.9837728194726166	0.9861932938856016
0.9837728194726166	0.9921104536489151
0.9858012170385395	0.9921104536489151
0.9858012170385395	0.9940828402366864
0.9918864097363083	0.9940828402366864
0.9918864097363083	0.9980276134122288
0.9939148073022313	0.9980276134122288
0.9939148073022313	1.0
1.0	1.0


==> data/method/sst2/roc/2_gram.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.0039447731755424065
0.002028397565922921	0.0039447731755424065
0.002028397565922921	0.007889546351084813
0.004056795131845842	0.007889546351084813
0.004056795131845842	0.009861932938856016
0.006085192697768763	0.009861932938856016
0.006085192697768763	0.021696252465483234
0.008113590263691683	0.021696252465483234
0.008113590263691683	0.03155818540433925
0.010141987829614604	0.03155818540433925
0.010141987829614604	0.03550295857988166
0.012170385395537525	0.03550295857988166
0.012170385395537525	0.03747534516765286
0.016227180527383367	0.03747534516765286
0.016227180527383367	0.04142011834319527
0.018255578093306288	0.04142011834319527
0.018255578093306288	0.05917159763313609
0.02028397565922921	0.05917159763313609
0.02028397565922921	0.0611439842209073
0.02231237322515213	0.0611439842209073
0.02231237322515213	0.0650887573964497
0.02434077079107505	0.0650887573964497
0.02434077079107505	0.07100591715976332
0.028397565922920892	0.07100591715976332
0.028397565922920892	0.07297830374753451
0.030425963488843813	0.07297830374753451
0.030425963488843813	0.08481262327416174
0.032454361054766734	0.08481262327416174
0.032454361054766734	0.09072978303747535
0.034482758620689655	0.09072978303747535
0.034482758620689655	0.09270216962524655
0.036511156186612576	0.09270216962524655
0.036511156186612576	0.09467455621301775
0.038539553752535496	0.09467455621301775
0.038539553752535496	0.09861932938856016
0.04056795131845842	0.09861932938856016
0.04056795131845842	0.10059171597633136
0.04665314401622718	0.10059171597633136
0.04665314401622718	0.10453648915187377
0.05273833671399594	0.10453648915187377
0.05273833671399594	0.11242603550295859
0.056795131845841784	0.11242603550295859
0.056795131845841784	0.11637080867850098
0.058823529411764705	0.11637080867850098
0.058823529411764705	0.13214990138067062
0.060851926977687626	0.13214990138067062
0.060851926977687626	0.13806706114398423
0.06288032454361055	0.13806706114398423
0.06288032454361055	0.14003944773175542
0.06490872210953347	0.14003944773175542
0.06490872210953347	0.14201183431952663
0.06693711967545639	0.14201183431952663
0.06693711967545639	0.14398422090729784
0.07099391480730223	0.14398422090729784
0.07099391480730223	0.14595660749506903
0.07302231237322515	0.14595660749506903
0.07302231237322515	0.14792899408284024
0.07505070993914807	0.14792899408284024
0.07505070993914807	0.15384615384615385
0.07707910750507099	0.15384615384615385
0.07707910750507099	0.15779092702169625
0.07910750507099391	0.15779092702169625
0.07910750507099391	0.15976331360946747
0.08316430020283976	0.15976331360946747
0.08316430020283976	0.16962524654832348
0.08519269776876268	0.16962524654832348
0.08519269776876268	0.1854043392504931
0.0872210953346856	0.1854043392504931
0.0872210953346856	0.1873767258382643
0.08924949290060852	0.1873767258382643
0.08924949290060852	0.1893491124260355
0.09127789046653144	0.1893491124260355
0.09127789046653144	0.1913214990138067
0.09533468559837728	0.1913214990138067
0.09533468559837728	0.1952662721893491
0.0973630831643002	0.1952662721893491
0.0973630831643002	0.19723865877712032
0.09939148073022312	0.19723865877712032
0.09939148073022312	0.20907297830374755
0.10141987829614604	0.20907297830374755
0.10141987829614604	0.21893491124260356
0.10344827586206896	0.21893491124260356
0.10344827586206896	0.22879684418145957
0.1075050709939148	0.22879684418145957
0.1075050709939148	0.23471400394477318
0.11156186612576065	0.23471400394477318
0.11156186612576065	0.23668639053254437
0.11967545638945233	0.23668639053254437
0.11967545638945233	0.23865877712031558
0.12170385395537525	0.23865877712031558
0.12170385395537525	0.2465483234714004
0.12778904665314403	0.2465483234714004
0.12778904665314403	0.2504930966469428
0.12981744421906694	0.2504930966469428
0.12981744421906694	0.252465483234714
0.13387423935091278	0.252465483234714
0.13387423935091278	0.26232741617357
0.1359026369168357	0.26232741617357
0.1359026369168357	0.2702169625246548
0.13793103448275862	0.2702169625246548
0.13793103448275862	0.27416173570019725
0.13995943204868155	0.27416173570019725
0.13995943204868155	0.27613412228796846
0.14198782961460446	0.27613412228796846
0.14198782961460446	0.2781065088757396
0.1440162271805274	0.2781065088757396
0.1440162271805274	0.28007889546351084
0.1460446247464503	0.28007889546351084
0.1460446247464503	0.28994082840236685
0.14807302231237324	0.28994082840236685
0.14807302231237324	0.2978303747534517
0.15212981744421908	0.2978303747534517
0.15212981744421908	0.3037475345167653
0.15821501014198783	0.3037475345167653
0.15821501014198783	0.3096646942800789
0.16024340770791076	0.3096646942800789
0.16024340770791076	0.3155818540433925
0.16227180527383367	0.3155818540433925
0.16227180527383367	0.3175542406311637
0.1643002028397566	0.3175542406311637
0.1643002028397566	0.3214990138067061
0.1663286004056795	0.3214990138067061
0.1663286004056795	0.3234714003944773
0.16835699797160245	0.3234714003944773
0.16835699797160245	0.33136094674556216
0.1724137931034483	0.33136094674556216
0.1724137931034483	0.34122287968441817
0.1744421906693712	0.34122287968441817
0.1744421906693712	0.34714003944773175
0.17647058823529413	0.34714003944773175
0.17647058823529413	0.34911242603550297
0.17849898580121704	0.34911242603550297
0.17849898580121704	0.3510848126232742
0.18052738336713997	0.3510848126232742
0.18052738336713997	0.35700197238658776
0.18255578093306288	0.35700197238658776
0.18255578093306288	0.3609467455621302
0.1845841784989858	0.3609467455621302
0.1845841784989858	0.3629191321499014
0.18864097363083165	0.3629191321499014
0.18864097363083165	0.3708086785009862
0.1947261663286004	0.3708086785009862
0.1947261663286004	0.3767258382642998
0.19878296146044624	0.3767258382642998
0.19878296146044624	0.378698224852071
0.20081135902636918	0.378698224852071
0.20081135902636918	0.38461538461538464
0.20486815415821502	0.38461538461538464
0.20486815415821502	0.39250493096646943
0.20689655172413793	0.39250493096646943
0.20689655172413793	0.39447731755424065
0.20892494929006086	0.39447731755424065
0.20892494929006086	0.39644970414201186
0.2129817444219067	0.39644970414201186
0.2129817444219067	0.398422090729783
0.2150101419878296	0.398422090729783
0.2150101419878296	0.40236686390532544
0.2231237322515213	0.40236686390532544
0.2231237322515213	0.40433925049309666
0.22515212981744423	0.40433925049309666
0.22515212981744423	0.40631163708086787
0.22920892494929007	0.40631163708086787
0.22920892494929007	0.41025641025641024
0.23123732251521298	0.41025641025641024
0.23123732251521298	0.41222879684418146
0.23732251521298176	0.41222879684418146
0.23732251521298176	0.41420118343195267
0.23935091277890466	0.41420118343195267
0.23935091277890466	0.42209072978303747
0.2413793103448276	0.42209072978303747
0.2413793103448276	0.42998027613412226
0.2434077079107505	0.42998027613412226
0.2434077079107505	0.4319526627218935
0.24543610547667344	0.4319526627218935
0.24543610547667344	0.4339250493096647
0.24746450304259635	0.4339250493096647
0.24746450304259635	0.4437869822485207
0.2515212981744422	0.4437869822485207
0.2515212981744422	0.44970414201183434
0.25963488843813387	0.44970414201183434
0.25963488843813387	0.4556213017751479
0.26369168356997974	0.4556213017751479
0.26369168356997974	0.45759368836291914
0.26774847870182555	0.45759368836291914
0.26774847870182555	0.46153846153846156
0.281947261663286	0.46153846153846156
0.281947261663286	0.4635108481262327
0.2839756592292089	0.4635108481262327
0.2839756592292089	0.46548323471400394
0.28600405679513186	0.46548323471400394
0.28600405679513186	0.46942800788954636
0.2880324543610548	0.46942800788954636
0.2880324543610548	0.47337278106508873
0.29817444219066935	0.47337278106508873
0.29817444219066935	0.47928994082840237
0.3002028397565923	0.47928994082840237
0.3002028397565923	0.4832347140039448
0.3103448275862069	0.4832347140039448
0.3103448275862069	0.48717948717948717
0.31237322515212984	0.48717948717948717
0.31237322515212984	0.4970414201183432
0.3144016227180527	0.4970414201183432
0.3144016227180527	0.4990138067061144
0.31643002028397565	0.4990138067061144
0.31643002028397565	0.5029585798816568
0.3204868154158215	0.5029585798816568
0.3204868154158215	0.504930966469428
0.3225152129817444	0.504930966469428
0.3225152129817444	0.5069033530571992
0.3286004056795132	0.5069033530571992
0.3286004056795132	0.5088757396449705
0.3306288032454361	0.5088757396449705
0.3306288032454361	0.514792899408284
0.34279918864097364	0.514792899408284
0.34279918864097364	0.5187376725838264
0.3448275862068966	0.5187376725838264
0.3448275862068966	0.5207100591715976
0.34685598377281945	0.5207100591715976
0.34685598377281945	0.52465483234714
0.3488843813387424	0.52465483234714
0.3488843813387424	0.5305719921104537
0.3509127789046653	0.5305719921104537
0.3509127789046653	0.534516765285996
0.359026369168357	0.534516765285996
0.359026369168357	0.5364891518737672
0.3630831643002028	0.5364891518737672
0.3630831643002028	0.5384615384615384
0.36511156186612576	0.5384615384615384
0.36511156186612576	0.5404339250493096
0.3691683569979716	0.5404339250493096
0.3691683569979716	0.5424063116370809
0.3711967545638945	0.5424063116370809
0.3711967545638945	0.5502958579881657
0.3752535496957404	0.5502958579881657
0.3752535496957404	0.5562130177514792
0.3813387423935091	0.5562130177514792
0.3813387423935091	0.5601577909270217
0.385395537525355	0.5601577909270217
0.385395537525355	0.5621301775147929
0.38742393509127787	0.5621301775147929
0.38742393509127787	0.5660749506903353
0.3894523326572008	0.5660749506903353
0.3894523326572008	0.5680473372781065
0.39148073022312374	0.5680473372781065
0.39148073022312374	0.571992110453649
0.3935091277890467	0.571992110453649
0.3935091277890467	0.5759368836291914
0.39553752535496955	0.5759368836291914
0.39553752535496955	0.5779092702169625
0.3975659229208925	0.5779092702169625
0.3975659229208925	0.5798816568047337
0.40365111561866124	0.5798816568047337
0.40365111561866124	0.5838264299802761
0.4056795131845842	0.5838264299802761
0.4056795131845842	0.5857988165680473
0.40973630831643004	0.5857988165680473
0.40973630831643004	0.5936883629191322
0.41379310344827586	0.5936883629191322
0.41379310344827586	0.5956607495069034
0.4158215010141988	0.5956607495069034
0.4158215010141988	0.5976331360946746
0.4198782961460446	0.5976331360946746
0.4198782961460446	0.5996055226824457
0.42190669371196754	0.5996055226824457
0.42190669371196754	0.6035502958579881
0.4239350912778905	0.6035502958579881
0.4239350912778905	0.6055226824457594
0.4300202839756592	0.6055226824457594
0.4300202839756592	0.6094674556213018
0.4381338742393509	0.6094674556213018
0.4381338742393509	0.611439842209073
0.4462474645030426	0.611439842209073
0.4462474645030426	0.6193293885601578
0.4482758620689655	0.6193293885601578
0.4482758620689655	0.621301775147929
0.45030425963488846	0.621301775147929
0.45030425963488846	0.6232741617357002
0.4543610547667343	0.6232741617357002
0.4543610547667343	0.6252465483234714
0.460446247464503	0.6252465483234714
0.460446247464503	0.6272189349112426
0.46247464503042596	0.6272189349112426
0.46247464503042596	0.6291913214990138
0.4645030425963489	0.6291913214990138
0.4645030425963489	0.6331360946745562
0.4746450304259635	0.6331360946745562
0.4746450304259635	0.6351084812623274
0.4766734279918864	0.6351084812623274
0.4766734279918864	0.6390532544378699
0.4827586206896552	0.6390532544378699
0.4827586206896552	0.6410256410256411
0.486815415821501	0.6410256410256411
0.486815415821501	0.6429980276134122
0.48884381338742394	0.6429980276134122
0.48884381338742394	0.6449704142011834
0.49290060851926976	0.6449704142011834
0.49290060851926976	0.6469428007889546
0.4949290060851927	0.6469428007889546
0.4949290060851927	0.6489151873767258
0.4969574036511156	0.6489151873767258
0.4969574036511156	0.6528599605522682
0.5010141987829615	0.6528599605522682
0.5010141987829615	0.6568047337278107
0.5030425963488844	0.6568047337278107
0.5030425963488844	0.6587771203155819
0.5070993914807302	0.6587771203155819
0.5070993914807302	0.6607495069033531
0.5091277890466531	0.6607495069033531
0.5091277890466531	0.6646942800788954
0.5111561866125761	0.6646942800788954
0.5111561866125761	0.6666666666666666
0.513184584178499	0.6666666666666666
0.513184584178499	0.6686390532544378
0.5152129817444219	0.6686390532544378
0.5152129817444219	0.6706114398422091
0.5212981744421906	0.6706114398422091
0.5212981744421906	0.6765285996055227
0.5273833671399595	0.6765285996055227
0.5273833671399595	0.6804733727810651
0.5294117647058824	0.6804733727810651
0.5294117647058824	0.6824457593688363
0.5334685598377282	0.6824457593688363
0.5334685598377282	0.6844181459566075
0.5354969574036511	0.6844181459566075
0.5354969574036511	0.6863905325443787
0.537525354969574	0.6863905325443787
0.537525354969574	0.6903353057199211
0.5415821501014199	0.6903353057199211
0.5415821501014199	0.6942800788954635
0.5456389452332657	0.6942800788954635
0.5456389452332657	0.6982248520710059
0.5476673427991886	0.6982248520710059
0.5476673427991886	0.7001972386587771
0.5517241379310345	0.7001972386587771
0.5517241379310345	0.7021696252465484
0.5578093306288032	0.7021696252465484
0.5578093306288032	0.7061143984220908
0.5598377281947262	0.7061143984220908
0.5598377281947262	0.7080867850098619
0.563894523326572	0.7080867850098619
0.563894523326572	0.7100591715976331
0.5679513184584178	0.7100591715976331
0.5679513184584178	0.7120315581854043
0.5862068965517241	0.7120315581854043
0.5862068965517241	0.7140039447731755
0.5882352941176471	0.7140039447731755
0.5882352941176471	0.7159763313609467
0.59026369168357	0.7159763313609467
0.59026369168357	0.7238658777120316
0.592292089249493	0.7238658777120316
0.592292089249493	0.7258382642998028
0.5943204868154158	0.7258382642998028
0.5943204868154158	0.727810650887574
0.6004056795131846	0.727810650887574
0.6004056795131846	0.7337278106508875
0.6044624746450304	0.7337278106508875
0.6044624746450304	0.7357001972386588
0.6085192697768763	0.7357001972386588
0.6085192697768763	0.73767258382643
0.6105476673427992	0.73767258382643
0.6105476673427992	0.7396449704142012
0.6146044624746451	0.7396449704142012
0.6146044624746451	0.747534516765286
0.6186612576064908	0.747534516765286
0.6186612576064908	0.7593688362919132
0.6227180527383367	0.7593688362919132
0.6227180527383367	0.7613412228796844
0.6247464503042597	0.7613412228796844
0.6247464503042597	0.7633136094674556
0.6308316430020284	0.7633136094674556
0.6308316430020284	0.7652859960552268
0.6328600405679513	0.7652859960552268
0.6328600405679513	0.7672583826429981
0.6369168356997972	0.7672583826429981
0.6369168356997972	0.7692307692307693
0.6470588235294118	0.7692307692307693
0.6470588235294118	0.7731755424063116
0.6572008113590264	0.7731755424063116
0.6572008113590264	0.7751479289940828
0.6592292089249493	0.7751479289940828
0.6592292089249493	0.7790927021696252
0.6693711967545639	0.7790927021696252
0.6693711967545639	0.7810650887573964
0.6713995943204868	0.7810650887573964
0.6713995943204868	0.7830374753451677
0.7038539553752535	0.7830374753451677
0.7038539553752535	0.7869822485207101
0.7058823529411765	0.7869822485207101
0.7058823529411765	0.7889546351084813
0.7079107505070994	0.7889546351084813
0.7079107505070994	0.7909270216962525
0.7099391480730223	0.7909270216962525
0.7099391480730223	0.7928994082840237
0.7139959432048681	0.7928994082840237
0.7139959432048681	0.796844181459566
0.718052738336714	0.796844181459566
0.718052738336714	0.7988165680473372
0.7241379310344828	0.7988165680473372
0.7241379310344828	0.8007889546351085
0.7261663286004056	0.8007889546351085
0.7261663286004056	0.8027613412228797
0.7281947261663286	0.8027613412228797
0.7281947261663286	0.8086785009861933
0.7383367139959433	0.8086785009861933
0.7383367139959433	0.8165680473372781
0.7403651115618661	0.8165680473372781
0.7403651115618661	0.8224852071005917
0.7484787018255578	0.8224852071005917
0.7484787018255578	0.8244575936883629
0.7565922920892495	0.8244575936883629
0.7565922920892495	0.834319526627219
0.7586206896551724	0.834319526627219
0.7586206896551724	0.8362919132149902
0.7606490872210954	0.8362919132149902
0.7606490872210954	0.8422090729783037
0.7626774847870182	0.8422090729783037
0.7626774847870182	0.8441814595660749
0.768762677484787	0.8441814595660749
0.768762677484787	0.8500986193293886
0.7748478701825557	0.8500986193293886
0.7748478701825557	0.854043392504931
0.7849898580121704	0.854043392504931
0.7849898580121704	0.8579881656804734
0.7870182555780934	0.8579881656804734
0.7870182555780934	0.8599605522682445
0.795131845841785	0.8599605522682445
0.795131845841785	0.8717948717948718
0.7991886409736308	0.8717948717948718
0.7991886409736308	0.8757396449704142
0.8032454361054767	0.8757396449704142
0.8032454361054767	0.8777120315581854
0.8052738336713996	0.8777120315581854
0.8052738336713996	0.883629191321499
0.8073022312373225	0.883629191321499
0.8073022312373225	0.8856015779092702
0.8133874239350912	0.8856015779092702
0.8133874239350912	0.8895463510848126
0.8174442190669371	0.8895463510848126
0.8174442190669371	0.8915187376725838
0.8194726166328601	0.8915187376725838
0.8194726166328601	0.893491124260355
0.8255578093306288	0.893491124260355
0.8255578093306288	0.8974358974358975
0.8275862068965517	0.8974358974358975
0.8275862068965517	0.8994082840236687
0.8316430020283976	0.8994082840236687
0.8316430020283976	0.9013806706114399
0.8336713995943205	0.9013806706114399
0.8336713995943205	0.903353057199211
0.8397565922920892	0.903353057199211
0.8397565922920892	0.9053254437869822
0.8417849898580122	0.9053254437869822
0.8417849898580122	0.9072978303747534
0.847870182555781	0.9072978303747534
0.847870182555781	0.9112426035502958
0.8519269776876268	0.9112426035502958
0.8519269776876268	0.9151873767258383
0.8640973630831643	0.9151873767258383
0.8640973630831643	0.9191321499013807
0.8722109533468559	0.9191321499013807
0.8722109533468559	0.9211045364891519
0.8742393509127789	0.9211045364891519
0.8742393509127789	0.9250493096646942
0.8762677484787018	0.9250493096646942
0.8762677484787018	0.9270216962524654
0.8803245436105477	0.9270216962524654
0.8803245436105477	0.9329388560157791
0.8924949290060852	0.9329388560157791
0.8924949290060852	0.9349112426035503
0.8985801217038539	0.9349112426035503
0.8985801217038539	0.9388560157790927
0.9026369168356998	0.9388560157790927
0.9026369168356998	0.9467455621301775
0.9046653144016227	0.9467455621301775
0.9046653144016227	0.9487179487179487
0.9066937119675457	0.9487179487179487
0.9066937119675457	0.9506903353057199
0.9107505070993914	0.9506903353057199
0.9107505070993914	0.9526627218934911
0.9148073022312373	0.9526627218934911
0.9148073022312373	0.9566074950690335
0.922920892494929	0.9566074950690335
0.922920892494929	0.9585798816568047
0.9249492900608519	0.9585798816568047
0.9249492900608519	0.9625246548323472
0.9290060851926978	0.9625246548323472
0.9290060851926978	0.9644970414201184
0.9310344827586207	0.9644970414201184
0.9310344827586207	0.9664694280078896
0.9350912778904665	0.9664694280078896
0.9350912778904665	0.9763313609467456
0.9411764705882353	0.9763313609467456
0.9411764705882353	0.9783037475345168
0.947261663286004	0.9783037475345168
0.947261663286004	0.980276134122288
0.949290060851927	0.980276134122288
0.949290060851927	0.9842209072978304
0.9513184584178499	0.9842209072978304
0.9513184584178499	0.9861932938856016
0.9574036511156186	0.9861932938856016
0.9574036511156186	0.9881656804733728
0.9614604462474645	0.9881656804733728
0.9614604462474645	0.9901380670611439
0.9756592292089249	0.9901380670611439
0.9756592292089249	0.9921104536489151
0.9776876267748479	0.9921104536489151
0.9776876267748479	0.9940828402366864
0.9878296146044625	0.9940828402366864
0.9878296146044625	0.9960552268244576
0.9898580121703854	0.9960552268244576
0.9898580121703854	0.9980276134122288
0.9939148073022313	0.9980276134122288
0.9939148073022313	1.0
1.0	1.0


==> data/method/sst2/roc/emb.tsv <==
fpr	tpr
0.0	0.0
0.002028397565922921	0.0
0.002028397565922921	0.009861932938856016
0.004056795131845842	0.009861932938856016
0.004056795131845842	0.011834319526627219
0.008113590263691683	0.011834319526627219
0.008113590263691683	0.023668639053254437
0.010141987829614604	0.023668639053254437
0.010141987829614604	0.027613412228796843
0.016227180527383367	0.027613412228796843
0.016227180527383367	0.04142011834319527
0.02028397565922921	0.04142011834319527
0.02028397565922921	0.045364891518737675
0.02636916835699797	0.045364891518737675
0.02636916835699797	0.047337278106508875
0.028397565922920892	0.047337278106508875
0.028397565922920892	0.05128205128205128
0.034482758620689655	0.05128205128205128
0.034482758620689655	0.055226824457593686
0.036511156186612576	0.055226824457593686
0.036511156186612576	0.05719921104536489
0.038539553752535496	0.05719921104536489
0.038539553752535496	0.0611439842209073
0.04259634888438134	0.0611439842209073
0.04259634888438134	0.0650887573964497
0.0486815415821501	0.0650887573964497
0.0486815415821501	0.06903353057199212
0.05273833671399594	0.06903353057199212
0.05273833671399594	0.07889546351084813
0.05476673427991886	0.07889546351084813
0.05476673427991886	0.08086785009861933
0.058823529411764705	0.08086785009861933
0.058823529411764705	0.08875739644970414
0.060851926977687626	0.08875739644970414
0.060851926977687626	0.09072978303747535
0.06288032454361055	0.09072978303747535
0.06288032454361055	0.09467455621301775
0.07099391480730223	0.09467455621301775
0.07099391480730223	0.09664694280078895
0.07505070993914807	0.09664694280078895
0.07505070993914807	0.10256410256410256
0.07707910750507099	0.10256410256410256
0.07707910750507099	0.10650887573964497
0.07910750507099391	0.10650887573964497
0.07910750507099391	0.10848126232741617
0.08316430020283976	0.10848126232741617
0.08316430020283976	0.11045364891518737
0.08924949290060852	0.11045364891518737
0.08924949290060852	0.11439842209072978
0.09127789046653144	0.11439842209072978
0.09127789046653144	0.11834319526627218
0.0973630831643002	0.11834319526627218
0.0973630831643002	0.1282051282051282
0.10141987829614604	0.1282051282051282
0.10141987829614604	0.1301775147928994
0.10344827586206896	0.1301775147928994
0.10344827586206896	0.13214990138067062
0.1075050709939148	0.13214990138067062
0.1075050709939148	0.1341222879684418
0.10953346855983773	0.1341222879684418
0.10953346855983773	0.13609467455621302
0.11156186612576065	0.13609467455621302
0.11156186612576065	0.13806706114398423
0.11359026369168357	0.13806706114398423
0.11359026369168357	0.14003944773175542
0.11561866125760649	0.14003944773175542
0.11561866125760649	0.14595660749506903
0.11764705882352941	0.14595660749506903
0.11764705882352941	0.14792899408284024
0.11967545638945233	0.14792899408284024
0.11967545638945233	0.14990138067061143
0.12170385395537525	0.14990138067061143
0.12170385395537525	0.15581854043392504
0.12373225152129817	0.15581854043392504
0.12373225152129817	0.16173570019723865
0.1257606490872211	0.16173570019723865
0.1257606490872211	0.17357001972386588
0.12778904665314403	0.17357001972386588
0.12778904665314403	0.1755424063116371
0.12981744421906694	0.1755424063116371
0.12981744421906694	0.1834319526627219
0.13184584178498987	0.1834319526627219
0.13184584178498987	0.1873767258382643
0.1359026369168357	0.1873767258382643
0.1359026369168357	0.1913214990138067
0.13995943204868155	0.1913214990138067
0.13995943204868155	0.1932938856015779
0.14198782961460446	0.1932938856015779
0.14198782961460446	0.19723865877712032
0.1440162271805274	0.19723865877712032
0.1440162271805274	0.20315581854043394
0.14807302231237324	0.20315581854043394
0.14807302231237324	0.20512820512820512
0.15010141987829614	0.20512820512820512
0.15010141987829614	0.20907297830374755
0.15212981744421908	0.20907297830374755
0.15212981744421908	0.21696252465483234
0.15618661257606492	0.21696252465483234
0.15618661257606492	0.21893491124260356
0.16024340770791076	0.21893491124260356
0.16024340770791076	0.22090729783037474
0.16227180527383367	0.22090729783037474
0.16227180527383367	0.22287968441814596
0.1663286004056795	0.22287968441814596
0.1663286004056795	0.22682445759368836
0.16835699797160245	0.22682445759368836
0.16835699797160245	0.23076923076923078
0.1724137931034483	0.23076923076923078
0.1724137931034483	0.23471400394477318
0.17647058823529413	0.23471400394477318
0.17647058823529413	0.23865877712031558
0.17849898580121704	0.23865877712031558
0.17849898580121704	0.2406311637080868
0.18052738336713997	0.2406311637080868
0.18052738336713997	0.2445759368836292
0.1845841784989858	0.2445759368836292
0.1845841784989858	0.2465483234714004
0.18661257606490872	0.2465483234714004
0.18661257606490872	0.2485207100591716
0.18864097363083165	0.2485207100591716
0.18864097363083165	0.2504930966469428
0.1947261663286004	0.2504930966469428
0.1947261663286004	0.2603550295857988
0.19675456389452334	0.2603550295857988
0.19675456389452334	0.26429980276134124
0.20081135902636918	0.26429980276134124
0.20081135902636918	0.26627218934911245
0.2028397565922921	0.26627218934911245
0.2028397565922921	0.27218934911242604
0.20486815415821502	0.27218934911242604
0.20486815415821502	0.27613412228796846
0.20689655172413793	0.27613412228796846
0.20689655172413793	0.28994082840236685
0.20892494929006086	0.28994082840236685
0.20892494929006086	0.2938856015779093
0.21095334685598377	0.2938856015779093
0.21095334685598377	0.2978303747534517
0.2129817444219067	0.2978303747534517
0.2129817444219067	0.30177514792899407
0.2150101419878296	0.30177514792899407
0.2150101419878296	0.3037475345167653
0.21906693711967545	0.3037475345167653
0.21906693711967545	0.3057199211045365
0.2231237322515213	0.3057199211045365
0.2231237322515213	0.3076923076923077
0.22515212981744423	0.3076923076923077
0.22515212981744423	0.3116370808678501
0.23123732251521298	0.3116370808678501
0.23123732251521298	0.3136094674556213
0.2332657200811359	0.3136094674556213
0.2332657200811359	0.3155818540433925
0.23529411764705882	0.3155818540433925
0.23529411764705882	0.3175542406311637
0.2413793103448276	0.3175542406311637
0.2413793103448276	0.3254437869822485
0.24746450304259635	0.3254437869822485
0.24746450304259635	0.32741617357001973
0.24949290060851928	0.32741617357001973
0.24949290060851928	0.33136094674556216
0.2515212981744422	0.33136094674556216
0.2515212981744422	0.3333333333333333
0.2535496957403651	0.3333333333333333
0.2535496957403651	0.33530571992110453
0.25557809330628806	0.33530571992110453
0.25557809330628806	0.34516765285996054
0.2616632860040568	0.34516765285996054
0.2616632860040568	0.34911242603550297
0.26369168356997974	0.34911242603550297
0.26369168356997974	0.3510848126232742
0.2657200811359026	0.3510848126232742
0.2657200811359026	0.3530571992110454
0.26774847870182555	0.3530571992110454
0.26774847870182555	0.35502958579881655
0.2718052738336714	0.35502958579881655
0.2718052738336714	0.35700197238658776
0.2738336713995943	0.35700197238658776
0.2738336713995943	0.358974358974359
0.2778904665314402	0.358974358974359
0.2778904665314402	0.3609467455621302
0.281947261663286	0.3609467455621302
0.281947261663286	0.36489151873767256
0.28600405679513186	0.36489151873767256
0.28600405679513186	0.368836291913215
0.2880324543610548	0.368836291913215
0.2880324543610548	0.3747534516765286
0.2961460446247465	0.3747534516765286
0.2961460446247465	0.3767258382642998
0.3022312373225152	0.3767258382642998
0.3022312373225152	0.378698224852071
0.30628803245436104	0.378698224852071
0.30628803245436104	0.38461538461538464
0.3144016227180527	0.38461538461538464
0.3144016227180527	0.39447731755424065
0.3184584178498986	0.39447731755424065
0.3184584178498986	0.398422090729783
0.3286004056795132	0.398422090729783
0.3286004056795132	0.40631163708086787
0.332657200811359	0.40631163708086787
0.332657200811359	0.41025641025641024
0.33468559837728196	0.41025641025641024
0.33468559837728196	0.4161735700197239
0.3367139959432049	0.4161735700197239
0.3367139959432049	0.4181459566074951
0.3407707910750507	0.4181459566074951
0.3407707910750507	0.42209072978303747
0.3488843813387424	0.42209072978303747
0.3488843813387424	0.4240631163708087
0.3509127789046653	0.4240631163708087
0.3509127789046653	0.4260355029585799
0.35496957403651114	0.4260355029585799
0.35496957403651114	0.4319526627218935
0.36105476673427994	0.4319526627218935
0.36105476673427994	0.4339250493096647
0.3630831643002028	0.4339250493096647
0.3630831643002028	0.4358974358974359
0.3813387423935091	0.4358974358974359
0.3813387423935091	0.4378698224852071
0.38742393509127787	0.4378698224852071
0.38742393509127787	0.4418145956607495
0.3894523326572008	0.4418145956607495
0.3894523326572008	0.4437869822485207
0.39148073022312374	0.4437869822485207
0.39148073022312374	0.4457593688362919
0.40365111561866124	0.4457593688362919
0.40365111561866124	0.4477317554240631
0.4056795131845842	0.4477317554240631
0.4056795131845842	0.44970414201183434
0.4117647058823529	0.44970414201183434
0.4117647058823529	0.4516765285996055
0.41379310344827586	0.4516765285996055
0.41379310344827586	0.4556213017751479
0.4178498985801217	0.4556213017751479
0.4178498985801217	0.45956607495069035
0.4239350912778905	0.45956607495069035
0.4239350912778905	0.46153846153846156
0.4279918864097363	0.46153846153846156
0.4279918864097363	0.4635108481262327
0.44016227180527384	0.4635108481262327
0.44016227180527384	0.46548323471400394
0.4421906693711968	0.46548323471400394
0.4421906693711968	0.46745562130177515
0.4482758620689655	0.46745562130177515
0.4482758620689655	0.4714003944773176
0.4543610547667343	0.4714003944773176
0.4543610547667343	0.47534516765285995
0.460446247464503	0.47534516765285995
0.460446247464503	0.47731755424063116
0.47058823529411764	0.47731755424063116
0.47058823529411764	0.4832347140039448
0.4726166328600406	0.4832347140039448
0.4726166328600406	0.4911242603550296
0.4746450304259635	0.4911242603550296
0.4746450304259635	0.4930966469428008
0.4766734279918864	0.4930966469428008
0.4766734279918864	0.49506903353057197
0.4787018255578093	0.49506903353057197
0.4787018255578093	0.5009861932938856
0.48073022312373226	0.5009861932938856
0.48073022312373226	0.5029585798816568
0.4847870182555781	0.5029585798816568
0.4847870182555781	0.504930966469428
0.486815415821501	0.504930966469428
0.486815415821501	0.5108481262327417
0.48884381338742394	0.5108481262327417
0.48884381338742394	0.514792899408284
0.49290060851926976	0.514792899408284
0.49290060851926976	0.5207100591715976
0.4949290060851927	0.5207100591715976
0.4949290060851927	0.52465483234714
0.5010141987829615	0.52465483234714
0.5010141987829615	0.5285996055226825
0.5070993914807302	0.5285996055226825
0.5070993914807302	0.5305719921104537
0.5091277890466531	0.5305719921104537
0.5091277890466531	0.5364891518737672
0.5111561866125761	0.5364891518737672
0.5111561866125761	0.5404339250493096
0.513184584178499	0.5404339250493096
0.513184584178499	0.5542406311637081
0.5172413793103449	0.5542406311637081
0.5172413793103449	0.5562130177514792
0.5212981744421906	0.5562130177514792
0.5212981744421906	0.5581854043392505
0.5233265720081136	0.5581854043392505
0.5233265720081136	0.5601577909270217
0.5273833671399595	0.5601577909270217
0.5273833671399595	0.5621301775147929
0.5334685598377282	0.5621301775147929
0.5334685598377282	0.5641025641025641
0.539553752535497	0.5641025641025641
0.539553752535497	0.5660749506903353
0.5415821501014199	0.5660749506903353
0.5415821501014199	0.5680473372781065
0.5436105476673428	0.5680473372781065
0.5436105476673428	0.5779092702169625
0.5517241379310345	0.5779092702169625
0.5517241379310345	0.5818540433925049
0.5537525354969574	0.5818540433925049
0.5537525354969574	0.5838264299802761
0.5557809330628803	0.5838264299802761
0.5557809330628803	0.5877712031558185
0.5598377281947262	0.5877712031558185
0.5598377281947262	0.5897435897435898
0.5699797160243407	0.5897435897435898
0.5699797160243407	0.591715976331361
0.5720081135902637	0.591715976331361
0.5720081135902637	0.5936883629191322
0.5740365111561866	0.5936883629191322
0.5740365111561866	0.5976331360946746
0.5780933062880325	0.5976331360946746
0.5780933062880325	0.6035502958579881
0.5801217038539553	0.6035502958579881
0.5801217038539553	0.6074950690335306
0.5841784989858012	0.6074950690335306
0.5841784989858012	0.611439842209073
0.5943204868154158	0.611439842209073
0.5943204868154158	0.6134122287968442
0.5963488843813387	0.6134122287968442
0.5963488843813387	0.6252465483234714
0.5983772819472617	0.6252465483234714
0.5983772819472617	0.6351084812623274
0.6004056795131846	0.6351084812623274
0.6004056795131846	0.6410256410256411
0.6085192697768763	0.6410256410256411
0.6085192697768763	0.6469428007889546
0.6105476673427992	0.6469428007889546
0.6105476673427992	0.6489151873767258
0.6125760649087221	0.6489151873767258
0.6125760649087221	0.6548323471400395
0.6206896551724138	0.6548323471400395
0.6206896551724138	0.6568047337278107
0.6227180527383367	0.6568047337278107
0.6227180527383367	0.6587771203155819
0.6328600405679513	0.6587771203155819
0.6328600405679513	0.6607495069033531
0.6348884381338742	0.6607495069033531
0.6348884381338742	0.6627218934911243
0.6430020283975659	0.6627218934911243
0.6430020283975659	0.6646942800788954
0.6470588235294118	0.6646942800788954
0.6470588235294118	0.6686390532544378
0.6551724137931034	0.6686390532544378
0.6551724137931034	0.6745562130177515
0.6612576064908722	0.6745562130177515
0.6612576064908722	0.6785009861932939
0.6774847870182555	0.6785009861932939
0.6774847870182555	0.6804733727810651
0.6815415821501014	0.6804733727810651
0.6815415821501014	0.6863905325443787
0.6896551724137931	0.6863905325443787
0.6896551724137931	0.6883629191321499
0.691683569979716	0.6883629191321499
0.691683569979716	0.6923076923076923
0.6977687626774848	0.6923076923076923
0.6977687626774848	0.6942800788954635
0.6997971602434077	0.6942800788954635
0.6997971602434077	0.7041420118343196
0.7018255578093306	0.7041420118343196
0.7018255578093306	0.7100591715976331
0.7038539553752535	0.7100591715976331
0.7038539553752535	0.7120315581854043
0.7119675456389453	0.7120315581854043
0.7119675456389453	0.7159763313609467
0.7200811359026369	0.7159763313609467
0.7200811359026369	0.717948717948718
0.7221095334685599	0.717948717948718
0.7221095334685599	0.7199211045364892
0.7261663286004056	0.7199211045364892
0.7261663286004056	0.7238658777120316
0.7281947261663286	0.7238658777120316
0.7281947261663286	0.727810650887574
0.7322515212981744	0.727810650887574
0.7322515212981744	0.7297830374753451
0.7363083164300203	0.7297830374753451
0.7363083164300203	0.7317554240631163
0.742393509127789	0.7317554240631163
0.742393509127789	0.7337278106508875
0.7505070993914807	0.7337278106508875
0.7505070993914807	0.7396449704142012
0.7525354969574036	0.7396449704142012
0.7525354969574036	0.7435897435897436
0.7545638945233266	0.7435897435897436
0.7545638945233266	0.7534516765285996
0.7586206896551724	0.7534516765285996
0.7586206896551724	0.7593688362919132
0.768762677484787	0.7593688362919132
0.768762677484787	0.7633136094674556
0.7728194726166329	0.7633136094674556
0.7728194726166329	0.7731755424063116
0.7789046653144016	0.7731755424063116
0.7789046653144016	0.7790927021696252
0.7809330628803245	0.7790927021696252
0.7809330628803245	0.7830374753451677
0.7849898580121704	0.7830374753451677
0.7849898580121704	0.7889546351084813
0.7910750507099391	0.7889546351084813
0.7910750507099391	0.7948717948717948
0.7931034482758621	0.7948717948717948
0.7931034482758621	0.796844181459566
0.7971602434077079	0.796844181459566
0.7971602434077079	0.7988165680473372
0.8032454361054767	0.7988165680473372
0.8032454361054767	0.8007889546351085
0.8052738336713996	0.8007889546351085
0.8052738336713996	0.8106508875739645
0.8073022312373225	0.8106508875739645
0.8073022312373225	0.814595660749507
0.8113590263691683	0.814595660749507
0.8113590263691683	0.8165680473372781
0.8194726166328601	0.8165680473372781
0.8194726166328601	0.8224852071005917
0.8235294117647058	0.8224852071005917
0.8235294117647058	0.8244575936883629
0.8255578093306288	0.8244575936883629
0.8255578093306288	0.8264299802761341
0.8336713995943205	0.8264299802761341
0.8336713995943205	0.8284023668639053
0.8377281947261663	0.8284023668639053
0.8377281947261663	0.8303747534516766
0.8397565922920892	0.8303747534516766
0.8397565922920892	0.8323471400394478
0.8417849898580122	0.8323471400394478
0.8417849898580122	0.834319526627219
0.845841784989858	0.834319526627219
0.845841784989858	0.8560157790927022
0.847870182555781	0.8560157790927022
0.847870182555781	0.8579881656804734
0.8498985801217038	0.8579881656804734
0.8498985801217038	0.8619329388560157
0.8519269776876268	0.8619329388560157
0.8519269776876268	0.863905325443787
0.8539553752535497	0.863905325443787
0.8539553752535497	0.8678500986193294
0.8559837728194726	0.8678500986193294
0.8559837728194726	0.8757396449704142
0.8580121703853956	0.8757396449704142
0.8580121703853956	0.883629191321499
0.8661257606490872	0.883629191321499
0.8661257606490872	0.8856015779092702
0.8701825557809331	0.8856015779092702
0.8701825557809331	0.8875739644970414
0.8803245436105477	0.8875739644970414
0.8803245436105477	0.8895463510848126
0.8985801217038539	0.8895463510848126
0.8985801217038539	0.8915187376725838
0.9006085192697769	0.8915187376725838
0.9006085192697769	0.8954635108481263
0.9066937119675457	0.8954635108481263
0.9066937119675457	0.8994082840236687
0.9087221095334685	0.8994082840236687
0.9087221095334685	0.903353057199211
0.9127789046653144	0.903353057199211
0.9127789046653144	0.9112426035502958
0.9148073022312373	0.9112426035502958
0.9148073022312373	0.9132149901380671
0.9168356997971603	0.9132149901380671
0.9168356997971603	0.9151873767258383
0.920892494929006	0.9151873767258383
0.920892494929006	0.9191321499013807
0.922920892494929	0.9191321499013807
0.922920892494929	0.9250493096646942
0.9249492900608519	0.9250493096646942
0.9249492900608519	0.9289940828402367
0.9269776876267748	0.9289940828402367
0.9269776876267748	0.9329388560157791
0.9310344827586207	0.9329388560157791
0.9310344827586207	0.9408284023668639
0.9350912778904665	0.9408284023668639
0.9350912778904665	0.9428007889546351
0.9391480730223124	0.9428007889546351
0.9391480730223124	0.9447731755424064
0.9533468559837728	0.9447731755424064
0.9533468559837728	0.9467455621301775
0.9594320486815415	0.9467455621301775
0.9594320486815415	0.9526627218934911
0.9614604462474645	0.9526627218934911
0.9614604462474645	0.9546351084812623
0.9634888438133874	0.9546351084812623
0.9634888438133874	0.9644970414201184
0.9655172413793104	0.9644970414201184
0.9655172413793104	0.9704142011834319
0.9695740365111561	0.9704142011834319
0.9695740365111561	0.9723865877712031
0.9716024340770791	0.9723865877712031
0.9716024340770791	0.9743589743589743
0.973630831643002	0.9743589743589743
0.973630831643002	0.9763313609467456
0.9776876267748479	0.9763313609467456
0.9776876267748479	0.9783037475345168
0.9797160243407708	0.9783037475345168
0.9797160243407708	0.9842209072978304
0.9817444219066938	0.9842209072978304
0.9817444219066938	0.9861932938856016
0.9858012170385395	0.9861932938856016
0.9858012170385395	0.9901380670611439
0.9898580121703854	0.9901380670611439
0.9898580121703854	0.9940828402366864
0.9918864097363083	0.9940828402366864
0.9918864097363083	0.9960552268244576
0.9959432048681541	0.9960552268244576
0.9959432048681541	1.0
1.0	1.0


==> data/method/sst2/roc/jac.tsv <==
fpr	tpr
0.0	0.0
0.002028397565922921	0.0
0.002028397565922921	0.0019723865877712033
0.004056795131845842	0.0019723865877712033
0.004056795131845842	0.0039447731755424065
0.006085192697768763	0.0039447731755424065
0.006085192697768763	0.013806706114398421
0.008113590263691683	0.013806706114398421
0.008113590263691683	0.01775147928994083
0.010141987829614604	0.01775147928994083
0.010141987829614604	0.021696252465483234
0.012170385395537525	0.021696252465483234
0.012170385395537525	0.023668639053254437
0.014198782961460446	0.023668639053254437
0.014198782961460446	0.03155818540433925
0.016227180527383367	0.03155818540433925
0.016227180527383367	0.03353057199211045
0.018255578093306288	0.03353057199211045
0.018255578093306288	0.03747534516765286
0.02028397565922921	0.03747534516765286
0.02028397565922921	0.03944773175542406
0.02231237322515213	0.03944773175542406
0.02231237322515213	0.04142011834319527
0.02434077079107505	0.04142011834319527
0.02434077079107505	0.04339250493096647
0.02636916835699797	0.04339250493096647
0.02636916835699797	0.045364891518737675
0.028397565922920892	0.045364891518737675
0.028397565922920892	0.047337278106508875
0.030425963488843813	0.047337278106508875
0.030425963488843813	0.04930966469428008
0.032454361054766734	0.04930966469428008
0.032454361054766734	0.05128205128205128
0.034482758620689655	0.05128205128205128
0.034482758620689655	0.05325443786982249
0.036511156186612576	0.05325443786982249
0.036511156186612576	0.0631163708086785
0.038539553752535496	0.0631163708086785
0.038539553752535496	0.0650887573964497
0.0486815415821501	0.0650887573964497
0.0486815415821501	0.0670611439842209
0.05070993914807302	0.0670611439842209
0.05070993914807302	0.07297830374753451
0.05273833671399594	0.07297830374753451
0.05273833671399594	0.07495069033530571
0.060851926977687626	0.07495069033530571
0.060851926977687626	0.08086785009861933
0.06288032454361055	0.08086785009861933
0.06288032454361055	0.08481262327416174
0.07099391480730223	0.08481262327416174
0.07099391480730223	0.08678500986193294
0.07707910750507099	0.08678500986193294
0.07707910750507099	0.09072978303747535
0.08113590263691683	0.09072978303747535
0.08113590263691683	0.09270216962524655
0.08519269776876268	0.09270216962524655
0.08519269776876268	0.09467455621301775
0.0872210953346856	0.09467455621301775
0.0872210953346856	0.09664694280078895
0.09127789046653144	0.09664694280078895
0.09127789046653144	0.10059171597633136
0.09330628803245436	0.10059171597633136
0.09330628803245436	0.10256410256410256
0.0973630831643002	0.10256410256410256
0.0973630831643002	0.10650887573964497
0.09939148073022312	0.10650887573964497
0.09939148073022312	0.11439842209072978
0.10141987829614604	0.11439842209072978
0.10141987829614604	0.1222879684418146
0.10344827586206896	0.1222879684418146
0.10344827586206896	0.1282051282051282
0.10547667342799188	0.1282051282051282
0.10547667342799188	0.1301775147928994
0.10953346855983773	0.1301775147928994
0.10953346855983773	0.1341222879684418
0.11156186612576065	0.1341222879684418
0.11156186612576065	0.13806706114398423
0.11359026369168357	0.13806706114398423
0.11359026369168357	0.14003944773175542
0.11967545638945233	0.14003944773175542
0.11967545638945233	0.15187376725838264
0.1257606490872211	0.15187376725838264
0.1257606490872211	0.15384615384615385
0.12981744421906694	0.15384615384615385
0.12981744421906694	0.15581854043392504
0.13184584178498987	0.15581854043392504
0.13184584178498987	0.15779092702169625
0.1359026369168357	0.15779092702169625
0.1359026369168357	0.15976331360946747
0.13995943204868155	0.15976331360946747
0.13995943204868155	0.16173570019723865
0.1460446247464503	0.16173570019723865
0.1460446247464503	0.16765285996055226
0.14807302231237324	0.16765285996055226
0.14807302231237324	0.16962524654832348
0.15212981744421908	0.16962524654832348
0.15212981744421908	0.17159763313609466
0.15618661257606492	0.17159763313609466
0.15618661257606492	0.17357001972386588
0.16024340770791076	0.17357001972386588
0.16024340770791076	0.17751479289940827
0.17038539553752535	0.17751479289940827
0.17038539553752535	0.1814595660749507
0.1724137931034483	0.1814595660749507
0.1724137931034483	0.1834319526627219
0.1744421906693712	0.1834319526627219
0.1744421906693712	0.1854043392504931
0.17647058823529413	0.1854043392504931
0.17647058823529413	0.1873767258382643
0.18255578093306288	0.1873767258382643
0.18255578093306288	0.1893491124260355
0.1845841784989858	0.1893491124260355
0.1845841784989858	0.1932938856015779
0.18864097363083165	0.1932938856015779
0.18864097363083165	0.19723865877712032
0.19066937119675456	0.19723865877712032
0.19066937119675456	0.20315581854043394
0.1947261663286004	0.20315581854043394
0.1947261663286004	0.20512820512820512
0.19675456389452334	0.20512820512820512
0.19675456389452334	0.20710059171597633
0.19878296146044624	0.20710059171597633
0.19878296146044624	0.20907297830374755
0.20486815415821502	0.20907297830374755
0.20486815415821502	0.21104536489151873
0.21095334685598377	0.21104536489151873
0.21095334685598377	0.21301775147928995
0.2129817444219067	0.21301775147928995
0.2129817444219067	0.21499013806706113
0.2210953346855984	0.21499013806706113
0.2210953346855984	0.22090729783037474
0.2231237322515213	0.22090729783037474
0.2231237322515213	0.22287968441814596
0.22515212981744423	0.22287968441814596
0.22515212981744423	0.22485207100591717
0.22920892494929007	0.22485207100591717
0.22920892494929007	0.22682445759368836
0.23123732251521298	0.22682445759368836
0.23123732251521298	0.23668639053254437
0.23529411764705882	0.23668639053254437
0.23529411764705882	0.2445759368836292
0.2413793103448276	0.2445759368836292
0.2413793103448276	0.2465483234714004
0.2434077079107505	0.2465483234714004
0.2434077079107505	0.2504930966469428
0.24746450304259635	0.2504930966469428
0.24746450304259635	0.25443786982248523
0.24949290060851928	0.25443786982248523
0.24949290060851928	0.2564102564102564
0.2515212981744422	0.2564102564102564
0.2515212981744422	0.2682445759368836
0.25963488843813387	0.2682445759368836
0.25963488843813387	0.27613412228796846
0.26774847870182555	0.27613412228796846
0.26774847870182555	0.28007889546351084
0.2697768762677485	0.28007889546351084
0.2697768762677485	0.2859960552268245
0.2718052738336714	0.2859960552268245
0.2718052738336714	0.2938856015779093
0.2738336713995943	0.2938856015779093
0.2738336713995943	0.2958579881656805
0.27586206896551724	0.2958579881656805
0.27586206896551724	0.29980276134122286
0.2778904665314402	0.29980276134122286
0.2778904665314402	0.30177514792899407
0.2839756592292089	0.30177514792899407
0.2839756592292089	0.3037475345167653
0.2880324543610548	0.3037475345167653
0.2880324543610548	0.3076923076923077
0.3022312373225152	0.3076923076923077
0.3022312373225152	0.3155818540433925
0.30425963488843816	0.3155818540433925
0.30425963488843816	0.31952662721893493
0.30628803245436104	0.31952662721893493
0.30628803245436104	0.3234714003944773
0.31643002028397565	0.3234714003944773
0.31643002028397565	0.3254437869822485
0.3184584178498986	0.3254437869822485
0.3184584178498986	0.33136094674556216
0.3204868154158215	0.33136094674556216
0.3204868154158215	0.3431952662721893
0.3225152129817444	0.3431952662721893
0.3225152129817444	0.3530571992110454
0.3286004056795132	0.3530571992110454
0.3286004056795132	0.3609467455621302
0.332657200811359	0.3609467455621302
0.332657200811359	0.3629191321499014
0.33468559837728196	0.3629191321499014
0.33468559837728196	0.3668639053254438
0.3367139959432049	0.3668639053254438
0.3367139959432049	0.368836291913215
0.34279918864097364	0.368836291913215
0.34279918864097364	0.3767258382642998
0.34685598377281945	0.3767258382642998
0.34685598377281945	0.378698224852071
0.3488843813387424	0.378698224852071
0.3488843813387424	0.38461538461538464
0.35496957403651114	0.38461538461538464
0.35496957403651114	0.3865877712031558
0.359026369168357	0.3865877712031558
0.359026369168357	0.39250493096646943
0.36105476673427994	0.39250493096646943
0.36105476673427994	0.39644970414201186
0.3671399594320487	0.39644970414201186
0.3671399594320487	0.40039447731755423
0.3691683569979716	0.40039447731755423
0.3691683569979716	0.40631163708086787
0.3711967545638945	0.40631163708086787
0.3711967545638945	0.40828402366863903
0.37322515212981744	0.40828402366863903
0.37322515212981744	0.41025641025641024
0.3752535496957404	0.41025641025641024
0.3752535496957404	0.41420118343195267
0.3772819472616633	0.41420118343195267
0.3772819472616633	0.42209072978303747
0.3793103448275862	0.42209072978303747
0.3793103448275862	0.4339250493096647
0.3813387423935091	0.4339250493096647
0.3813387423935091	0.4358974358974359
0.385395537525355	0.4358974358974359
0.385395537525355	0.4378698224852071
0.3894523326572008	0.4378698224852071
0.3894523326572008	0.4437869822485207
0.39148073022312374	0.4437869822485207
0.39148073022312374	0.4516765285996055
0.3995943204868154	0.4516765285996055
0.3995943204868154	0.4536489151873767
0.40162271805273836	0.4536489151873767
0.40162271805273836	0.45956607495069035
0.40365111561866124	0.45956607495069035
0.40365111561866124	0.4635108481262327
0.4056795131845842	0.4635108481262327
0.4056795131845842	0.46942800788954636
0.4077079107505071	0.46942800788954636
0.4077079107505071	0.47337278106508873
0.41379310344827586	0.47337278106508873
0.41379310344827586	0.47534516765285995
0.4178498985801217	0.47534516765285995
0.4178498985801217	0.47928994082840237
0.42190669371196754	0.47928994082840237
0.42190669371196754	0.4812623274161736
0.4239350912778905	0.4812623274161736
0.4239350912778905	0.48717948717948717
0.4279918864097363	0.48717948717948717
0.4279918864097363	0.4930966469428008
0.4340770791075051	0.4930966469428008
0.4340770791075051	0.5069033530571992
0.43610547667342797	0.5069033530571992
0.43610547667342797	0.5088757396449705
0.44016227180527384	0.5088757396449705
0.44016227180527384	0.5108481262327417
0.4421906693711968	0.5108481262327417
0.4421906693711968	0.5167652859960552
0.4462474645030426	0.5167652859960552
0.4462474645030426	0.5226824457593688
0.4482758620689655	0.5226824457593688
0.4482758620689655	0.52465483234714
0.45030425963488846	0.52465483234714
0.45030425963488846	0.5364891518737672
0.45233265720081134	0.5364891518737672
0.45233265720081134	0.5404339250493096
0.45841784989858014	0.5404339250493096
0.45841784989858014	0.5424063116370809
0.46247464503042596	0.5424063116370809
0.46247464503042596	0.5463510848126233
0.4645030425963489	0.5463510848126233
0.4645030425963489	0.5542406311637081
0.4665314401622718	0.5542406311637081
0.4665314401622718	0.5562130177514792
0.4685598377281947	0.5562130177514792
0.4685598377281947	0.5641025641025641
0.4726166328600406	0.5641025641025641
0.4726166328600406	0.5660749506903353
0.4766734279918864	0.5660749506903353
0.4766734279918864	0.5680473372781065
0.48884381338742394	0.5680473372781065
0.48884381338742394	0.5700197238658777
0.4908722109533469	0.5700197238658777
0.4908722109533469	0.5739644970414202
0.49290060851926976	0.5739644970414202
0.49290060851926976	0.5759368836291914
0.4949290060851927	0.5759368836291914
0.4949290060851927	0.5779092702169625
0.5010141987829615	0.5779092702169625
0.5010141987829615	0.5838264299802761
0.5030425963488844	0.5838264299802761
0.5030425963488844	0.5857988165680473
0.5050709939148073	0.5857988165680473
0.5050709939148073	0.5877712031558185
0.5091277890466531	0.5877712031558185
0.5091277890466531	0.5956607495069034
0.5111561866125761	0.5956607495069034
0.5111561866125761	0.5976331360946746
0.513184584178499	0.5976331360946746
0.513184584178499	0.5996055226824457
0.5152129817444219	0.5996055226824457
0.5152129817444219	0.6015779092702169
0.5172413793103449	0.6015779092702169
0.5172413793103449	0.6094674556213018
0.5192697768762677	0.6094674556213018
0.5192697768762677	0.611439842209073
0.5212981744421906	0.611439842209073
0.5212981744421906	0.6153846153846154
0.5233265720081136	0.6153846153846154
0.5233265720081136	0.6173570019723866
0.5273833671399595	0.6173570019723866
0.5273833671399595	0.6193293885601578
0.5294117647058824	0.6193293885601578
0.5294117647058824	0.621301775147929
0.5314401622718052	0.621301775147929
0.5314401622718052	0.6272189349112426
0.537525354969574	0.6272189349112426
0.537525354969574	0.631163708086785
0.539553752535497	0.631163708086785
0.539553752535497	0.6331360946745562
0.5436105476673428	0.6331360946745562
0.5436105476673428	0.6370808678500987
0.5456389452332657	0.6370808678500987
0.5456389452332657	0.6410256410256411
0.5496957403651116	0.6410256410256411
0.5496957403651116	0.6489151873767258
0.5517241379310345	0.6489151873767258
0.5517241379310345	0.650887573964497
0.5578093306288032	0.650887573964497
0.5578093306288032	0.6528599605522682
0.5598377281947262	0.6528599605522682
0.5598377281947262	0.6548323471400395
0.563894523326572	0.6548323471400395
0.563894523326572	0.6627218934911243
0.565922920892495	0.6627218934911243
0.565922920892495	0.6646942800788954
0.5679513184584178	0.6646942800788954
0.5679513184584178	0.6686390532544378
0.5699797160243407	0.6686390532544378
0.5699797160243407	0.6725838264299803
0.5821501014198783	0.6725838264299803
0.5821501014198783	0.6765285996055227
0.5841784989858012	0.6765285996055227
0.5841784989858012	0.6785009861932939
0.5882352941176471	0.6785009861932939
0.5882352941176471	0.6804733727810651
0.59026369168357	0.6804733727810651
0.59026369168357	0.6824457593688363
0.5963488843813387	0.6824457593688363
0.5963488843813387	0.6844181459566075
0.5983772819472617	0.6844181459566075
0.5983772819472617	0.6863905325443787
0.6064908722109533	0.6863905325443787
0.6064908722109533	0.6883629191321499
0.6085192697768763	0.6883629191321499
0.6085192697768763	0.6982248520710059
0.6125760649087221	0.6982248520710059
0.6125760649087221	0.7021696252465484
0.6146044624746451	0.7021696252465484
0.6146044624746451	0.7041420118343196
0.6166328600405679	0.7041420118343196
0.6166328600405679	0.7080867850098619
0.6186612576064908	0.7080867850098619
0.6186612576064908	0.7100591715976331
0.6288032454361054	0.7100591715976331
0.6288032454361054	0.7140039447731755
0.6308316430020284	0.7140039447731755
0.6308316430020284	0.7159763313609467
0.6369168356997972	0.7159763313609467
0.6369168356997972	0.717948717948718
0.640973630831643	0.717948717948718
0.640973630831643	0.7199211045364892
0.6511156186612576	0.7199211045364892
0.6511156186612576	0.7258382642998028
0.6531440162271805	0.7258382642998028
0.6531440162271805	0.727810650887574
0.6551724137931034	0.727810650887574
0.6551724137931034	0.7297830374753451
0.6572008113590264	0.7297830374753451
0.6572008113590264	0.7357001972386588
0.6673427991886409	0.7357001972386588
0.6673427991886409	0.7435897435897436
0.6713995943204868	0.7435897435897436
0.6713995943204868	0.747534516765286
0.6734279918864098	0.747534516765286
0.6734279918864098	0.7495069033530573
0.6795131845841785	0.7495069033530573
0.6795131845841785	0.7514792899408284
0.6815415821501014	0.7514792899408284
0.6815415821501014	0.7534516765285996
0.6835699797160243	0.7534516765285996
0.6835699797160243	0.7593688362919132
0.6876267748478702	0.7593688362919132
0.6876267748478702	0.7613412228796844
0.6896551724137931	0.7613412228796844
0.6896551724137931	0.7633136094674556
0.6937119675456389	0.7633136094674556
0.6937119675456389	0.7652859960552268
0.6997971602434077	0.7652859960552268
0.6997971602434077	0.7672583826429981
0.7018255578093306	0.7672583826429981
0.7018255578093306	0.7692307692307693
0.7038539553752535	0.7692307692307693
0.7038539553752535	0.7712031558185405
0.7079107505070994	0.7712031558185405
0.7079107505070994	0.7810650887573964
0.718052738336714	0.7810650887573964
0.718052738336714	0.7830374753451677
0.7221095334685599	0.7830374753451677
0.7221095334685599	0.7889546351084813
0.7241379310344828	0.7889546351084813
0.7241379310344828	0.7928994082840237
0.7261663286004056	0.7928994082840237
0.7261663286004056	0.8027613412228797
0.7281947261663286	0.8027613412228797
0.7281947261663286	0.8047337278106509
0.7322515212981744	0.8047337278106509
0.7322515212981744	0.8067061143984221
0.744421906693712	0.8067061143984221
0.744421906693712	0.8086785009861933
0.7484787018255578	0.8086785009861933
0.7484787018255578	0.8165680473372781
0.7525354969574036	0.8165680473372781
0.7525354969574036	0.8224852071005917
0.7565922920892495	0.8224852071005917
0.7565922920892495	0.8284023668639053
0.7586206896551724	0.8284023668639053
0.7586206896551724	0.8323471400394478
0.7647058823529411	0.8323471400394478
0.7647058823529411	0.8362919132149902
0.768762677484787	0.8362919132149902
0.768762677484787	0.8382642998027613
0.7728194726166329	0.8382642998027613
0.7728194726166329	0.8402366863905325
0.7748478701825557	0.8402366863905325
0.7748478701825557	0.8422090729783037
0.7789046653144016	0.8422090729783037
0.7789046653144016	0.8441814595660749
0.7829614604462475	0.8441814595660749
0.7829614604462475	0.8500986193293886
0.7849898580121704	0.8500986193293886
0.7849898580121704	0.854043392504931
0.7890466531440162	0.854043392504931
0.7890466531440162	0.8560157790927022
0.7910750507099391	0.8560157790927022
0.7910750507099391	0.8619329388560157
0.795131845841785	0.8619329388560157
0.795131845841785	0.863905325443787
0.8012170385395537	0.863905325443787
0.8012170385395537	0.8757396449704142
0.8052738336713996	0.8757396449704142
0.8052738336713996	0.8777120315581854
0.8073022312373225	0.8777120315581854
0.8073022312373225	0.8796844181459567
0.8093306288032455	0.8796844181459567
0.8093306288032455	0.8856015779092702
0.8113590263691683	0.8856015779092702
0.8113590263691683	0.8895463510848126
0.8174442190669371	0.8895463510848126
0.8174442190669371	0.8915187376725838
0.821501014198783	0.8915187376725838
0.821501014198783	0.893491124260355
0.8255578093306288	0.893491124260355
0.8255578093306288	0.8954635108481263
0.8275862068965517	0.8954635108481263
0.8275862068965517	0.8974358974358975
0.8316430020283976	0.8974358974358975
0.8316430020283976	0.8994082840236687
0.8336713995943205	0.8994082840236687
0.8336713995943205	0.9013806706114399
0.8356997971602435	0.9013806706114399
0.8356997971602435	0.903353057199211
0.8397565922920892	0.903353057199211
0.8397565922920892	0.9053254437869822
0.8417849898580122	0.9053254437869822
0.8417849898580122	0.9092702169625246
0.8438133874239351	0.9092702169625246
0.8438133874239351	0.9112426035502958
0.845841784989858	0.9112426035502958
0.845841784989858	0.9151873767258383
0.847870182555781	0.9151873767258383
0.847870182555781	0.9191321499013807
0.8559837728194726	0.9191321499013807
0.8559837728194726	0.9211045364891519
0.8620689655172413	0.9211045364891519
0.8620689655172413	0.9289940828402367
0.8742393509127789	0.9289940828402367
0.8742393509127789	0.9349112426035503
0.8782961460446247	0.9349112426035503
0.8782961460446247	0.9368836291913215
0.8823529411764706	0.9368836291913215
0.8823529411764706	0.9388560157790927
0.8843813387423936	0.9388560157790927
0.8843813387423936	0.9408284023668639
0.8864097363083164	0.9408284023668639
0.8864097363083164	0.9428007889546351
0.8924949290060852	0.9428007889546351
0.8924949290060852	0.9467455621301775
0.8945233265720081	0.9467455621301775
0.8945233265720081	0.9487179487179487
0.9006085192697769	0.9487179487179487
0.9006085192697769	0.9506903353057199
0.9066937119675457	0.9506903353057199
0.9066937119675457	0.9546351084812623
0.9127789046653144	0.9546351084812623
0.9127789046653144	0.9585798816568047
0.9188640973630832	0.9585798816568047
0.9188640973630832	0.960552268244576
0.922920892494929	0.960552268244576
0.922920892494929	0.9723865877712031
0.9371196754563894	0.9723865877712031
0.9371196754563894	0.9743589743589743
0.9391480730223124	0.9743589743589743
0.9391480730223124	0.9763313609467456
0.9533468559837728	0.9763313609467456
0.9533468559837728	0.9783037475345168
0.9574036511156186	0.9783037475345168
0.9574036511156186	0.980276134122288
0.9695740365111561	0.980276134122288
0.9695740365111561	0.9861932938856016
0.9797160243407708	0.9861932938856016
0.9797160243407708	0.9901380670611439
0.9817444219066938	0.9901380670611439
0.9817444219066938	0.9921104536489151
0.9898580121703854	0.9921104536489151
0.9898580121703854	0.9940828402366864
0.9979716024340771	0.9940828402366864
0.9979716024340771	1.0
1.0	1.0


==> data/n_rep/agnews/roc/model_1.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.009861932938856016
0.002028397565922921	0.009861932938856016
0.002028397565922921	0.013806706114398421
0.004056795131845842	0.013806706114398421
0.004056795131845842	0.01972386587771203
0.006085192697768763	0.01972386587771203
0.006085192697768763	0.045364891518737675
0.008113590263691683	0.045364891518737675
0.008113590263691683	0.05128205128205128
0.010141987829614604	0.05128205128205128
0.010141987829614604	0.07495069033530571
0.012170385395537525	0.07495069033530571
0.012170385395537525	0.10848126232741617
0.014198782961460446	0.10848126232741617
0.014198782961460446	0.11242603550295859
0.018255578093306288	0.11242603550295859
0.018255578093306288	0.1242603550295858
0.02231237322515213	0.1242603550295858
0.02231237322515213	0.126232741617357
0.02636916835699797	0.126232741617357
0.02636916835699797	0.1341222879684418
0.030425963488843813	0.1341222879684418
0.030425963488843813	0.15779092702169625
0.034482758620689655	0.15779092702169625
0.034482758620689655	0.15976331360946747
0.036511156186612576	0.15976331360946747
0.036511156186612576	0.16173570019723865
0.038539553752535496	0.16173570019723865
0.038539553752535496	0.16568047337278108
0.04056795131845842	0.16568047337278108
0.04056795131845842	0.16962524654832348
0.04259634888438134	0.16962524654832348
0.04259634888438134	0.17159763313609466
0.04462474645030426	0.17159763313609466
0.04462474645030426	0.17751479289940827
0.04665314401622718	0.17751479289940827
0.04665314401622718	0.1794871794871795
0.0486815415821501	0.1794871794871795
0.0486815415821501	0.1893491124260355
0.05070993914807302	0.1893491124260355
0.05070993914807302	0.1952662721893491
0.05273833671399594	0.1952662721893491
0.05273833671399594	0.20315581854043394
0.05476673427991886	0.20315581854043394
0.05476673427991886	0.20512820512820512
0.058823529411764705	0.20512820512820512
0.058823529411764705	0.20710059171597633
0.060851926977687626	0.20710059171597633
0.060851926977687626	0.21104536489151873
0.06288032454361055	0.21104536489151873
0.06288032454361055	0.21301775147928995
0.06490872210953347	0.21301775147928995
0.06490872210953347	0.21499013806706113
0.06693711967545639	0.21499013806706113
0.06693711967545639	0.22090729783037474
0.06896551724137931	0.22090729783037474
0.06896551724137931	0.22485207100591717
0.07707910750507099	0.22485207100591717
0.07707910750507099	0.22682445759368836
0.08113590263691683	0.22682445759368836
0.08113590263691683	0.23274161735700197
0.08316430020283976	0.23274161735700197
0.08316430020283976	0.23865877712031558
0.09127789046653144	0.23865877712031558
0.09127789046653144	0.24260355029585798
0.09533468559837728	0.24260355029585798
0.09533468559837728	0.2504930966469428
0.0973630831643002	0.2504930966469428
0.0973630831643002	0.252465483234714
0.10141987829614604	0.252465483234714
0.10141987829614604	0.2603550295857988
0.10547667342799188	0.2603550295857988
0.10547667342799188	0.2702169625246548
0.10953346855983773	0.2702169625246548
0.10953346855983773	0.2859960552268245
0.11156186612576065	0.2859960552268245
0.11156186612576065	0.2879684418145957
0.11561866125760649	0.2879684418145957
0.11561866125760649	0.29191321499013806
0.11967545638945233	0.29191321499013806
0.11967545638945233	0.2938856015779093
0.12373225152129817	0.2938856015779093
0.12373225152129817	0.2958579881656805
0.1257606490872211	0.2958579881656805
0.1257606490872211	0.30177514792899407
0.12981744421906694	0.30177514792899407
0.12981744421906694	0.3096646942800789
0.13184584178498987	0.3096646942800789
0.13184584178498987	0.3175542406311637
0.13387423935091278	0.3175542406311637
0.13387423935091278	0.3214990138067061
0.1359026369168357	0.3214990138067061
0.1359026369168357	0.3234714003944773
0.13793103448275862	0.3234714003944773
0.13793103448275862	0.32741617357001973
0.13995943204868155	0.32741617357001973
0.13995943204868155	0.32938856015779094
0.14198782961460446	0.32938856015779094
0.14198782961460446	0.33925049309664695
0.1440162271805274	0.33925049309664695
0.1440162271805274	0.34122287968441817
0.14807302231237324	0.34122287968441817
0.14807302231237324	0.3510848126232742
0.15010141987829614	0.3510848126232742
0.15010141987829614	0.3530571992110454
0.15212981744421908	0.3530571992110454
0.15212981744421908	0.3629191321499014
0.15415821501014199	0.3629191321499014
0.15415821501014199	0.36489151873767256
0.15618661257606492	0.36489151873767256
0.15618661257606492	0.3708086785009862
0.16024340770791076	0.3708086785009862
0.16024340770791076	0.3747534516765286
0.17038539553752535	0.3747534516765286
0.17038539553752535	0.3767258382642998
0.1724137931034483	0.3767258382642998
0.1724137931034483	0.3826429980276134
0.17647058823529413	0.3826429980276134
0.17647058823529413	0.3865877712031558
0.17849898580121704	0.3865877712031558
0.17849898580121704	0.388560157790927
0.1845841784989858	0.388560157790927
0.1845841784989858	0.3905325443786982
0.1926977687626775	0.3905325443786982
0.1926977687626775	0.39250493096646943
0.19675456389452334	0.39250493096646943
0.19675456389452334	0.40039447731755423
0.19878296146044624	0.40039447731755423
0.19878296146044624	0.41222879684418146
0.20081135902636918	0.41222879684418146
0.20081135902636918	0.41420118343195267
0.20892494929006086	0.41420118343195267
0.20892494929006086	0.4161735700197239
0.2129817444219067	0.4161735700197239
0.2129817444219067	0.4181459566074951
0.2150101419878296	0.4181459566074951
0.2150101419878296	0.42209072978303747
0.21703853955375255	0.42209072978303747
0.21703853955375255	0.4260355029585799
0.21906693711967545	0.4260355029585799
0.21906693711967545	0.4339250493096647
0.2231237322515213	0.4339250493096647
0.2231237322515213	0.43984220907297833
0.23123732251521298	0.43984220907297833
0.23123732251521298	0.4418145956607495
0.2332657200811359	0.4418145956607495
0.2332657200811359	0.4437869822485207
0.23529411764705882	0.4437869822485207
0.23529411764705882	0.4457593688362919
0.2413793103448276	0.4457593688362919
0.2413793103448276	0.4477317554240631
0.24746450304259635	0.4477317554240631
0.24746450304259635	0.4516765285996055
0.24949290060851928	0.4516765285996055
0.24949290060851928	0.4556213017751479
0.2515212981744422	0.4556213017751479
0.2515212981744422	0.45759368836291914
0.25557809330628806	0.45759368836291914
0.25557809330628806	0.45956607495069035
0.25760649087221094	0.45956607495069035
0.25760649087221094	0.46548323471400394
0.25963488843813387	0.46548323471400394
0.25963488843813387	0.47337278106508873
0.2616632860040568	0.47337278106508873
0.2616632860040568	0.47928994082840237
0.26774847870182555	0.47928994082840237
0.26774847870182555	0.48520710059171596
0.2718052738336714	0.48520710059171596
0.2718052738336714	0.4891518737672584
0.27586206896551724	0.4891518737672584
0.27586206896551724	0.4990138067061144
0.2778904665314402	0.4990138067061144
0.2778904665314402	0.5029585798816568
0.281947261663286	0.5029585798816568
0.281947261663286	0.504930966469428
0.2839756592292089	0.504930966469428
0.2839756592292089	0.5069033530571992
0.28600405679513186	0.5069033530571992
0.28600405679513186	0.5128205128205128
0.2920892494929006	0.5128205128205128
0.2920892494929006	0.5187376725838264
0.29817444219066935	0.5187376725838264
0.29817444219066935	0.5207100591715976
0.30425963488843816	0.5207100591715976
0.30425963488843816	0.5226824457593688
0.30628803245436104	0.5226824457593688
0.30628803245436104	0.5305719921104537
0.3103448275862069	0.5305719921104537
0.3103448275862069	0.5325443786982249
0.31237322515212984	0.5325443786982249
0.31237322515212984	0.534516765285996
0.3144016227180527	0.534516765285996
0.3144016227180527	0.5364891518737672
0.31643002028397565	0.5364891518737672
0.31643002028397565	0.5404339250493096
0.3184584178498986	0.5404339250493096
0.3184584178498986	0.5424063116370809
0.3204868154158215	0.5424063116370809
0.3204868154158215	0.5483234714003945
0.3225152129817444	0.5483234714003945
0.3225152129817444	0.5522682445759369
0.32454361054766734	0.5522682445759369
0.32454361054766734	0.5542406311637081
0.3265720081135903	0.5542406311637081
0.3265720081135903	0.5621301775147929
0.3286004056795132	0.5621301775147929
0.3286004056795132	0.5641025641025641
0.3306288032454361	0.5641025641025641
0.3306288032454361	0.5660749506903353
0.33468559837728196	0.5660749506903353
0.33468559837728196	0.5680473372781065
0.33874239350912777	0.5680473372781065
0.33874239350912777	0.5700197238658777
0.34279918864097364	0.5700197238658777
0.34279918864097364	0.571992110453649
0.34685598377281945	0.571992110453649
0.34685598377281945	0.5739644970414202
0.3488843813387424	0.5739644970414202
0.3488843813387424	0.5759368836291914
0.3509127789046653	0.5759368836291914
0.3509127789046653	0.5779092702169625
0.35294117647058826	0.5779092702169625
0.35294117647058826	0.5838264299802761
0.35496957403651114	0.5838264299802761
0.35496957403651114	0.5877712031558185
0.36105476673427994	0.5877712031558185
0.36105476673427994	0.591715976331361
0.3630831643002028	0.591715976331361
0.3630831643002028	0.5936883629191322
0.3772819472616633	0.5936883629191322
0.3772819472616633	0.5996055226824457
0.3793103448275862	0.5996055226824457
0.3793103448275862	0.6134122287968442
0.3813387423935091	0.6134122287968442
0.3813387423935091	0.6153846153846154
0.38336713995943206	0.6153846153846154
0.38336713995943206	0.6173570019723866
0.38742393509127787	0.6173570019723866
0.38742393509127787	0.6272189349112426
0.3894523326572008	0.6272189349112426
0.3894523326572008	0.6291913214990138
0.39553752535496955	0.6291913214990138
0.39553752535496955	0.6331360946745562
0.3975659229208925	0.6331360946745562
0.3975659229208925	0.6390532544378699
0.3995943204868154	0.6390532544378699
0.3995943204868154	0.6410256410256411
0.40365111561866124	0.6410256410256411
0.40365111561866124	0.6449704142011834
0.4056795131845842	0.6449704142011834
0.4056795131845842	0.6469428007889546
0.40973630831643004	0.6469428007889546
0.40973630831643004	0.650887573964497
0.4117647058823529	0.650887573964497
0.4117647058823529	0.6548323471400395
0.41379310344827586	0.6548323471400395
0.41379310344827586	0.6607495069033531
0.4198782961460446	0.6607495069033531
0.4198782961460446	0.6627218934911243
0.4259634888438134	0.6627218934911243
0.4259634888438134	0.6646942800788954
0.4279918864097363	0.6646942800788954
0.4279918864097363	0.6686390532544378
0.4300202839756592	0.6686390532544378
0.4300202839756592	0.6706114398422091
0.43610547667342797	0.6706114398422091
0.43610547667342797	0.6725838264299803
0.4462474645030426	0.6725838264299803
0.4462474645030426	0.6745562130177515
0.45233265720081134	0.6745562130177515
0.45233265720081134	0.6785009861932939
0.45841784989858014	0.6785009861932939
0.45841784989858014	0.6883629191321499
0.46247464503042596	0.6883629191321499
0.46247464503042596	0.6923076923076923
0.4685598377281947	0.6923076923076923
0.4685598377281947	0.6962524654832347
0.4787018255578093	0.6962524654832347
0.4787018255578093	0.6982248520710059
0.4847870182555781	0.6982248520710059
0.4847870182555781	0.7001972386587771
0.486815415821501	0.7001972386587771
0.486815415821501	0.7140039447731755
0.48884381338742394	0.7140039447731755
0.48884381338742394	0.717948717948718
0.4908722109533469	0.717948717948718
0.4908722109533469	0.7258382642998028
0.49898580121703856	0.7258382642998028
0.49898580121703856	0.7337278106508875
0.5010141987829615	0.7337278106508875
0.5010141987829615	0.7416173570019724
0.5030425963488844	0.7416173570019724
0.5030425963488844	0.747534516765286
0.5172413793103449	0.747534516765286
0.5172413793103449	0.7495069033530573
0.5192697768762677	0.7495069033530573
0.5192697768762677	0.7514792899408284
0.5233265720081136	0.7514792899408284
0.5233265720081136	0.7534516765285996
0.5273833671399595	0.7534516765285996
0.5273833671399595	0.7554240631163708
0.5294117647058824	0.7554240631163708
0.5294117647058824	0.757396449704142
0.5334685598377282	0.757396449704142
0.5334685598377282	0.7593688362919132
0.5354969574036511	0.7593688362919132
0.5354969574036511	0.7633136094674556
0.537525354969574	0.7633136094674556
0.537525354969574	0.7652859960552268
0.5415821501014199	0.7652859960552268
0.5415821501014199	0.7692307692307693
0.5517241379310345	0.7692307692307693
0.5517241379310345	0.7712031558185405
0.5618661257606491	0.7712031558185405
0.5618661257606491	0.7731755424063116
0.565922920892495	0.7731755424063116
0.565922920892495	0.7751479289940828
0.5679513184584178	0.7751479289940828
0.5679513184584178	0.777120315581854
0.5699797160243407	0.777120315581854
0.5699797160243407	0.7790927021696252
0.5740365111561866	0.7790927021696252
0.5740365111561866	0.7810650887573964
0.5821501014198783	0.7810650887573964
0.5821501014198783	0.7830374753451677
0.5882352941176471	0.7830374753451677
0.5882352941176471	0.7850098619329389
0.592292089249493	0.7850098619329389
0.592292089249493	0.7869822485207101
0.5963488843813387	0.7869822485207101
0.5963488843813387	0.7889546351084813
0.5983772819472617	0.7889546351084813
0.5983772819472617	0.7928994082840237
0.6004056795131846	0.7928994082840237
0.6004056795131846	0.7988165680473372
0.6044624746450304	0.7988165680473372
0.6044624746450304	0.8007889546351085
0.6125760649087221	0.8007889546351085
0.6125760649087221	0.8027613412228797
0.6186612576064908	0.8027613412228797
0.6186612576064908	0.8067061143984221
0.6227180527383367	0.8067061143984221
0.6227180527383367	0.8106508875739645
0.6247464503042597	0.8106508875739645
0.6247464503042597	0.8126232741617357
0.6267748478701826	0.8126232741617357
0.6267748478701826	0.814595660749507
0.6288032454361054	0.814595660749507
0.6288032454361054	0.8185404339250493
0.6308316430020284	0.8185404339250493
0.6308316430020284	0.8244575936883629
0.640973630831643	0.8244575936883629
0.640973630831643	0.8284023668639053
0.6490872210953347	0.8284023668639053
0.6490872210953347	0.8303747534516766
0.6551724137931034	0.8303747534516766
0.6551724137931034	0.8323471400394478
0.6592292089249493	0.8323471400394478
0.6592292089249493	0.8382642998027613
0.6612576064908722	0.8382642998027613
0.6612576064908722	0.8402366863905325
0.6632860040567952	0.8402366863905325
0.6632860040567952	0.8422090729783037
0.6713995943204868	0.8422090729783037
0.6713995943204868	0.8441814595660749
0.6815415821501014	0.8441814595660749
0.6815415821501014	0.8461538461538461
0.6835699797160243	0.8461538461538461
0.6835699797160243	0.8481262327416174
0.7058823529411765	0.8481262327416174
0.7058823529411765	0.8500986193293886
0.7119675456389453	0.8500986193293886
0.7119675456389453	0.8579881656804734
0.718052738336714	0.8579881656804734
0.718052738336714	0.8619329388560157
0.7200811359026369	0.8619329388560157
0.7200811359026369	0.863905325443787
0.7221095334685599	0.863905325443787
0.7221095334685599	0.8658777120315582
0.7241379310344828	0.8658777120315582
0.7241379310344828	0.8678500986193294
0.7261663286004056	0.8678500986193294
0.7261663286004056	0.8698224852071006
0.7342799188640974	0.8698224852071006
0.7342799188640974	0.8757396449704142
0.742393509127789	0.8757396449704142
0.742393509127789	0.8816568047337278
0.7525354969574036	0.8816568047337278
0.7525354969574036	0.883629191321499
0.7647058823529411	0.883629191321499
0.7647058823529411	0.8895463510848126
0.7910750507099391	0.8895463510848126
0.7910750507099391	0.893491124260355
0.795131845841785	0.893491124260355
0.795131845841785	0.8954635108481263
0.7991886409736308	0.8954635108481263
0.7991886409736308	0.8974358974358975
0.8012170385395537	0.8974358974358975
0.8012170385395537	0.8994082840236687
0.8032454361054767	0.8994082840236687
0.8032454361054767	0.903353057199211
0.8052738336713996	0.903353057199211
0.8052738336713996	0.9132149901380671
0.8073022312373225	0.9132149901380671
0.8073022312373225	0.9151873767258383
0.8093306288032455	0.9151873767258383
0.8093306288032455	0.9171597633136095
0.8174442190669371	0.9171597633136095
0.8174442190669371	0.9191321499013807
0.8194726166328601	0.9191321499013807
0.8194726166328601	0.9230769230769231
0.821501014198783	0.9230769230769231
0.821501014198783	0.9270216962524654
0.8296146044624746	0.9270216962524654
0.8296146044624746	0.9329388560157791
0.8316430020283976	0.9329388560157791
0.8316430020283976	0.9349112426035503
0.8377281947261663	0.9349112426035503
0.8377281947261663	0.9368836291913215
0.847870182555781	0.9368836291913215
0.847870182555781	0.9428007889546351
0.8498985801217038	0.9428007889546351
0.8498985801217038	0.9447731755424064
0.8620689655172413	0.9447731755424064
0.8620689655172413	0.9487179487179487
0.8640973630831643	0.9487179487179487
0.8640973630831643	0.9506903353057199
0.8742393509127789	0.9506903353057199
0.8742393509127789	0.9526627218934911
0.8762677484787018	0.9526627218934911
0.8762677484787018	0.9566074950690335
0.8864097363083164	0.9566074950690335
0.8864097363083164	0.9585798816568047
0.9006085192697769	0.9585798816568047
0.9006085192697769	0.960552268244576
0.9046653144016227	0.960552268244576
0.9046653144016227	0.9625246548323472
0.9066937119675457	0.9625246548323472
0.9066937119675457	0.9664694280078896
0.920892494929006	0.9664694280078896
0.920892494929006	0.9684418145956607
0.9290060851926978	0.9684418145956607
0.9290060851926978	0.9704142011834319
0.9371196754563894	0.9704142011834319
0.9371196754563894	0.9723865877712031
0.9411764705882353	0.9723865877712031
0.9411764705882353	0.9743589743589743
0.947261663286004	0.9743589743589743
0.947261663286004	0.9763313609467456
0.9513184584178499	0.9763313609467456
0.9513184584178499	0.9783037475345168
0.9533468559837728	0.9783037475345168
0.9533468559837728	0.980276134122288
0.9553752535496958	0.980276134122288
0.9553752535496958	0.9822485207100592
0.9574036511156186	0.9822485207100592
0.9574036511156186	0.9842209072978304
0.973630831643002	0.9842209072978304
0.973630831643002	0.9861932938856016
0.9756592292089249	0.9861932938856016
0.9756592292089249	0.9901380670611439
0.9776876267748479	0.9901380670611439
0.9776876267748479	0.9921104536489151
0.9878296146044625	0.9921104536489151
0.9878296146044625	0.9940828402366864
0.9918864097363083	0.9940828402366864
0.9918864097363083	0.9960552268244576
0.9979716024340771	0.9960552268244576
0.9979716024340771	0.9980276134122288
1.0	0.9980276134122288
1.0	1.0


==> data/n_rep/agnews/roc/model_2.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.009861932938856016
0.002028397565922921	0.009861932938856016
0.002028397565922921	0.09467455621301775
0.004056795131845842	0.09467455621301775
0.004056795131845842	0.09664694280078895
0.006085192697768763	0.09664694280078895
0.006085192697768763	0.09861932938856016
0.008113590263691683	0.09861932938856016
0.008113590263691683	0.1282051282051282
0.010141987829614604	0.1282051282051282
0.010141987829614604	0.14201183431952663
0.014198782961460446	0.14201183431952663
0.014198782961460446	0.14595660749506903
0.016227180527383367	0.14595660749506903
0.016227180527383367	0.16765285996055226
0.018255578093306288	0.16765285996055226
0.018255578093306288	0.1854043392504931
0.02028397565922921	0.1854043392504931
0.02028397565922921	0.1952662721893491
0.02231237322515213	0.1952662721893491
0.02231237322515213	0.19723865877712032
0.02434077079107505	0.19723865877712032
0.02434077079107505	0.23471400394477318
0.02636916835699797	0.23471400394477318
0.02636916835699797	0.2406311637080868
0.028397565922920892	0.2406311637080868
0.028397565922920892	0.24260355029585798
0.030425963488843813	0.24260355029585798
0.030425963488843813	0.25443786982248523
0.032454361054766734	0.25443786982248523
0.032454361054766734	0.27218934911242604
0.034482758620689655	0.27218934911242604
0.034482758620689655	0.28402366863905326
0.036511156186612576	0.28402366863905326
0.036511156186612576	0.3096646942800789
0.038539553752535496	0.3096646942800789
0.038539553752535496	0.3116370808678501
0.04056795131845842	0.3116370808678501
0.04056795131845842	0.3136094674556213
0.04462474645030426	0.3136094674556213
0.04462474645030426	0.31952662721893493
0.05273833671399594	0.31952662721893493
0.05273833671399594	0.34911242603550297
0.058823529411764705	0.34911242603550297
0.058823529411764705	0.3510848126232742
0.06490872210953347	0.3510848126232742
0.06490872210953347	0.3530571992110454
0.06693711967545639	0.3530571992110454
0.06693711967545639	0.35700197238658776
0.06896551724137931	0.35700197238658776
0.06896551724137931	0.3609467455621302
0.07099391480730223	0.3609467455621302
0.07099391480730223	0.378698224852071
0.07302231237322515	0.378698224852071
0.07302231237322515	0.39447731755424065
0.07505070993914807	0.39447731755424065
0.07505070993914807	0.41025641025641024
0.07707910750507099	0.41025641025641024
0.07707910750507099	0.4161735700197239
0.07910750507099391	0.4161735700197239
0.07910750507099391	0.42209072978303747
0.08113590263691683	0.42209072978303747
0.08113590263691683	0.42998027613412226
0.08519269776876268	0.42998027613412226
0.08519269776876268	0.4358974358974359
0.0872210953346856	0.4358974358974359
0.0872210953346856	0.4418145956607495
0.09127789046653144	0.4418145956607495
0.09127789046653144	0.4477317554240631
0.09533468559837728	0.4477317554240631
0.09533468559837728	0.4516765285996055
0.10141987829614604	0.4516765285996055
0.10141987829614604	0.4536489151873767
0.10547667342799188	0.4536489151873767
0.10547667342799188	0.45956607495069035
0.1075050709939148	0.45956607495069035
0.1075050709939148	0.48520710059171596
0.10953346855983773	0.48520710059171596
0.10953346855983773	0.4911242603550296
0.11359026369168357	0.4911242603550296
0.11359026369168357	0.49506903353057197
0.11561866125760649	0.49506903353057197
0.11561866125760649	0.5128205128205128
0.11967545638945233	0.5128205128205128
0.11967545638945233	0.514792899408284
0.12373225152129817	0.514792899408284
0.12373225152129817	0.5187376725838264
0.12778904665314403	0.5187376725838264
0.12778904665314403	0.52465483234714
0.12981744421906694	0.52465483234714
0.12981744421906694	0.5325443786982249
0.13387423935091278	0.5325443786982249
0.13387423935091278	0.5404339250493096
0.13793103448275862	0.5404339250493096
0.13793103448275862	0.5424063116370809
0.13995943204868155	0.5424063116370809
0.13995943204868155	0.5443786982248521
0.14198782961460446	0.5443786982248521
0.14198782961460446	0.5463510848126233
0.1460446247464503	0.5463510848126233
0.1460446247464503	0.5483234714003945
0.14807302231237324	0.5483234714003945
0.14807302231237324	0.5502958579881657
0.15212981744421908	0.5502958579881657
0.15212981744421908	0.5522682445759369
0.15618661257606492	0.5522682445759369
0.15618661257606492	0.5542406311637081
0.16024340770791076	0.5542406311637081
0.16024340770791076	0.5562130177514792
0.16227180527383367	0.5562130177514792
0.16227180527383367	0.5641025641025641
0.1663286004056795	0.5641025641025641
0.1663286004056795	0.5700197238658777
0.16835699797160245	0.5700197238658777
0.16835699797160245	0.5779092702169625
0.17038539553752535	0.5779092702169625
0.17038539553752535	0.5798816568047337
0.1724137931034483	0.5798816568047337
0.1724137931034483	0.5818540433925049
0.17647058823529413	0.5818540433925049
0.17647058823529413	0.5838264299802761
0.17849898580121704	0.5838264299802761
0.17849898580121704	0.5877712031558185
0.18255578093306288	0.5877712031558185
0.18255578093306288	0.5976331360946746
0.18661257606490872	0.5976331360946746
0.18661257606490872	0.6015779092702169
0.18864097363083165	0.6015779092702169
0.18864097363083165	0.6035502958579881
0.1926977687626775	0.6035502958579881
0.1926977687626775	0.6094674556213018
0.1947261663286004	0.6094674556213018
0.1947261663286004	0.6134122287968442
0.2028397565922921	0.6134122287968442
0.2028397565922921	0.621301775147929
0.20689655172413793	0.621301775147929
0.20689655172413793	0.6232741617357002
0.21095334685598377	0.6232741617357002
0.21095334685598377	0.6272189349112426
0.21703853955375255	0.6272189349112426
0.21703853955375255	0.631163708086785
0.21906693711967545	0.631163708086785
0.21906693711967545	0.6351084812623274
0.2210953346855984	0.6351084812623274
0.2210953346855984	0.6390532544378699
0.2231237322515213	0.6390532544378699
0.2231237322515213	0.6429980276134122
0.22515212981744423	0.6429980276134122
0.22515212981744423	0.6449704142011834
0.22718052738336714	0.6449704142011834
0.22718052738336714	0.6469428007889546
0.22920892494929007	0.6469428007889546
0.22920892494929007	0.6489151873767258
0.23123732251521298	0.6489151873767258
0.23123732251521298	0.6548323471400395
0.23529411764705882	0.6548323471400395
0.23529411764705882	0.6587771203155819
0.23935091277890466	0.6587771203155819
0.23935091277890466	0.6627218934911243
0.2413793103448276	0.6627218934911243
0.2413793103448276	0.6686390532544378
0.24949290060851928	0.6686390532544378
0.24949290060851928	0.6725838264299803
0.2515212981744422	0.6725838264299803
0.2515212981744422	0.6745562130177515
0.2535496957403651	0.6745562130177515
0.2535496957403651	0.6765285996055227
0.25760649087221094	0.6765285996055227
0.25760649087221094	0.6883629191321499
0.25963488843813387	0.6883629191321499
0.25963488843813387	0.6923076923076923
0.2616632860040568	0.6923076923076923
0.2616632860040568	0.6942800788954635
0.2657200811359026	0.6942800788954635
0.2657200811359026	0.7001972386587771
0.2718052738336714	0.7001972386587771
0.2718052738336714	0.7021696252465484
0.27586206896551724	0.7021696252465484
0.27586206896551724	0.7061143984220908
0.2799188640973631	0.7061143984220908
0.2799188640973631	0.7120315581854043
0.2839756592292089	0.7120315581854043
0.2839756592292089	0.7140039447731755
0.28600405679513186	0.7140039447731755
0.28600405679513186	0.7159763313609467
0.29411764705882354	0.7159763313609467
0.29411764705882354	0.7199211045364892
0.29817444219066935	0.7199211045364892
0.29817444219066935	0.7218934911242604
0.30425963488843816	0.7218934911242604
0.30425963488843816	0.7258382642998028
0.31237322515212984	0.7258382642998028
0.31237322515212984	0.7297830374753451
0.31643002028397565	0.7297830374753451
0.31643002028397565	0.7317554240631163
0.3184584178498986	0.7317554240631163
0.3184584178498986	0.7337278106508875
0.3225152129817444	0.7337278106508875
0.3225152129817444	0.73767258382643
0.3286004056795132	0.73767258382643
0.3286004056795132	0.7435897435897436
0.33468559837728196	0.7435897435897436
0.33468559837728196	0.747534516765286
0.3367139959432049	0.747534516765286
0.3367139959432049	0.7534516765285996
0.33874239350912777	0.7534516765285996
0.33874239350912777	0.757396449704142
0.34279918864097364	0.757396449704142
0.34279918864097364	0.7593688362919132
0.3630831643002028	0.7593688362919132
0.3630831643002028	0.7613412228796844
0.3691683569979716	0.7613412228796844
0.3691683569979716	0.7633136094674556
0.3793103448275862	0.7633136094674556
0.3793103448275862	0.7692307692307693
0.3813387423935091	0.7692307692307693
0.3813387423935091	0.777120315581854
0.38336713995943206	0.777120315581854
0.38336713995943206	0.7790927021696252
0.3935091277890467	0.7790927021696252
0.3935091277890467	0.7830374753451677
0.40162271805273836	0.7830374753451677
0.40162271805273836	0.7850098619329389
0.4056795131845842	0.7850098619329389
0.4056795131845842	0.7909270216962525
0.4077079107505071	0.7909270216962525
0.4077079107505071	0.7948717948717948
0.4117647058823529	0.7948717948717948
0.4117647058823529	0.8007889546351085
0.4158215010141988	0.8007889546351085
0.4158215010141988	0.8047337278106509
0.4239350912778905	0.8047337278106509
0.4239350912778905	0.8067061143984221
0.4259634888438134	0.8067061143984221
0.4259634888438134	0.8086785009861933
0.44421906693711966	0.8086785009861933
0.44421906693711966	0.814595660749507
0.45030425963488846	0.814595660749507
0.45030425963488846	0.8165680473372781
0.45233265720081134	0.8165680473372781
0.45233265720081134	0.8205128205128205
0.45841784989858014	0.8205128205128205
0.45841784989858014	0.8284023668639053
0.4685598377281947	0.8284023668639053
0.4685598377281947	0.8303747534516766
0.47058823529411764	0.8303747534516766
0.47058823529411764	0.8323471400394478
0.4726166328600406	0.8323471400394478
0.4726166328600406	0.834319526627219
0.4746450304259635	0.834319526627219
0.4746450304259635	0.8382642998027613
0.4827586206896552	0.8382642998027613
0.4827586206896552	0.8441814595660749
0.486815415821501	0.8441814595660749
0.486815415821501	0.8461538461538461
0.4908722109533469	0.8461538461538461
0.4908722109533469	0.8481262327416174
0.4969574036511156	0.8481262327416174
0.4969574036511156	0.8500986193293886
0.5050709939148073	0.8500986193293886
0.5050709939148073	0.8520710059171598
0.5192697768762677	0.8520710059171598
0.5192697768762677	0.8599605522682445
0.539553752535497	0.8599605522682445
0.539553752535497	0.8619329388560157
0.5415821501014199	0.8619329388560157
0.5415821501014199	0.863905325443787
0.5436105476673428	0.863905325443787
0.5436105476673428	0.8658777120315582
0.5456389452332657	0.8658777120315582
0.5456389452332657	0.8698224852071006
0.5476673427991886	0.8698224852071006
0.5476673427991886	0.8717948717948718
0.5496957403651116	0.8717948717948718
0.5496957403651116	0.8777120315581854
0.5517241379310345	0.8777120315581854
0.5517241379310345	0.883629191321499
0.5537525354969574	0.883629191321499
0.5537525354969574	0.8856015779092702
0.5557809330628803	0.8856015779092702
0.5557809330628803	0.8875739644970414
0.5699797160243407	0.8875739644970414
0.5699797160243407	0.8895463510848126
0.5740365111561866	0.8895463510848126
0.5740365111561866	0.8915187376725838
0.5821501014198783	0.8915187376725838
0.5821501014198783	0.893491124260355
0.5882352941176471	0.893491124260355
0.5882352941176471	0.8954635108481263
0.59026369168357	0.8954635108481263
0.59026369168357	0.9013806706114399
0.592292089249493	0.9013806706114399
0.592292089249493	0.903353057199211
0.6004056795131846	0.903353057199211
0.6004056795131846	0.9053254437869822
0.6064908722109533	0.9053254437869822
0.6064908722109533	0.9092702169625246
0.6105476673427992	0.9092702169625246
0.6105476673427992	0.9112426035502958
0.6125760649087221	0.9112426035502958
0.6125760649087221	0.9132149901380671
0.6146044624746451	0.9132149901380671
0.6146044624746451	0.9151873767258383
0.6206896551724138	0.9151873767258383
0.6206896551724138	0.9171597633136095
0.6328600405679513	0.9171597633136095
0.6328600405679513	0.9191321499013807
0.6430020283975659	0.9191321499013807
0.6430020283975659	0.9211045364891519
0.6551724137931034	0.9211045364891519
0.6551724137931034	0.9230769230769231
0.6592292089249493	0.9230769230769231
0.6592292089249493	0.9309664694280079
0.665314401622718	0.9309664694280079
0.665314401622718	0.9329388560157791
0.6673427991886409	0.9329388560157791
0.6673427991886409	0.9349112426035503
0.6876267748478702	0.9349112426035503
0.6876267748478702	0.9368836291913215
0.691683569979716	0.9368836291913215
0.691683569979716	0.9388560157790927
0.6937119675456389	0.9388560157790927
0.6937119675456389	0.9408284023668639
0.6977687626774848	0.9408284023668639
0.6977687626774848	0.9428007889546351
0.7058823529411765	0.9428007889546351
0.7058823529411765	0.9447731755424064
0.7119675456389453	0.9447731755424064
0.7119675456389453	0.9467455621301775
0.7200811359026369	0.9467455621301775
0.7200811359026369	0.9487179487179487
0.742393509127789	0.9487179487179487
0.742393509127789	0.9506903353057199
0.7464503042596349	0.9506903353057199
0.7464503042596349	0.9526627218934911
0.7525354969574036	0.9526627218934911
0.7525354969574036	0.9546351084812623
0.7626774847870182	0.9546351084812623
0.7626774847870182	0.9566074950690335
0.768762677484787	0.9566074950690335
0.768762677484787	0.9585798816568047
0.7728194726166329	0.9585798816568047
0.7728194726166329	0.960552268244576
0.7809330628803245	0.960552268244576
0.7809330628803245	0.9625246548323472
0.7849898580121704	0.9625246548323472
0.7849898580121704	0.9644970414201184
0.7931034482758621	0.9644970414201184
0.7931034482758621	0.9664694280078896
0.795131845841785	0.9664694280078896
0.795131845841785	0.9684418145956607
0.8093306288032455	0.9684418145956607
0.8093306288032455	0.9704142011834319
0.8113590263691683	0.9704142011834319
0.8113590263691683	0.9763313609467456
0.8336713995943205	0.9763313609467456
0.8336713995943205	0.9783037475345168
0.8701825557809331	0.9783037475345168
0.8701825557809331	0.980276134122288
0.8904665314401623	0.980276134122288
0.8904665314401623	0.9822485207100592
0.8924949290060852	0.9822485207100592
0.8924949290060852	0.9842209072978304
0.9026369168356998	0.9842209072978304
0.9026369168356998	0.9861932938856016
0.9249492900608519	0.9861932938856016
0.9249492900608519	0.9881656804733728
0.9310344827586207	0.9881656804733728
0.9310344827586207	0.9901380670611439
0.9533468559837728	0.9901380670611439
0.9533468559837728	0.9921104536489151
0.9675456389452333	0.9921104536489151
0.9675456389452333	0.9940828402366864
0.9797160243407708	0.9940828402366864
0.9797160243407708	0.9960552268244576
0.9878296146044625	0.9960552268244576
0.9878296146044625	0.9980276134122288
1.0	0.9980276134122288
1.0	1.0


==> data/n_rep/agnews/roc/model_4.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.35700197238658776
0.002028397565922921	0.35700197238658776
0.002028397565922921	0.4260355029585799
0.006085192697768763	0.4260355029585799
0.006085192697768763	0.5108481262327417
0.008113590263691683	0.5108481262327417
0.008113590263691683	0.5187376725838264
0.010141987829614604	0.5187376725838264
0.010141987829614604	0.5285996055226825
0.012170385395537525	0.5285996055226825
0.012170385395537525	0.5364891518737672
0.014198782961460446	0.5364891518737672
0.014198782961460446	0.5483234714003945
0.016227180527383367	0.5483234714003945
0.016227180527383367	0.5542406311637081
0.018255578093306288	0.5542406311637081
0.018255578093306288	0.5700197238658777
0.02028397565922921	0.5700197238658777
0.02028397565922921	0.5798816568047337
0.02231237322515213	0.5798816568047337
0.02231237322515213	0.5956607495069034
0.02434077079107505	0.5956607495069034
0.02434077079107505	0.5996055226824457
0.02636916835699797	0.5996055226824457
0.02636916835699797	0.6015779092702169
0.028397565922920892	0.6015779092702169
0.028397565922920892	0.6193293885601578
0.030425963488843813	0.6193293885601578
0.030425963488843813	0.6232741617357002
0.034482758620689655	0.6232741617357002
0.034482758620689655	0.6272189349112426
0.036511156186612576	0.6272189349112426
0.036511156186612576	0.6370808678500987
0.038539553752535496	0.6370808678500987
0.038539553752535496	0.6548323471400395
0.04056795131845842	0.6548323471400395
0.04056795131845842	0.6607495069033531
0.04259634888438134	0.6607495069033531
0.04259634888438134	0.6942800788954635
0.04462474645030426	0.6942800788954635
0.04462474645030426	0.7041420118343196
0.04665314401622718	0.7041420118343196
0.04665314401622718	0.717948717948718
0.056795131845841784	0.717948717948718
0.056795131845841784	0.7258382642998028
0.058823529411764705	0.7258382642998028
0.058823529411764705	0.7337278106508875
0.06288032454361055	0.7337278106508875
0.06288032454361055	0.7416173570019724
0.06896551724137931	0.7416173570019724
0.06896551724137931	0.7435897435897436
0.07099391480730223	0.7435897435897436
0.07099391480730223	0.7514792899408284
0.07302231237322515	0.7514792899408284
0.07302231237322515	0.7534516765285996
0.07505070993914807	0.7534516765285996
0.07505070993914807	0.7613412228796844
0.07707910750507099	0.7613412228796844
0.07707910750507099	0.7652859960552268
0.07910750507099391	0.7652859960552268
0.07910750507099391	0.7751479289940828
0.08113590263691683	0.7751479289940828
0.08113590263691683	0.7810650887573964
0.08519269776876268	0.7810650887573964
0.08519269776876268	0.7830374753451677
0.0872210953346856	0.7830374753451677
0.0872210953346856	0.7869822485207101
0.09330628803245436	0.7869822485207101
0.09330628803245436	0.7889546351084813
0.09533468559837728	0.7889546351084813
0.09533468559837728	0.7988165680473372
0.0973630831643002	0.7988165680473372
0.0973630831643002	0.8007889546351085
0.09939148073022312	0.8007889546351085
0.09939148073022312	0.8027613412228797
0.10344827586206896	0.8027613412228797
0.10344827586206896	0.8165680473372781
0.10547667342799188	0.8165680473372781
0.10547667342799188	0.8205128205128205
0.11764705882352941	0.8205128205128205
0.11764705882352941	0.8224852071005917
0.13184584178498987	0.8224852071005917
0.13184584178498987	0.8303747534516766
0.1359026369168357	0.8303747534516766
0.1359026369168357	0.8323471400394478
0.13793103448275862	0.8323471400394478
0.13793103448275862	0.8402366863905325
0.14198782961460446	0.8402366863905325
0.14198782961460446	0.8422090729783037
0.1460446247464503	0.8422090729783037
0.1460446247464503	0.8461538461538461
0.15212981744421908	0.8461538461538461
0.15212981744421908	0.854043392504931
0.16024340770791076	0.854043392504931
0.16024340770791076	0.8560157790927022
0.1643002028397566	0.8560157790927022
0.1643002028397566	0.8579881656804734
0.16835699797160245	0.8579881656804734
0.16835699797160245	0.8599605522682445
0.1724137931034483	0.8599605522682445
0.1724137931034483	0.8619329388560157
0.1744421906693712	0.8619329388560157
0.1744421906693712	0.863905325443787
0.17647058823529413	0.863905325443787
0.17647058823529413	0.8678500986193294
0.18661257606490872	0.8678500986193294
0.18661257606490872	0.8698224852071006
0.18864097363083165	0.8698224852071006
0.18864097363083165	0.8717948717948718
0.1926977687626775	0.8717948717948718
0.1926977687626775	0.873767258382643
0.19878296146044624	0.873767258382643
0.19878296146044624	0.8777120315581854
0.2028397565922921	0.8777120315581854
0.2028397565922921	0.8816568047337278
0.2129817444219067	0.8816568047337278
0.2129817444219067	0.883629191321499
0.21703853955375255	0.883629191321499
0.21703853955375255	0.8856015779092702
0.21906693711967545	0.8856015779092702
0.21906693711967545	0.8875739644970414
0.2210953346855984	0.8875739644970414
0.2210953346855984	0.8915187376725838
0.22718052738336714	0.8915187376725838
0.22718052738336714	0.8954635108481263
0.2332657200811359	0.8954635108481263
0.2332657200811359	0.8994082840236687
0.23732251521298176	0.8994082840236687
0.23732251521298176	0.903353057199211
0.2434077079107505	0.903353057199211
0.2434077079107505	0.9053254437869822
0.24746450304259635	0.9053254437869822
0.24746450304259635	0.9092702169625246
0.2616632860040568	0.9092702169625246
0.2616632860040568	0.9112426035502958
0.2657200811359026	0.9112426035502958
0.2657200811359026	0.9151873767258383
0.2799188640973631	0.9151873767258383
0.2799188640973631	0.9191321499013807
0.2839756592292089	0.9191321499013807
0.2839756592292089	0.9211045364891519
0.28600405679513186	0.9211045364891519
0.28600405679513186	0.9230769230769231
0.29006085192697767	0.9230769230769231
0.29006085192697767	0.9250493096646942
0.2920892494929006	0.9250493096646942
0.2920892494929006	0.9270216962524654
0.30425963488843816	0.9270216962524654
0.30425963488843816	0.9289940828402367
0.30628803245436104	0.9289940828402367
0.30628803245436104	0.9329388560157791
0.30831643002028397	0.9329388560157791
0.30831643002028397	0.9349112426035503
0.31237322515212984	0.9349112426035503
0.31237322515212984	0.9368836291913215
0.36105476673427994	0.9368836291913215
0.36105476673427994	0.9388560157790927
0.4198782961460446	0.9388560157790927
0.4198782961460446	0.9408284023668639
0.42190669371196754	0.9408284023668639
0.42190669371196754	0.9428007889546351
0.4239350912778905	0.9428007889546351
0.4239350912778905	0.9447731755424064
0.4482758620689655	0.9447731755424064
0.4482758620689655	0.9467455621301775
0.4665314401622718	0.9467455621301775
0.4665314401622718	0.9487179487179487
0.4726166328600406	0.9487179487179487
0.4726166328600406	0.9506903353057199
0.4787018255578093	0.9506903353057199
0.4787018255578093	0.9526627218934911
0.4827586206896552	0.9526627218934911
0.4827586206896552	0.9546351084812623
0.486815415821501	0.9546351084812623
0.486815415821501	0.9566074950690335
0.48884381338742394	0.9566074950690335
0.48884381338742394	0.9585798816568047
0.4908722109533469	0.9585798816568047
0.4908722109533469	0.960552268244576
0.5253549695740365	0.960552268244576
0.5253549695740365	0.9625246548323472
0.5273833671399595	0.9625246548323472
0.5273833671399595	0.9644970414201184
0.5334685598377282	0.9644970414201184
0.5334685598377282	0.9664694280078896
0.5679513184584178	0.9664694280078896
0.5679513184584178	0.9684418145956607
0.6004056795131846	0.9684418145956607
0.6004056795131846	0.9704142011834319
0.6227180527383367	0.9704142011834319
0.6227180527383367	0.9743589743589743
0.6267748478701826	0.9743589743589743
0.6267748478701826	0.9763313609467456
0.6308316430020284	0.9763313609467456
0.6308316430020284	0.9783037475345168
0.6470588235294118	0.9783037475345168
0.6470588235294118	0.980276134122288
0.6855983772819473	0.980276134122288
0.6855983772819473	0.9842209072978304
0.718052738336714	0.9842209072978304
0.718052738336714	0.9861932938856016
0.7302231237322515	0.9861932938856016
0.7302231237322515	0.9901380670611439
0.7322515212981744	0.9901380670611439
0.7322515212981744	0.9921104536489151
0.7363083164300203	0.9921104536489151
0.7363083164300203	0.9940828402366864
0.8803245436105477	0.9940828402366864
0.8803245436105477	0.9960552268244576
0.9513184584178499	0.9960552268244576
0.9513184584178499	0.9980276134122288
0.9776876267748479	0.9980276134122288
0.9776876267748479	1.0
1.0	1.0


==> data/n_rep/agnews/roc/synthetic_16.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.047337278106508875
0.002028397565922921	0.047337278106508875
0.002028397565922921	0.08086785009861933
0.004056795131845842	0.08086785009861933
0.004056795131845842	0.10650887573964497
0.006085192697768763	0.10650887573964497
0.006085192697768763	0.11637080867850098
0.008113590263691683	0.11637080867850098
0.008113590263691683	0.11834319526627218
0.010141987829614604	0.11834319526627218
0.010141987829614604	0.1222879684418146
0.012170385395537525	0.1222879684418146
0.012170385395537525	0.1242603550295858
0.014198782961460446	0.1242603550295858
0.014198782961460446	0.15187376725838264
0.018255578093306288	0.15187376725838264
0.018255578093306288	0.1794871794871795
0.02028397565922921	0.1794871794871795
0.02028397565922921	0.20315581854043394
0.02231237322515213	0.20315581854043394
0.02231237322515213	0.20907297830374755
0.02636916835699797	0.20907297830374755
0.02636916835699797	0.21104536489151873
0.028397565922920892	0.21104536489151873
0.028397565922920892	0.21499013806706113
0.032454361054766734	0.21499013806706113
0.032454361054766734	0.21696252465483234
0.038539553752535496	0.21696252465483234
0.038539553752535496	0.22485207100591717
0.04056795131845842	0.22485207100591717
0.04056795131845842	0.23076923076923078
0.04259634888438134	0.23076923076923078
0.04259634888438134	0.2445759368836292
0.04462474645030426	0.2445759368836292
0.04462474645030426	0.2465483234714004
0.05070993914807302	0.2465483234714004
0.05070993914807302	0.2504930966469428
0.05273833671399594	0.2504930966469428
0.05273833671399594	0.27416173570019725
0.05476673427991886	0.27416173570019725
0.05476673427991886	0.2859960552268245
0.056795131845841784	0.2859960552268245
0.056795131845841784	0.2958579881656805
0.058823529411764705	0.2958579881656805
0.058823529411764705	0.30177514792899407
0.060851926977687626	0.30177514792899407
0.060851926977687626	0.3057199211045365
0.06490872210953347	0.3057199211045365
0.06490872210953347	0.3076923076923077
0.06693711967545639	0.3076923076923077
0.06693711967545639	0.3096646942800789
0.06896551724137931	0.3096646942800789
0.06896551724137931	0.3136094674556213
0.07302231237322515	0.3136094674556213
0.07302231237322515	0.3333333333333333
0.07505070993914807	0.3333333333333333
0.07505070993914807	0.3431952662721893
0.07707910750507099	0.3431952662721893
0.07707910750507099	0.34911242603550297
0.08113590263691683	0.34911242603550297
0.08113590263691683	0.3510848126232742
0.08316430020283976	0.3510848126232742
0.08316430020283976	0.3629191321499014
0.08519269776876268	0.3629191321499014
0.08519269776876268	0.368836291913215
0.08924949290060852	0.368836291913215
0.08924949290060852	0.3708086785009862
0.09127789046653144	0.3708086785009862
0.09127789046653144	0.3727810650887574
0.09330628803245436	0.3727810650887574
0.09330628803245436	0.3747534516765286
0.10141987829614604	0.3747534516765286
0.10141987829614604	0.378698224852071
0.10344827586206896	0.378698224852071
0.10344827586206896	0.3806706114398422
0.1075050709939148	0.3806706114398422
0.1075050709939148	0.38461538461538464
0.11359026369168357	0.38461538461538464
0.11359026369168357	0.39250493096646943
0.11967545638945233	0.39250493096646943
0.11967545638945233	0.39447731755424065
0.12170385395537525	0.39447731755424065
0.12170385395537525	0.398422090729783
0.1257606490872211	0.398422090729783
0.1257606490872211	0.40039447731755423
0.12778904665314403	0.40039447731755423
0.12778904665314403	0.40433925049309666
0.13184584178498987	0.40433925049309666
0.13184584178498987	0.41025641025641024
0.1359026369168357	0.41025641025641024
0.1359026369168357	0.41222879684418146
0.13793103448275862	0.41222879684418146
0.13793103448275862	0.41420118343195267
0.13995943204868155	0.41420118343195267
0.13995943204868155	0.4260355029585799
0.14198782961460446	0.4260355029585799
0.14198782961460446	0.4358974358974359
0.1460446247464503	0.4358974358974359
0.1460446247464503	0.4378698224852071
0.14807302231237324	0.4378698224852071
0.14807302231237324	0.4457593688362919
0.15415821501014199	0.4457593688362919
0.15415821501014199	0.44970414201183434
0.15618661257606492	0.44970414201183434
0.15618661257606492	0.4536489151873767
0.15821501014198783	0.4536489151873767
0.15821501014198783	0.46153846153846156
0.16024340770791076	0.46153846153846156
0.16024340770791076	0.46745562130177515
0.16227180527383367	0.46745562130177515
0.16227180527383367	0.4714003944773176
0.1663286004056795	0.4714003944773176
0.1663286004056795	0.47731755424063116
0.16835699797160245	0.47731755424063116
0.16835699797160245	0.4812623274161736
0.1724137931034483	0.4812623274161736
0.1724137931034483	0.4911242603550296
0.1744421906693712	0.4911242603550296
0.1744421906693712	0.49506903353057197
0.1845841784989858	0.49506903353057197
0.1845841784989858	0.4970414201183432
0.18661257606490872	0.4970414201183432
0.18661257606490872	0.5069033530571992
0.1926977687626775	0.5069033530571992
0.1926977687626775	0.5108481262327417
0.19878296146044624	0.5108481262327417
0.19878296146044624	0.5207100591715976
0.20081135902636918	0.5207100591715976
0.20081135902636918	0.52465483234714
0.2028397565922921	0.52465483234714
0.2028397565922921	0.5384615384615384
0.20689655172413793	0.5384615384615384
0.20689655172413793	0.5404339250493096
0.20892494929006086	0.5404339250493096
0.20892494929006086	0.5522682445759369
0.21095334685598377	0.5522682445759369
0.21095334685598377	0.5542406311637081
0.2129817444219067	0.5542406311637081
0.2129817444219067	0.5641025641025641
0.21906693711967545	0.5641025641025641
0.21906693711967545	0.5660749506903353
0.2210953346855984	0.5660749506903353
0.2210953346855984	0.5680473372781065
0.22515212981744423	0.5680473372781065
0.22515212981744423	0.5700197238658777
0.22718052738336714	0.5700197238658777
0.22718052738336714	0.5759368836291914
0.22920892494929007	0.5759368836291914
0.22920892494929007	0.5838264299802761
0.23123732251521298	0.5838264299802761
0.23123732251521298	0.5897435897435898
0.23732251521298176	0.5897435897435898
0.23732251521298176	0.5976331360946746
0.23935091277890466	0.5976331360946746
0.23935091277890466	0.6035502958579881
0.2413793103448276	0.6035502958579881
0.2413793103448276	0.6055226824457594
0.2434077079107505	0.6055226824457594
0.2434077079107505	0.6173570019723866
0.24746450304259635	0.6173570019723866
0.24746450304259635	0.621301775147929
0.2515212981744422	0.621301775147929
0.2515212981744422	0.6252465483234714
0.25557809330628806	0.6252465483234714
0.25557809330628806	0.631163708086785
0.25760649087221094	0.631163708086785
0.25760649087221094	0.6351084812623274
0.25963488843813387	0.6351084812623274
0.25963488843813387	0.6390532544378699
0.26369168356997974	0.6390532544378699
0.26369168356997974	0.6410256410256411
0.26774847870182555	0.6410256410256411
0.26774847870182555	0.6469428007889546
0.2697768762677485	0.6469428007889546
0.2697768762677485	0.6489151873767258
0.2718052738336714	0.6489151873767258
0.2718052738336714	0.6528599605522682
0.27586206896551724	0.6528599605522682
0.27586206896551724	0.6587771203155819
0.281947261663286	0.6587771203155819
0.281947261663286	0.6607495069033531
0.29411764705882354	0.6607495069033531
0.29411764705882354	0.6646942800788954
0.30425963488843816	0.6646942800788954
0.30425963488843816	0.6666666666666666
0.30628803245436104	0.6666666666666666
0.30628803245436104	0.6706114398422091
0.30831643002028397	0.6706114398422091
0.30831643002028397	0.6745562130177515
0.31237322515212984	0.6745562130177515
0.31237322515212984	0.6785009861932939
0.31643002028397565	0.6785009861932939
0.31643002028397565	0.6804733727810651
0.3184584178498986	0.6804733727810651
0.3184584178498986	0.6824457593688363
0.3204868154158215	0.6824457593688363
0.3204868154158215	0.6863905325443787
0.32454361054766734	0.6863905325443787
0.32454361054766734	0.6903353057199211
0.3265720081135903	0.6903353057199211
0.3265720081135903	0.6923076923076923
0.3306288032454361	0.6923076923076923
0.3306288032454361	0.6982248520710059
0.332657200811359	0.6982248520710059
0.332657200811359	0.7001972386587771
0.3367139959432049	0.7001972386587771
0.3367139959432049	0.7041420118343196
0.34279918864097364	0.7041420118343196
0.34279918864097364	0.7061143984220908
0.3448275862068966	0.7061143984220908
0.3448275862068966	0.7080867850098619
0.3509127789046653	0.7080867850098619
0.3509127789046653	0.7100591715976331
0.35294117647058826	0.7100591715976331
0.35294117647058826	0.7120315581854043
0.3752535496957404	0.7120315581854043
0.3752535496957404	0.7159763313609467
0.385395537525355	0.7159763313609467
0.385395537525355	0.7199211045364892
0.38742393509127787	0.7199211045364892
0.38742393509127787	0.7258382642998028
0.3894523326572008	0.7258382642998028
0.3894523326572008	0.7297830374753451
0.3935091277890467	0.7297830374753451
0.3935091277890467	0.73767258382643
0.39553752535496955	0.73767258382643
0.39553752535496955	0.7396449704142012
0.3975659229208925	0.7396449704142012
0.3975659229208925	0.7435897435897436
0.40162271805273836	0.7435897435897436
0.40162271805273836	0.7455621301775148
0.4158215010141988	0.7455621301775148
0.4158215010141988	0.7514792899408284
0.4198782961460446	0.7514792899408284
0.4198782961460446	0.7534516765285996
0.42190669371196754	0.7534516765285996
0.42190669371196754	0.7554240631163708
0.4259634888438134	0.7554240631163708
0.4259634888438134	0.7593688362919132
0.4340770791075051	0.7593688362919132
0.4340770791075051	0.7633136094674556
0.4421906693711968	0.7633136094674556
0.4421906693711968	0.7652859960552268
0.45030425963488846	0.7652859960552268
0.45030425963488846	0.7672583826429981
0.45233265720081134	0.7672583826429981
0.45233265720081134	0.7692307692307693
0.46247464503042596	0.7692307692307693
0.46247464503042596	0.7712031558185405
0.4726166328600406	0.7712031558185405
0.4726166328600406	0.7731755424063116
0.4847870182555781	0.7731755424063116
0.4847870182555781	0.777120315581854
0.486815415821501	0.777120315581854
0.486815415821501	0.7790927021696252
0.48884381338742394	0.7790927021696252
0.48884381338742394	0.7830374753451677
0.49290060851926976	0.7830374753451677
0.49290060851926976	0.7850098619329389
0.5050709939148073	0.7850098619329389
0.5050709939148073	0.7909270216962525
0.5091277890466531	0.7909270216962525
0.5091277890466531	0.7928994082840237
0.513184584178499	0.7928994082840237
0.513184584178499	0.7948717948717948
0.5152129817444219	0.7948717948717948
0.5152129817444219	0.7988165680473372
0.5172413793103449	0.7988165680473372
0.5172413793103449	0.8007889546351085
0.5192697768762677	0.8007889546351085
0.5192697768762677	0.8027613412228797
0.5212981744421906	0.8027613412228797
0.5212981744421906	0.8047337278106509
0.5233265720081136	0.8047337278106509
0.5233265720081136	0.8067061143984221
0.5253549695740365	0.8067061143984221
0.5253549695740365	0.8126232741617357
0.5273833671399595	0.8126232741617357
0.5273833671399595	0.8165680473372781
0.5294117647058824	0.8165680473372781
0.5294117647058824	0.8185404339250493
0.537525354969574	0.8185404339250493
0.537525354969574	0.8205128205128205
0.5415821501014199	0.8205128205128205
0.5415821501014199	0.8224852071005917
0.5476673427991886	0.8224852071005917
0.5476673427991886	0.8244575936883629
0.5496957403651116	0.8244575936883629
0.5496957403651116	0.8264299802761341
0.5517241379310345	0.8264299802761341
0.5517241379310345	0.8303747534516766
0.5618661257606491	0.8303747534516766
0.5618661257606491	0.8323471400394478
0.565922920892495	0.8323471400394478
0.565922920892495	0.834319526627219
0.5679513184584178	0.834319526627219
0.5679513184584178	0.8362919132149902
0.5740365111561866	0.8362919132149902
0.5740365111561866	0.8382642998027613
0.5760649087221096	0.8382642998027613
0.5760649087221096	0.8402366863905325
0.5801217038539553	0.8402366863905325
0.5801217038539553	0.8441814595660749
0.5841784989858012	0.8441814595660749
0.5841784989858012	0.8520710059171598
0.59026369168357	0.8520710059171598
0.59026369168357	0.854043392504931
0.5943204868154158	0.854043392504931
0.5943204868154158	0.8579881656804734
0.5963488843813387	0.8579881656804734
0.5963488843813387	0.8599605522682445
0.6044624746450304	0.8599605522682445
0.6044624746450304	0.863905325443787
0.6064908722109533	0.863905325443787
0.6064908722109533	0.8658777120315582
0.6085192697768763	0.8658777120315582
0.6085192697768763	0.8678500986193294
0.6186612576064908	0.8678500986193294
0.6186612576064908	0.873767258382643
0.6288032454361054	0.873767258382643
0.6288032454361054	0.8757396449704142
0.6328600405679513	0.8757396449704142
0.6328600405679513	0.8777120315581854
0.6348884381338742	0.8777120315581854
0.6348884381338742	0.8796844181459567
0.6430020283975659	0.8796844181459567
0.6430020283975659	0.8816568047337278
0.6511156186612576	0.8816568047337278
0.6511156186612576	0.883629191321499
0.6551724137931034	0.883629191321499
0.6551724137931034	0.8895463510848126
0.6572008113590264	0.8895463510848126
0.6572008113590264	0.893491124260355
0.6612576064908722	0.893491124260355
0.6612576064908722	0.8954635108481263
0.665314401622718	0.8954635108481263
0.665314401622718	0.8994082840236687
0.6713995943204868	0.8994082840236687
0.6713995943204868	0.9013806706114399
0.6795131845841785	0.9013806706114399
0.6795131845841785	0.903353057199211
0.6855983772819473	0.903353057199211
0.6855983772819473	0.9072978303747534
0.6876267748478702	0.9072978303747534
0.6876267748478702	0.9092702169625246
0.6896551724137931	0.9092702169625246
0.6896551724137931	0.9112426035502958
0.691683569979716	0.9112426035502958
0.691683569979716	0.9151873767258383
0.6937119675456389	0.9151873767258383
0.6937119675456389	0.9171597633136095
0.6997971602434077	0.9171597633136095
0.6997971602434077	0.9191321499013807
0.7079107505070994	0.9191321499013807
0.7079107505070994	0.9230769230769231
0.7099391480730223	0.9230769230769231
0.7099391480730223	0.9250493096646942
0.718052738336714	0.9250493096646942
0.718052738336714	0.9270216962524654
0.7200811359026369	0.9270216962524654
0.7200811359026369	0.9289940828402367
0.7322515212981744	0.9289940828402367
0.7322515212981744	0.9309664694280079
0.7363083164300203	0.9309664694280079
0.7363083164300203	0.9329388560157791
0.744421906693712	0.9329388560157791
0.744421906693712	0.9349112426035503
0.7464503042596349	0.9349112426035503
0.7464503042596349	0.9368836291913215
0.7484787018255578	0.9368836291913215
0.7484787018255578	0.9408284023668639
0.7525354969574036	0.9408284023668639
0.7525354969574036	0.9428007889546351
0.7647058823529411	0.9428007889546351
0.7647058823529411	0.9447731755424064
0.7748478701825557	0.9447731755424064
0.7748478701825557	0.9467455621301775
0.7870182555780934	0.9467455621301775
0.7870182555780934	0.9487179487179487
0.7931034482758621	0.9487179487179487
0.7931034482758621	0.9506903353057199
0.795131845841785	0.9506903353057199
0.795131845841785	0.9526627218934911
0.8032454361054767	0.9526627218934911
0.8032454361054767	0.9546351084812623
0.8073022312373225	0.9546351084812623
0.8073022312373225	0.9585798816568047
0.8336713995943205	0.9585798816568047
0.8336713995943205	0.9625246548323472
0.8356997971602435	0.9625246548323472
0.8356997971602435	0.9644970414201184
0.8519269776876268	0.9644970414201184
0.8519269776876268	0.9664694280078896
0.8640973630831643	0.9664694280078896
0.8640973630831643	0.9704142011834319
0.8742393509127789	0.9704142011834319
0.8742393509127789	0.9723865877712031
0.8823529411764706	0.9723865877712031
0.8823529411764706	0.9743589743589743
0.8843813387423936	0.9743589743589743
0.8843813387423936	0.9783037475345168
0.8904665314401623	0.9783037475345168
0.8904665314401623	0.980276134122288
0.8924949290060852	0.980276134122288
0.8924949290060852	0.9822485207100592
0.9026369168356998	0.9822485207100592
0.9026369168356998	0.9842209072978304
0.9046653144016227	0.9842209072978304
0.9046653144016227	0.9861932938856016
0.9107505070993914	0.9861932938856016
0.9107505070993914	0.9881656804733728
0.9269776876267748	0.9881656804733728
0.9269776876267748	0.9901380670611439
0.9290060851926978	0.9901380670611439
0.9290060851926978	0.9921104536489151
0.9695740365111561	0.9921104536489151
0.9695740365111561	0.9940828402366864
0.9858012170385395	0.9940828402366864
0.9858012170385395	0.9960552268244576
0.9898580121703854	0.9960552268244576
0.9898580121703854	0.9980276134122288
0.9959432048681541	0.9980276134122288
0.9959432048681541	1.0
1.0	1.0


==> data/n_rep/agnews/roc/synthetic_2.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.007889546351084813
0.004056795131845842	0.007889546351084813
0.004056795131845842	0.013806706114398421
0.006085192697768763	0.013806706114398421
0.006085192697768763	0.015779092702169626
0.008113590263691683	0.015779092702169626
0.008113590263691683	0.021696252465483234
0.010141987829614604	0.021696252465483234
0.010141987829614604	0.023668639053254437
0.012170385395537525	0.023668639053254437
0.012170385395537525	0.02564102564102564
0.016227180527383367	0.02564102564102564
0.016227180527383367	0.027613412228796843
0.018255578093306288	0.027613412228796843
0.018255578093306288	0.029585798816568046
0.02231237322515213	0.029585798816568046
0.02231237322515213	0.03353057199211045
0.02636916835699797	0.03353057199211045
0.02636916835699797	0.03944773175542406
0.028397565922920892	0.03944773175542406
0.028397565922920892	0.055226824457593686
0.030425963488843813	0.055226824457593686
0.030425963488843813	0.06903353057199212
0.036511156186612576	0.06903353057199212
0.036511156186612576	0.07495069033530571
0.038539553752535496	0.07495069033530571
0.038539553752535496	0.07692307692307693
0.04462474645030426	0.07692307692307693
0.04462474645030426	0.08086785009861933
0.0486815415821501	0.08086785009861933
0.0486815415821501	0.08284023668639054
0.05273833671399594	0.08284023668639054
0.05273833671399594	0.08678500986193294
0.05476673427991886	0.08678500986193294
0.05476673427991886	0.09664694280078895
0.056795131845841784	0.09664694280078895
0.056795131845841784	0.09861932938856016
0.058823529411764705	0.09861932938856016
0.058823529411764705	0.10059171597633136
0.060851926977687626	0.10059171597633136
0.060851926977687626	0.10256410256410256
0.07302231237322515	0.10256410256410256
0.07302231237322515	0.10453648915187377
0.07505070993914807	0.10453648915187377
0.07505070993914807	0.10650887573964497
0.07910750507099391	0.10650887573964497
0.07910750507099391	0.11637080867850098
0.08113590263691683	0.11637080867850098
0.08113590263691683	0.11834319526627218
0.08519269776876268	0.11834319526627218
0.08519269776876268	0.1203155818540434
0.0872210953346856	0.1203155818540434
0.0872210953346856	0.1222879684418146
0.09127789046653144	0.1222879684418146
0.09127789046653144	0.13609467455621302
0.09330628803245436	0.13609467455621302
0.09330628803245436	0.14003944773175542
0.09533468559837728	0.14003944773175542
0.09533468559837728	0.14201183431952663
0.0973630831643002	0.14201183431952663
0.0973630831643002	0.14398422090729784
0.10141987829614604	0.14398422090729784
0.10141987829614604	0.15779092702169625
0.10547667342799188	0.15779092702169625
0.10547667342799188	0.15976331360946747
0.10953346855983773	0.15976331360946747
0.10953346855983773	0.16765285996055226
0.11156186612576065	0.16765285996055226
0.11156186612576065	0.16962524654832348
0.11359026369168357	0.16962524654832348
0.11359026369168357	0.17159763313609466
0.11561866125760649	0.17159763313609466
0.11561866125760649	0.1814595660749507
0.11967545638945233	0.1814595660749507
0.11967545638945233	0.1834319526627219
0.12170385395537525	0.1834319526627219
0.12170385395537525	0.1913214990138067
0.13184584178498987	0.1913214990138067
0.13184584178498987	0.1952662721893491
0.13387423935091278	0.1952662721893491
0.13387423935091278	0.20512820512820512
0.1359026369168357	0.20512820512820512
0.1359026369168357	0.20710059171597633
0.13793103448275862	0.20710059171597633
0.13793103448275862	0.21104536489151873
0.13995943204868155	0.21104536489151873
0.13995943204868155	0.21301775147928995
0.14807302231237324	0.21301775147928995
0.14807302231237324	0.21696252465483234
0.15010141987829614	0.21696252465483234
0.15010141987829614	0.22090729783037474
0.15212981744421908	0.22090729783037474
0.15212981744421908	0.23471400394477318
0.15415821501014199	0.23471400394477318
0.15415821501014199	0.2445759368836292
0.16227180527383367	0.2445759368836292
0.16227180527383367	0.2465483234714004
0.16835699797160245	0.2465483234714004
0.16835699797160245	0.2485207100591716
0.1845841784989858	0.2485207100591716
0.1845841784989858	0.2504930966469428
0.18661257606490872	0.2504930966469428
0.18661257606490872	0.25443786982248523
0.18864097363083165	0.25443786982248523
0.18864097363083165	0.2603550295857988
0.19066937119675456	0.2603550295857988
0.19066937119675456	0.26232741617357
0.1947261663286004	0.26232741617357
0.1947261663286004	0.2702169625246548
0.20689655172413793	0.2702169625246548
0.20689655172413793	0.27218934911242604
0.2129817444219067	0.27218934911242604
0.2129817444219067	0.27416173570019725
0.21906693711967545	0.27416173570019725
0.21906693711967545	0.2879684418145957
0.2231237322515213	0.2879684418145957
0.2231237322515213	0.28994082840236685
0.22718052738336714	0.28994082840236685
0.22718052738336714	0.2938856015779093
0.2332657200811359	0.2938856015779093
0.2332657200811359	0.2958579881656805
0.23529411764705882	0.2958579881656805
0.23529411764705882	0.3037475345167653
0.23935091277890466	0.3037475345167653
0.23935091277890466	0.3057199211045365
0.25557809330628806	0.3057199211045365
0.25557809330628806	0.3096646942800789
0.25760649087221094	0.3096646942800789
0.25760649087221094	0.3116370808678501
0.26369168356997974	0.3116370808678501
0.26369168356997974	0.3136094674556213
0.26774847870182555	0.3136094674556213
0.26774847870182555	0.31952662721893493
0.2697768762677485	0.31952662721893493
0.2697768762677485	0.3254437869822485
0.281947261663286	0.3254437869822485
0.281947261663286	0.32741617357001973
0.28600405679513186	0.32741617357001973
0.28600405679513186	0.32938856015779094
0.2880324543610548	0.32938856015779094
0.2880324543610548	0.33136094674556216
0.29411764705882354	0.33136094674556216
0.29411764705882354	0.33530571992110453
0.29817444219066935	0.33530571992110453
0.29817444219066935	0.33727810650887574
0.30425963488843816	0.33727810650887574
0.30425963488843816	0.3431952662721893
0.30628803245436104	0.3431952662721893
0.30628803245436104	0.34516765285996054
0.3144016227180527	0.34516765285996054
0.3144016227180527	0.34911242603550297
0.3225152129817444	0.34911242603550297
0.3225152129817444	0.3530571992110454
0.3286004056795132	0.3530571992110454
0.3286004056795132	0.3609467455621302
0.332657200811359	0.3609467455621302
0.332657200811359	0.3668639053254438
0.33468559837728196	0.3668639053254438
0.33468559837728196	0.368836291913215
0.34279918864097364	0.368836291913215
0.34279918864097364	0.3727810650887574
0.3448275862068966	0.3727810650887574
0.3448275862068966	0.3747534516765286
0.3488843813387424	0.3747534516765286
0.3488843813387424	0.3767258382642998
0.3509127789046653	0.3767258382642998
0.3509127789046653	0.378698224852071
0.35294117647058826	0.378698224852071
0.35294117647058826	0.3806706114398422
0.35496957403651114	0.3806706114398422
0.35496957403651114	0.3865877712031558
0.35699797160243407	0.3865877712031558
0.35699797160243407	0.3905325443786982
0.359026369168357	0.3905325443786982
0.359026369168357	0.39644970414201186
0.3630831643002028	0.39644970414201186
0.3630831643002028	0.398422090729783
0.3671399594320487	0.398422090729783
0.3671399594320487	0.40039447731755423
0.3691683569979716	0.40039447731755423
0.3691683569979716	0.40236686390532544
0.3711967545638945	0.40236686390532544
0.3711967545638945	0.40433925049309666
0.3772819472616633	0.40433925049309666
0.3772819472616633	0.40631163708086787
0.3793103448275862	0.40631163708086787
0.3793103448275862	0.40828402366863903
0.385395537525355	0.40828402366863903
0.385395537525355	0.41025641025641024
0.3894523326572008	0.41025641025641024
0.3894523326572008	0.41222879684418146
0.3935091277890467	0.41222879684418146
0.3935091277890467	0.41420118343195267
0.39553752535496955	0.41420118343195267
0.39553752535496955	0.4181459566074951
0.3975659229208925	0.4181459566074951
0.3975659229208925	0.42011834319526625
0.3995943204868154	0.42011834319526625
0.3995943204868154	0.4240631163708087
0.40162271805273836	0.4240631163708087
0.40162271805273836	0.4260355029585799
0.40365111561866124	0.4260355029585799
0.40365111561866124	0.4280078895463511
0.4117647058823529	0.4280078895463511
0.4117647058823529	0.42998027613412226
0.4158215010141988	0.42998027613412226
0.4158215010141988	0.4339250493096647
0.42190669371196754	0.4339250493096647
0.42190669371196754	0.4378698224852071
0.4239350912778905	0.4378698224852071
0.4239350912778905	0.43984220907297833
0.4259634888438134	0.43984220907297833
0.4259634888438134	0.4418145956607495
0.4300202839756592	0.4418145956607495
0.4300202839756592	0.4457593688362919
0.43204868154158216	0.4457593688362919
0.43204868154158216	0.4516765285996055
0.43610547667342797	0.4516765285996055
0.43610547667342797	0.4556213017751479
0.4381338742393509	0.4556213017751479
0.4381338742393509	0.4635108481262327
0.44016227180527384	0.4635108481262327
0.44016227180527384	0.46548323471400394
0.44421906693711966	0.46548323471400394
0.44421906693711966	0.46745562130177515
0.4462474645030426	0.46745562130177515
0.4462474645030426	0.4714003944773176
0.4482758620689655	0.4714003944773176
0.4482758620689655	0.47337278106508873
0.45030425963488846	0.47337278106508873
0.45030425963488846	0.47534516765285995
0.45233265720081134	0.47534516765285995
0.45233265720081134	0.47731755424063116
0.4543610547667343	0.47731755424063116
0.4543610547667343	0.4812623274161736
0.4665314401622718	0.4812623274161736
0.4665314401622718	0.4832347140039448
0.4685598377281947	0.4832347140039448
0.4685598377281947	0.48717948717948717
0.48073022312373226	0.48717948717948717
0.48073022312373226	0.4891518737672584
0.48884381338742394	0.4891518737672584
0.48884381338742394	0.4970414201183432
0.49898580121703856	0.4970414201183432
0.49898580121703856	0.4990138067061144
0.5010141987829615	0.4990138067061144
0.5010141987829615	0.5029585798816568
0.5050709939148073	0.5029585798816568
0.5050709939148073	0.5069033530571992
0.5070993914807302	0.5069033530571992
0.5070993914807302	0.514792899408284
0.5111561866125761	0.514792899408284
0.5111561866125761	0.5226824457593688
0.5192697768762677	0.5226824457593688
0.5192697768762677	0.5266272189349113
0.5212981744421906	0.5266272189349113
0.5212981744421906	0.5305719921104537
0.5253549695740365	0.5305719921104537
0.5253549695740365	0.5384615384615384
0.5273833671399595	0.5384615384615384
0.5273833671399595	0.5404339250493096
0.5334685598377282	0.5404339250493096
0.5334685598377282	0.5483234714003945
0.5354969574036511	0.5483234714003945
0.5354969574036511	0.5502958579881657
0.537525354969574	0.5502958579881657
0.537525354969574	0.5522682445759369
0.539553752535497	0.5522682445759369
0.539553752535497	0.5621301775147929
0.5436105476673428	0.5621301775147929
0.5436105476673428	0.5680473372781065
0.5456389452332657	0.5680473372781065
0.5456389452332657	0.5700197238658777
0.5476673427991886	0.5700197238658777
0.5476673427991886	0.571992110453649
0.5496957403651116	0.571992110453649
0.5496957403651116	0.5759368836291914
0.5517241379310345	0.5759368836291914
0.5517241379310345	0.5779092702169625
0.5557809330628803	0.5779092702169625
0.5557809330628803	0.5818540433925049
0.5578093306288032	0.5818540433925049
0.5578093306288032	0.5838264299802761
0.5598377281947262	0.5838264299802761
0.5598377281947262	0.5857988165680473
0.5618661257606491	0.5857988165680473
0.5618661257606491	0.591715976331361
0.5679513184584178	0.591715976331361
0.5679513184584178	0.5956607495069034
0.5720081135902637	0.5956607495069034
0.5720081135902637	0.5996055226824457
0.5740365111561866	0.5996055226824457
0.5740365111561866	0.6015779092702169
0.5801217038539553	0.6015779092702169
0.5801217038539553	0.6035502958579881
0.5841784989858012	0.6035502958579881
0.5841784989858012	0.611439842209073
0.59026369168357	0.611439842209073
0.59026369168357	0.6193293885601578
0.5943204868154158	0.6193293885601578
0.5943204868154158	0.621301775147929
0.5983772819472617	0.621301775147929
0.5983772819472617	0.6252465483234714
0.6004056795131846	0.6252465483234714
0.6004056795131846	0.6272189349112426
0.6064908722109533	0.6272189349112426
0.6064908722109533	0.6331360946745562
0.6085192697768763	0.6331360946745562
0.6085192697768763	0.6351084812623274
0.6105476673427992	0.6351084812623274
0.6105476673427992	0.6370808678500987
0.6125760649087221	0.6370808678500987
0.6125760649087221	0.6390532544378699
0.6146044624746451	0.6390532544378699
0.6146044624746451	0.6410256410256411
0.6186612576064908	0.6410256410256411
0.6186612576064908	0.6449704142011834
0.6247464503042597	0.6449704142011834
0.6247464503042597	0.650887573964497
0.6267748478701826	0.650887573964497
0.6267748478701826	0.6528599605522682
0.6288032454361054	0.6528599605522682
0.6288032454361054	0.6548323471400395
0.6308316430020284	0.6548323471400395
0.6308316430020284	0.6607495069033531
0.6348884381338742	0.6607495069033531
0.6348884381338742	0.6646942800788954
0.6369168356997972	0.6646942800788954
0.6369168356997972	0.6686390532544378
0.6389452332657201	0.6686390532544378
0.6389452332657201	0.6725838264299803
0.6450304259634888	0.6725838264299803
0.6450304259634888	0.6863905325443787
0.6551724137931034	0.6863905325443787
0.6551724137931034	0.6883629191321499
0.6592292089249493	0.6883629191321499
0.6592292089249493	0.6903353057199211
0.6612576064908722	0.6903353057199211
0.6612576064908722	0.6942800788954635
0.6632860040567952	0.6942800788954635
0.6632860040567952	0.6962524654832347
0.665314401622718	0.6962524654832347
0.665314401622718	0.7021696252465484
0.6673427991886409	0.7021696252465484
0.6673427991886409	0.7080867850098619
0.6693711967545639	0.7080867850098619
0.6693711967545639	0.7100591715976331
0.6713995943204868	0.7100591715976331
0.6713995943204868	0.7120315581854043
0.6734279918864098	0.7120315581854043
0.6734279918864098	0.7140039447731755
0.6855983772819473	0.7140039447731755
0.6855983772819473	0.7199211045364892
0.6896551724137931	0.7199211045364892
0.6896551724137931	0.7218934911242604
0.691683569979716	0.7218934911242604
0.691683569979716	0.7258382642998028
0.6977687626774848	0.7258382642998028
0.6977687626774848	0.7317554240631163
0.7018255578093306	0.7317554240631163
0.7018255578093306	0.73767258382643
0.7038539553752535	0.73767258382643
0.7038539553752535	0.7396449704142012
0.7139959432048681	0.7396449704142012
0.7139959432048681	0.747534516765286
0.718052738336714	0.747534516765286
0.718052738336714	0.7554240631163708
0.7200811359026369	0.7554240631163708
0.7200811359026369	0.757396449704142
0.7221095334685599	0.757396449704142
0.7221095334685599	0.7613412228796844
0.7302231237322515	0.7613412228796844
0.7302231237322515	0.7672583826429981
0.7322515212981744	0.7672583826429981
0.7322515212981744	0.7692307692307693
0.7403651115618661	0.7692307692307693
0.7403651115618661	0.7712031558185405
0.7484787018255578	0.7712031558185405
0.7484787018255578	0.7731755424063116
0.7525354969574036	0.7731755424063116
0.7525354969574036	0.7751479289940828
0.7545638945233266	0.7751479289940828
0.7545638945233266	0.7850098619329389
0.7586206896551724	0.7850098619329389
0.7586206896551724	0.7889546351084813
0.7606490872210954	0.7889546351084813
0.7606490872210954	0.796844181459566
0.7647058823529411	0.796844181459566
0.7647058823529411	0.7988165680473372
0.7667342799188641	0.7988165680473372
0.7667342799188641	0.8047337278106509
0.768762677484787	0.8047337278106509
0.768762677484787	0.8106508875739645
0.77079107505071	0.8106508875739645
0.77079107505071	0.8126232741617357
0.7768762677484787	0.8126232741617357
0.7768762677484787	0.814595660749507
0.7829614604462475	0.814595660749507
0.7829614604462475	0.8185404339250493
0.7849898580121704	0.8185404339250493
0.7849898580121704	0.8224852071005917
0.7890466531440162	0.8224852071005917
0.7890466531440162	0.8244575936883629
0.7910750507099391	0.8244575936883629
0.7910750507099391	0.8284023668639053
0.7931034482758621	0.8284023668639053
0.7931034482758621	0.8303747534516766
0.795131845841785	0.8303747534516766
0.795131845841785	0.8323471400394478
0.8012170385395537	0.8323471400394478
0.8012170385395537	0.8362919132149902
0.8052738336713996	0.8362919132149902
0.8052738336713996	0.8382642998027613
0.8113590263691683	0.8382642998027613
0.8113590263691683	0.8441814595660749
0.8235294117647058	0.8441814595660749
0.8235294117647058	0.8461538461538461
0.8336713995943205	0.8461538461538461
0.8336713995943205	0.8481262327416174
0.845841784989858	0.8481262327416174
0.845841784989858	0.8520710059171598
0.8498985801217038	0.8520710059171598
0.8498985801217038	0.8560157790927022
0.8519269776876268	0.8560157790927022
0.8519269776876268	0.8579881656804734
0.8559837728194726	0.8579881656804734
0.8559837728194726	0.8599605522682445
0.8600405679513184	0.8599605522682445
0.8600405679513184	0.8619329388560157
0.8620689655172413	0.8619329388560157
0.8620689655172413	0.8698224852071006
0.8640973630831643	0.8698224852071006
0.8640973630831643	0.8717948717948718
0.8661257606490872	0.8717948717948718
0.8661257606490872	0.8856015779092702
0.8742393509127789	0.8856015779092702
0.8742393509127789	0.8875739644970414
0.8762677484787018	0.8875739644970414
0.8762677484787018	0.8895463510848126
0.8782961460446247	0.8895463510848126
0.8782961460446247	0.893491124260355
0.8803245436105477	0.893491124260355
0.8803245436105477	0.8974358974358975
0.8843813387423936	0.8974358974358975
0.8843813387423936	0.8994082840236687
0.8864097363083164	0.8994082840236687
0.8864097363083164	0.9013806706114399
0.8904665314401623	0.9013806706114399
0.8904665314401623	0.903353057199211
0.8945233265720081	0.903353057199211
0.8945233265720081	0.9112426035502958
0.8985801217038539	0.9112426035502958
0.8985801217038539	0.9132149901380671
0.9066937119675457	0.9132149901380671
0.9066937119675457	0.9191321499013807
0.9148073022312373	0.9191321499013807
0.9148073022312373	0.9230769230769231
0.9188640973630832	0.9230769230769231
0.9188640973630832	0.9270216962524654
0.9269776876267748	0.9270216962524654
0.9269776876267748	0.9289940828402367
0.9290060851926978	0.9289940828402367
0.9290060851926978	0.9368836291913215
0.9330628803245437	0.9368836291913215
0.9330628803245437	0.9467455621301775
0.9391480730223124	0.9467455621301775
0.9391480730223124	0.9487179487179487
0.9411764705882353	0.9487179487179487
0.9411764705882353	0.9526627218934911
0.949290060851927	0.9526627218934911
0.949290060851927	0.960552268244576
0.9513184584178499	0.960552268244576
0.9513184584178499	0.9644970414201184
0.9574036511156186	0.9644970414201184
0.9574036511156186	0.9664694280078896
0.9594320486815415	0.9664694280078896
0.9594320486815415	0.9704142011834319
0.9695740365111561	0.9704142011834319
0.9695740365111561	0.9723865877712031
0.9716024340770791	0.9723865877712031
0.9716024340770791	0.9743589743589743
0.973630831643002	0.9743589743589743
0.973630831643002	0.9763313609467456
0.9756592292089249	0.9763313609467456
0.9756592292089249	0.9842209072978304
0.9797160243407708	0.9842209072978304
0.9797160243407708	0.9881656804733728
0.9837728194726166	0.9881656804733728
0.9837728194726166	0.9921104536489151
0.9918864097363083	0.9921104536489151
0.9918864097363083	0.9940828402366864
0.9959432048681541	0.9940828402366864
0.9959432048681541	0.9960552268244576
1.0	0.9960552268244576
1.0	1.0


==> data/n_rep/agnews/roc/synthetic_4.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.009861932938856016
0.002028397565922921	0.009861932938856016
0.002028397565922921	0.01775147928994083
0.004056795131845842	0.01775147928994083
0.004056795131845842	0.01972386587771203
0.006085192697768763	0.01972386587771203
0.006085192697768763	0.02564102564102564
0.008113590263691683	0.02564102564102564
0.008113590263691683	0.029585798816568046
0.010141987829614604	0.029585798816568046
0.010141987829614604	0.03155818540433925
0.012170385395537525	0.03155818540433925
0.012170385395537525	0.03550295857988166
0.018255578093306288	0.03550295857988166
0.018255578093306288	0.03944773175542406
0.02434077079107505	0.03944773175542406
0.02434077079107505	0.047337278106508875
0.02636916835699797	0.047337278106508875
0.02636916835699797	0.07297830374753451
0.032454361054766734	0.07297830374753451
0.032454361054766734	0.07889546351084813
0.04665314401622718	0.07889546351084813
0.04665314401622718	0.08481262327416174
0.05070993914807302	0.08481262327416174
0.05070993914807302	0.08875739644970414
0.05273833671399594	0.08875739644970414
0.05273833671399594	0.09270216962524655
0.05476673427991886	0.09270216962524655
0.05476673427991886	0.09467455621301775
0.056795131845841784	0.09467455621301775
0.056795131845841784	0.09664694280078895
0.058823529411764705	0.09664694280078895
0.058823529411764705	0.10453648915187377
0.06693711967545639	0.10453648915187377
0.06693711967545639	0.10848126232741617
0.07302231237322515	0.10848126232741617
0.07302231237322515	0.11242603550295859
0.07707910750507099	0.11242603550295859
0.07707910750507099	0.126232741617357
0.09533468559837728	0.126232741617357
0.09533468559837728	0.13214990138067062
0.0973630831643002	0.13214990138067062
0.0973630831643002	0.14003944773175542
0.09939148073022312	0.14003944773175542
0.09939148073022312	0.14398422090729784
0.10141987829614604	0.14398422090729784
0.10141987829614604	0.14792899408284024
0.10344827586206896	0.14792899408284024
0.10344827586206896	0.15187376725838264
0.1075050709939148	0.15187376725838264
0.1075050709939148	0.15384615384615385
0.10953346855983773	0.15384615384615385
0.10953346855983773	0.16568047337278108
0.11156186612576065	0.16568047337278108
0.11156186612576065	0.16962524654832348
0.11561866125760649	0.16962524654832348
0.11561866125760649	0.17357001972386588
0.11764705882352941	0.17357001972386588
0.11764705882352941	0.17751479289940827
0.11967545638945233	0.17751479289940827
0.11967545638945233	0.1814595660749507
0.12170385395537525	0.1814595660749507
0.12170385395537525	0.1873767258382643
0.12981744421906694	0.1873767258382643
0.12981744421906694	0.1893491124260355
0.13387423935091278	0.1893491124260355
0.13387423935091278	0.1932938856015779
0.13793103448275862	0.1932938856015779
0.13793103448275862	0.1992110453648915
0.13995943204868155	0.1992110453648915
0.13995943204868155	0.20710059171597633
0.14198782961460446	0.20710059171597633
0.14198782961460446	0.21499013806706113
0.1460446247464503	0.21499013806706113
0.1460446247464503	0.21696252465483234
0.14807302231237324	0.21696252465483234
0.14807302231237324	0.21893491124260356
0.15821501014198783	0.21893491124260356
0.15821501014198783	0.22090729783037474
0.16227180527383367	0.22090729783037474
0.16227180527383367	0.22682445759368836
0.1663286004056795	0.22682445759368836
0.1663286004056795	0.23274161735700197
0.16835699797160245	0.23274161735700197
0.16835699797160245	0.23471400394477318
0.17038539553752535	0.23471400394477318
0.17038539553752535	0.23668639053254437
0.1724137931034483	0.23668639053254437
0.1724137931034483	0.2406311637080868
0.1744421906693712	0.2406311637080868
0.1744421906693712	0.2485207100591716
0.17849898580121704	0.2485207100591716
0.17849898580121704	0.2504930966469428
0.18052738336713997	0.2504930966469428
0.18052738336713997	0.252465483234714
0.18255578093306288	0.252465483234714
0.18255578093306288	0.25443786982248523
0.18864097363083165	0.25443786982248523
0.18864097363083165	0.2603550295857988
0.19066937119675456	0.2603550295857988
0.19066937119675456	0.26232741617357
0.1926977687626775	0.26232741617357
0.1926977687626775	0.26429980276134124
0.1947261663286004	0.26429980276134124
0.1947261663286004	0.26627218934911245
0.19675456389452334	0.26627218934911245
0.19675456389452334	0.2682445759368836
0.20081135902636918	0.2682445759368836
0.20081135902636918	0.2702169625246548
0.2028397565922921	0.2702169625246548
0.2028397565922921	0.27218934911242604
0.20689655172413793	0.27218934911242604
0.20689655172413793	0.27416173570019725
0.20892494929006086	0.27416173570019725
0.20892494929006086	0.27613412228796846
0.2210953346855984	0.27613412228796846
0.2210953346855984	0.2781065088757396
0.2231237322515213	0.2781065088757396
0.2231237322515213	0.2859960552268245
0.22920892494929007	0.2859960552268245
0.22920892494929007	0.29191321499013806
0.23123732251521298	0.29191321499013806
0.23123732251521298	0.2958579881656805
0.23529411764705882	0.2958579881656805
0.23529411764705882	0.3057199211045365
0.23732251521298176	0.3057199211045365
0.23732251521298176	0.3076923076923077
0.23935091277890466	0.3076923076923077
0.23935091277890466	0.3096646942800789
0.2434077079107505	0.3096646942800789
0.2434077079107505	0.3175542406311637
0.24543610547667344	0.3175542406311637
0.24543610547667344	0.31952662721893493
0.24746450304259635	0.31952662721893493
0.24746450304259635	0.3214990138067061
0.24949290060851928	0.3214990138067061
0.24949290060851928	0.33136094674556216
0.2535496957403651	0.33136094674556216
0.2535496957403651	0.3333333333333333
0.26369168356997974	0.3333333333333333
0.26369168356997974	0.33530571992110453
0.2718052738336714	0.33530571992110453
0.2718052738336714	0.33925049309664695
0.27586206896551724	0.33925049309664695
0.27586206896551724	0.34122287968441817
0.2799188640973631	0.34122287968441817
0.2799188640973631	0.34714003944773175
0.28600405679513186	0.34714003944773175
0.28600405679513186	0.358974358974359
0.2880324543610548	0.358974358974359
0.2880324543610548	0.36489151873767256
0.29411764705882354	0.36489151873767256
0.29411764705882354	0.3668639053254438
0.3022312373225152	0.3668639053254438
0.3022312373225152	0.3727810650887574
0.3103448275862069	0.3727810650887574
0.3103448275862069	0.3747534516765286
0.3144016227180527	0.3747534516765286
0.3144016227180527	0.3767258382642998
0.3184584178498986	0.3767258382642998
0.3184584178498986	0.3905325443786982
0.3204868154158215	0.3905325443786982
0.3204868154158215	0.39644970414201186
0.3225152129817444	0.39644970414201186
0.3225152129817444	0.398422090729783
0.3265720081135903	0.398422090729783
0.3265720081135903	0.40631163708086787
0.3286004056795132	0.40631163708086787
0.3286004056795132	0.41025641025641024
0.332657200811359	0.41025641025641024
0.332657200811359	0.4161735700197239
0.34279918864097364	0.4161735700197239
0.34279918864097364	0.42011834319526625
0.3448275862068966	0.42011834319526625
0.3448275862068966	0.42209072978303747
0.3488843813387424	0.42209072978303747
0.3488843813387424	0.4240631163708087
0.3509127789046653	0.4240631163708087
0.3509127789046653	0.4280078895463511
0.35294117647058826	0.4280078895463511
0.35294117647058826	0.4319526627218935
0.35496957403651114	0.4319526627218935
0.35496957403651114	0.4339250493096647
0.35699797160243407	0.4339250493096647
0.35699797160243407	0.4378698224852071
0.359026369168357	0.4378698224852071
0.359026369168357	0.43984220907297833
0.3691683569979716	0.43984220907297833
0.3691683569979716	0.44970414201183434
0.37322515212981744	0.44970414201183434
0.37322515212981744	0.4556213017751479
0.3752535496957404	0.4556213017751479
0.3752535496957404	0.45759368836291914
0.38336713995943206	0.45759368836291914
0.38336713995943206	0.45956607495069035
0.39148073022312374	0.45956607495069035
0.39148073022312374	0.46745562130177515
0.3935091277890467	0.46745562130177515
0.3935091277890467	0.46942800788954636
0.39553752535496955	0.46942800788954636
0.39553752535496955	0.47337278106508873
0.4056795131845842	0.47337278106508873
0.4056795131845842	0.47731755424063116
0.4117647058823529	0.47731755424063116
0.4117647058823529	0.4812623274161736
0.41379310344827586	0.4812623274161736
0.41379310344827586	0.48717948717948717
0.4158215010141988	0.48717948717948717
0.4158215010141988	0.4911242603550296
0.4178498985801217	0.4911242603550296
0.4178498985801217	0.49506903353057197
0.4259634888438134	0.49506903353057197
0.4259634888438134	0.4970414201183432
0.4279918864097363	0.4970414201183432
0.4279918864097363	0.4990138067061144
0.4300202839756592	0.4990138067061144
0.4300202839756592	0.504930966469428
0.4340770791075051	0.504930966469428
0.4340770791075051	0.5088757396449705
0.4381338742393509	0.5088757396449705
0.4381338742393509	0.5128205128205128
0.4421906693711968	0.5128205128205128
0.4421906693711968	0.514792899408284
0.4462474645030426	0.514792899408284
0.4462474645030426	0.5207100591715976
0.4482758620689655	0.5207100591715976
0.4482758620689655	0.5285996055226825
0.45030425963488846	0.5285996055226825
0.45030425963488846	0.5325443786982249
0.4543610547667343	0.5325443786982249
0.4543610547667343	0.5404339250493096
0.45841784989858014	0.5404339250493096
0.45841784989858014	0.5424063116370809
0.460446247464503	0.5424063116370809
0.460446247464503	0.5443786982248521
0.46247464503042596	0.5443786982248521
0.46247464503042596	0.5483234714003945
0.4665314401622718	0.5483234714003945
0.4665314401622718	0.5502958579881657
0.4685598377281947	0.5502958579881657
0.4685598377281947	0.5522682445759369
0.47058823529411764	0.5522682445759369
0.47058823529411764	0.5542406311637081
0.4746450304259635	0.5542406311637081
0.4746450304259635	0.5562130177514792
0.4766734279918864	0.5562130177514792
0.4766734279918864	0.5621301775147929
0.4787018255578093	0.5621301775147929
0.4787018255578093	0.5641025641025641
0.486815415821501	0.5641025641025641
0.486815415821501	0.571992110453649
0.49290060851926976	0.571992110453649
0.49290060851926976	0.5739644970414202
0.4949290060851927	0.5739644970414202
0.4949290060851927	0.5759368836291914
0.5030425963488844	0.5759368836291914
0.5030425963488844	0.5818540433925049
0.5070993914807302	0.5818540433925049
0.5070993914807302	0.5857988165680473
0.5091277890466531	0.5857988165680473
0.5091277890466531	0.5897435897435898
0.5111561866125761	0.5897435897435898
0.5111561866125761	0.591715976331361
0.513184584178499	0.591715976331361
0.513184584178499	0.5976331360946746
0.5152129817444219	0.5976331360946746
0.5152129817444219	0.5996055226824457
0.5192697768762677	0.5996055226824457
0.5192697768762677	0.6015779092702169
0.5253549695740365	0.6015779092702169
0.5253549695740365	0.6094674556213018
0.5273833671399595	0.6094674556213018
0.5273833671399595	0.6173570019723866
0.5314401622718052	0.6173570019723866
0.5314401622718052	0.6193293885601578
0.5415821501014199	0.6193293885601578
0.5415821501014199	0.631163708086785
0.5436105476673428	0.631163708086785
0.5436105476673428	0.6331360946745562
0.5456389452332657	0.6331360946745562
0.5456389452332657	0.6390532544378699
0.5476673427991886	0.6390532544378699
0.5476673427991886	0.6410256410256411
0.5496957403651116	0.6410256410256411
0.5496957403651116	0.6429980276134122
0.5517241379310345	0.6429980276134122
0.5517241379310345	0.6469428007889546
0.5598377281947262	0.6469428007889546
0.5598377281947262	0.650887573964497
0.5699797160243407	0.650887573964497
0.5699797160243407	0.6528599605522682
0.5760649087221096	0.6528599605522682
0.5760649087221096	0.6548323471400395
0.5841784989858012	0.6548323471400395
0.5841784989858012	0.6607495069033531
0.5862068965517241	0.6607495069033531
0.5862068965517241	0.6646942800788954
0.5882352941176471	0.6646942800788954
0.5882352941176471	0.6706114398422091
0.59026369168357	0.6706114398422091
0.59026369168357	0.6785009861932939
0.592292089249493	0.6785009861932939
0.592292089249493	0.6824457593688363
0.6004056795131846	0.6824457593688363
0.6004056795131846	0.6863905325443787
0.6085192697768763	0.6863905325443787
0.6085192697768763	0.6883629191321499
0.6105476673427992	0.6883629191321499
0.6105476673427992	0.6923076923076923
0.6125760649087221	0.6923076923076923
0.6125760649087221	0.6942800788954635
0.6166328600405679	0.6942800788954635
0.6166328600405679	0.6962524654832347
0.6206896551724138	0.6962524654832347
0.6206896551724138	0.6982248520710059
0.6227180527383367	0.6982248520710059
0.6227180527383367	0.7001972386587771
0.6288032454361054	0.7001972386587771
0.6288032454361054	0.7041420118343196
0.6328600405679513	0.7041420118343196
0.6328600405679513	0.7061143984220908
0.6348884381338742	0.7061143984220908
0.6348884381338742	0.7100591715976331
0.640973630831643	0.7100591715976331
0.640973630831643	0.7120315581854043
0.6470588235294118	0.7120315581854043
0.6470588235294118	0.7140039447731755
0.6490872210953347	0.7140039447731755
0.6490872210953347	0.7159763313609467
0.6511156186612576	0.7159763313609467
0.6511156186612576	0.717948717948718
0.6531440162271805	0.717948717948718
0.6531440162271805	0.7199211045364892
0.6592292089249493	0.7199211045364892
0.6592292089249493	0.7218934911242604
0.6632860040567952	0.7218934911242604
0.6632860040567952	0.7238658777120316
0.665314401622718	0.7238658777120316
0.665314401622718	0.7258382642998028
0.6693711967545639	0.7258382642998028
0.6693711967545639	0.727810650887574
0.6795131845841785	0.727810650887574
0.6795131845841785	0.7297830374753451
0.6876267748478702	0.7297830374753451
0.6876267748478702	0.7317554240631163
0.691683569979716	0.7317554240631163
0.691683569979716	0.7357001972386588
0.6977687626774848	0.7357001972386588
0.6977687626774848	0.7435897435897436
0.7038539553752535	0.7435897435897436
0.7038539553752535	0.7455621301775148
0.7099391480730223	0.7455621301775148
0.7099391480730223	0.7514792899408284
0.7119675456389453	0.7514792899408284
0.7119675456389453	0.7534516765285996
0.7200811359026369	0.7534516765285996
0.7200811359026369	0.7554240631163708
0.7221095334685599	0.7554240631163708
0.7221095334685599	0.757396449704142
0.7241379310344828	0.757396449704142
0.7241379310344828	0.7593688362919132
0.7261663286004056	0.7593688362919132
0.7261663286004056	0.7613412228796844
0.7281947261663286	0.7613412228796844
0.7281947261663286	0.7672583826429981
0.7383367139959433	0.7672583826429981
0.7383367139959433	0.7731755424063116
0.7403651115618661	0.7731755424063116
0.7403651115618661	0.7751479289940828
0.742393509127789	0.7751479289940828
0.742393509127789	0.7810650887573964
0.744421906693712	0.7810650887573964
0.744421906693712	0.7869822485207101
0.7464503042596349	0.7869822485207101
0.7464503042596349	0.7988165680473372
0.7505070993914807	0.7988165680473372
0.7505070993914807	0.8007889546351085
0.7545638945233266	0.8007889546351085
0.7545638945233266	0.8027613412228797
0.7606490872210954	0.8027613412228797
0.7606490872210954	0.8086785009861933
0.7626774847870182	0.8086785009861933
0.7626774847870182	0.814595660749507
0.7667342799188641	0.814595660749507
0.7667342799188641	0.8165680473372781
0.77079107505071	0.8165680473372781
0.77079107505071	0.8185404339250493
0.7748478701825557	0.8185404339250493
0.7748478701825557	0.8205128205128205
0.7768762677484787	0.8205128205128205
0.7768762677484787	0.8224852071005917
0.7870182555780934	0.8224852071005917
0.7870182555780934	0.8264299802761341
0.7890466531440162	0.8264299802761341
0.7890466531440162	0.8323471400394478
0.7910750507099391	0.8323471400394478
0.7910750507099391	0.834319526627219
0.795131845841785	0.834319526627219
0.795131845841785	0.8362919132149902
0.7971602434077079	0.8362919132149902
0.7971602434077079	0.8382642998027613
0.7991886409736308	0.8382642998027613
0.7991886409736308	0.8422090729783037
0.8113590263691683	0.8422090729783037
0.8113590263691683	0.8461538461538461
0.8194726166328601	0.8461538461538461
0.8194726166328601	0.854043392504931
0.821501014198783	0.854043392504931
0.821501014198783	0.8560157790927022
0.8235294117647058	0.8560157790927022
0.8235294117647058	0.863905325443787
0.8255578093306288	0.863905325443787
0.8255578093306288	0.8678500986193294
0.8275862068965517	0.8678500986193294
0.8275862068965517	0.8698224852071006
0.8296146044624746	0.8698224852071006
0.8296146044624746	0.8717948717948718
0.8336713995943205	0.8717948717948718
0.8336713995943205	0.873767258382643
0.8377281947261663	0.873767258382643
0.8377281947261663	0.8816568047337278
0.8438133874239351	0.8816568047337278
0.8438133874239351	0.883629191321499
0.847870182555781	0.883629191321499
0.847870182555781	0.8895463510848126
0.8519269776876268	0.8895463510848126
0.8519269776876268	0.8915187376725838
0.8600405679513184	0.8915187376725838
0.8600405679513184	0.893491124260355
0.8681541582150102	0.893491124260355
0.8681541582150102	0.8954635108481263
0.8701825557809331	0.8954635108481263
0.8701825557809331	0.8994082840236687
0.8803245436105477	0.8994082840236687
0.8803245436105477	0.9013806706114399
0.8843813387423936	0.9013806706114399
0.8843813387423936	0.903353057199211
0.8884381338742393	0.903353057199211
0.8884381338742393	0.9053254437869822
0.8904665314401623	0.9053254437869822
0.8904665314401623	0.9151873767258383
0.8924949290060852	0.9151873767258383
0.8924949290060852	0.9211045364891519
0.8985801217038539	0.9211045364891519
0.8985801217038539	0.9230769230769231
0.9087221095334685	0.9230769230769231
0.9087221095334685	0.9250493096646942
0.9107505070993914	0.9250493096646942
0.9107505070993914	0.9270216962524654
0.9188640973630832	0.9270216962524654
0.9188640973630832	0.9289940828402367
0.920892494929006	0.9289940828402367
0.920892494929006	0.9368836291913215
0.922920892494929	0.9368836291913215
0.922920892494929	0.9388560157790927
0.9391480730223124	0.9388560157790927
0.9391480730223124	0.9408284023668639
0.9452332657200812	0.9408284023668639
0.9452332657200812	0.9428007889546351
0.947261663286004	0.9428007889546351
0.947261663286004	0.9447731755424064
0.9553752535496958	0.9447731755424064
0.9553752535496958	0.9487179487179487
0.9574036511156186	0.9487179487179487
0.9574036511156186	0.9506903353057199
0.9594320486815415	0.9506903353057199
0.9594320486815415	0.9526627218934911
0.9614604462474645	0.9526627218934911
0.9614604462474645	0.9546351084812623
0.9634888438133874	0.9546351084812623
0.9634888438133874	0.960552268244576
0.9655172413793104	0.960552268244576
0.9655172413793104	0.9625246548323472
0.9695740365111561	0.9625246548323472
0.9695740365111561	0.9644970414201184
0.9716024340770791	0.9644970414201184
0.9716024340770791	0.9743589743589743
0.9756592292089249	0.9743589743589743
0.9756592292089249	0.9763313609467456
0.9776876267748479	0.9763313609467456
0.9776876267748479	0.9842209072978304
0.9878296146044625	0.9842209072978304
0.9878296146044625	0.9881656804733728
0.9898580121703854	0.9881656804733728
0.9898580121703854	0.9901380670611439
0.9918864097363083	0.9901380670611439
0.9918864097363083	0.9921104536489151
0.9939148073022313	0.9921104536489151
0.9939148073022313	0.9960552268244576
0.9959432048681541	0.9960552268244576
0.9959432048681541	1.0
1.0	1.0


==> data/n_rep/agnews/roc/synthetic_8.tsv <==
fpr	tpr
0.0	0.0
0.002028397565922921	0.0
0.002028397565922921	0.013806706114398421
0.004056795131845842	0.013806706114398421
0.004056795131845842	0.015779092702169626
0.006085192697768763	0.015779092702169626
0.006085192697768763	0.027613412228796843
0.008113590263691683	0.027613412228796843
0.008113590263691683	0.03155818540433925
0.012170385395537525	0.03155818540433925
0.012170385395537525	0.03550295857988166
0.02028397565922921	0.03550295857988166
0.02028397565922921	0.04339250493096647
0.02231237322515213	0.04339250493096647
0.02231237322515213	0.045364891518737675
0.02434077079107505	0.045364891518737675
0.02434077079107505	0.047337278106508875
0.02636916835699797	0.047337278106508875
0.02636916835699797	0.05719921104536489
0.032454361054766734	0.05719921104536489
0.032454361054766734	0.0611439842209073
0.036511156186612576	0.0611439842209073
0.036511156186612576	0.0631163708086785
0.04259634888438134	0.0631163708086785
0.04259634888438134	0.0650887573964497
0.04462474645030426	0.0650887573964497
0.04462474645030426	0.0670611439842209
0.04665314401622718	0.0670611439842209
0.04665314401622718	0.07889546351084813
0.05273833671399594	0.07889546351084813
0.05273833671399594	0.08086785009861933
0.05476673427991886	0.08086785009861933
0.05476673427991886	0.08678500986193294
0.056795131845841784	0.08678500986193294
0.056795131845841784	0.09861932938856016
0.060851926977687626	0.09861932938856016
0.060851926977687626	0.10256410256410256
0.06490872210953347	0.10256410256410256
0.06490872210953347	0.10453648915187377
0.06896551724137931	0.10453648915187377
0.06896551724137931	0.11045364891518737
0.07302231237322515	0.11045364891518737
0.07302231237322515	0.11834319526627218
0.07505070993914807	0.11834319526627218
0.07505070993914807	0.1222879684418146
0.08113590263691683	0.1222879684418146
0.08113590263691683	0.126232741617357
0.08316430020283976	0.126232741617357
0.08316430020283976	0.13214990138067062
0.08519269776876268	0.13214990138067062
0.08519269776876268	0.13609467455621302
0.0872210953346856	0.13609467455621302
0.0872210953346856	0.13806706114398423
0.08924949290060852	0.13806706114398423
0.08924949290060852	0.14398422090729784
0.09533468559837728	0.14398422090729784
0.09533468559837728	0.14990138067061143
0.09939148073022312	0.14990138067061143
0.09939148073022312	0.15187376725838264
0.10141987829614604	0.15187376725838264
0.10141987829614604	0.15581854043392504
0.10344827586206896	0.15581854043392504
0.10344827586206896	0.15779092702169625
0.10547667342799188	0.15779092702169625
0.10547667342799188	0.16173570019723865
0.1075050709939148	0.16173570019723865
0.1075050709939148	0.16370808678500987
0.10953346855983773	0.16370808678500987
0.10953346855983773	0.16765285996055226
0.11156186612576065	0.16765285996055226
0.11156186612576065	0.16962524654832348
0.11359026369168357	0.16962524654832348
0.11359026369168357	0.17357001972386588
0.11561866125760649	0.17357001972386588
0.11561866125760649	0.17751479289940827
0.11764705882352941	0.17751479289940827
0.11764705882352941	0.1873767258382643
0.12170385395537525	0.1873767258382643
0.12170385395537525	0.1913214990138067
0.12373225152129817	0.1913214990138067
0.12373225152129817	0.20118343195266272
0.12778904665314403	0.20118343195266272
0.12778904665314403	0.20710059171597633
0.13184584178498987	0.20710059171597633
0.13184584178498987	0.21104536489151873
0.13387423935091278	0.21104536489151873
0.13387423935091278	0.21301775147928995
0.13793103448275862	0.21301775147928995
0.13793103448275862	0.21893491124260356
0.14198782961460446	0.21893491124260356
0.14198782961460446	0.22287968441814596
0.1440162271805274	0.22287968441814596
0.1440162271805274	0.22485207100591717
0.15010141987829614	0.22485207100591717
0.15010141987829614	0.22682445759368836
0.15415821501014199	0.22682445759368836
0.15415821501014199	0.23076923076923078
0.15821501014198783	0.23076923076923078
0.15821501014198783	0.23668639053254437
0.1643002028397566	0.23668639053254437
0.1643002028397566	0.2504930966469428
0.1663286004056795	0.2504930966469428
0.1663286004056795	0.25443786982248523
0.16835699797160245	0.25443786982248523
0.16835699797160245	0.2564102564102564
0.17038539553752535	0.2564102564102564
0.17038539553752535	0.2603550295857988
0.1724137931034483	0.2603550295857988
0.1724137931034483	0.26232741617357
0.1744421906693712	0.26232741617357
0.1744421906693712	0.2682445759368836
0.17647058823529413	0.2682445759368836
0.17647058823529413	0.28205128205128205
0.17849898580121704	0.28205128205128205
0.17849898580121704	0.28402366863905326
0.18052738336713997	0.28402366863905326
0.18052738336713997	0.2859960552268245
0.1845841784989858	0.2859960552268245
0.1845841784989858	0.2879684418145957
0.18661257606490872	0.2879684418145957
0.18661257606490872	0.2938856015779093
0.1926977687626775	0.2938856015779093
0.1926977687626775	0.2958579881656805
0.19675456389452334	0.2958579881656805
0.19675456389452334	0.2978303747534517
0.20689655172413793	0.2978303747534517
0.20689655172413793	0.29980276134122286
0.20892494929006086	0.29980276134122286
0.20892494929006086	0.30177514792899407
0.21095334685598377	0.30177514792899407
0.21095334685598377	0.3076923076923077
0.2129817444219067	0.3076923076923077
0.2129817444219067	0.3096646942800789
0.2231237322515213	0.3096646942800789
0.2231237322515213	0.3116370808678501
0.22718052738336714	0.3116370808678501
0.22718052738336714	0.3155818540433925
0.22920892494929007	0.3155818540433925
0.22920892494929007	0.3175542406311637
0.23123732251521298	0.3175542406311637
0.23123732251521298	0.31952662721893493
0.2332657200811359	0.31952662721893493
0.2332657200811359	0.32741617357001973
0.2434077079107505	0.32741617357001973
0.2434077079107505	0.32938856015779094
0.24746450304259635	0.32938856015779094
0.24746450304259635	0.3333333333333333
0.24949290060851928	0.3333333333333333
0.24949290060851928	0.33727810650887574
0.2515212981744422	0.33727810650887574
0.2515212981744422	0.33925049309664695
0.25557809330628806	0.33925049309664695
0.25557809330628806	0.34122287968441817
0.25963488843813387	0.34122287968441817
0.25963488843813387	0.34516765285996054
0.2616632860040568	0.34516765285996054
0.2616632860040568	0.34714003944773175
0.2657200811359026	0.34714003944773175
0.2657200811359026	0.34911242603550297
0.26774847870182555	0.34911242603550297
0.26774847870182555	0.3530571992110454
0.2697768762677485	0.3530571992110454
0.2697768762677485	0.35502958579881655
0.2738336713995943	0.35502958579881655
0.2738336713995943	0.3609467455621302
0.27586206896551724	0.3609467455621302
0.27586206896551724	0.3727810650887574
0.2778904665314402	0.3727810650887574
0.2778904665314402	0.3747534516765286
0.281947261663286	0.3747534516765286
0.281947261663286	0.378698224852071
0.28600405679513186	0.378698224852071
0.28600405679513186	0.3806706114398422
0.2880324543610548	0.3806706114398422
0.2880324543610548	0.38461538461538464
0.29817444219066935	0.38461538461538464
0.29817444219066935	0.3865877712031558
0.3002028397565923	0.3865877712031558
0.3002028397565923	0.3905325443786982
0.3022312373225152	0.3905325443786982
0.3022312373225152	0.39447731755424065
0.30628803245436104	0.39447731755424065
0.30628803245436104	0.398422090729783
0.30831643002028397	0.398422090729783
0.30831643002028397	0.40039447731755423
0.3103448275862069	0.40039447731755423
0.3103448275862069	0.40236686390532544
0.3144016227180527	0.40236686390532544
0.3144016227180527	0.40828402366863903
0.31643002028397565	0.40828402366863903
0.31643002028397565	0.41025641025641024
0.3204868154158215	0.41025641025641024
0.3204868154158215	0.41420118343195267
0.3225152129817444	0.41420118343195267
0.3225152129817444	0.4161735700197239
0.32454361054766734	0.4161735700197239
0.32454361054766734	0.42011834319526625
0.3286004056795132	0.42011834319526625
0.3286004056795132	0.42209072978303747
0.3407707910750507	0.42209072978303747
0.3407707910750507	0.4240631163708087
0.3448275862068966	0.4240631163708087
0.3448275862068966	0.4280078895463511
0.3509127789046653	0.4280078895463511
0.3509127789046653	0.4319526627218935
0.35699797160243407	0.4319526627218935
0.35699797160243407	0.4339250493096647
0.36105476673427994	0.4339250493096647
0.36105476673427994	0.4418145956607495
0.36511156186612576	0.4418145956607495
0.36511156186612576	0.4477317554240631
0.3671399594320487	0.4477317554240631
0.3671399594320487	0.4516765285996055
0.3691683569979716	0.4516765285996055
0.3691683569979716	0.45759368836291914
0.3711967545638945	0.45759368836291914
0.3711967545638945	0.4635108481262327
0.37322515212981744	0.4635108481262327
0.37322515212981744	0.46745562130177515
0.3772819472616633	0.46745562130177515
0.3772819472616633	0.46942800788954636
0.3793103448275862	0.46942800788954636
0.3793103448275862	0.47337278106508873
0.3813387423935091	0.47337278106508873
0.3813387423935091	0.47928994082840237
0.3894523326572008	0.47928994082840237
0.3894523326572008	0.4832347140039448
0.3995943204868154	0.4832347140039448
0.3995943204868154	0.48717948717948717
0.40162271805273836	0.48717948717948717
0.40162271805273836	0.4930966469428008
0.40365111561866124	0.4930966469428008
0.40365111561866124	0.4970414201183432
0.4056795131845842	0.4970414201183432
0.4056795131845842	0.5009861932938856
0.40973630831643004	0.5009861932938856
0.40973630831643004	0.5029585798816568
0.4117647058823529	0.5029585798816568
0.4117647058823529	0.504930966469428
0.41379310344827586	0.504930966469428
0.41379310344827586	0.5088757396449705
0.4158215010141988	0.5088757396449705
0.4158215010141988	0.5128205128205128
0.4178498985801217	0.5128205128205128
0.4178498985801217	0.514792899408284
0.4198782961460446	0.514792899408284
0.4198782961460446	0.5167652859960552
0.4259634888438134	0.5167652859960552
0.4259634888438134	0.52465483234714
0.4279918864097363	0.52465483234714
0.4279918864097363	0.5266272189349113
0.4300202839756592	0.5266272189349113
0.4300202839756592	0.5325443786982249
0.43610547667342797	0.5325443786982249
0.43610547667342797	0.534516765285996
0.44421906693711966	0.534516765285996
0.44421906693711966	0.5384615384615384
0.4462474645030426	0.5384615384615384
0.4462474645030426	0.5443786982248521
0.45030425963488846	0.5443786982248521
0.45030425963488846	0.5463510848126233
0.4543610547667343	0.5463510848126233
0.4543610547667343	0.5483234714003945
0.4563894523326572	0.5483234714003945
0.4563894523326572	0.5522682445759369
0.460446247464503	0.5522682445759369
0.460446247464503	0.5581854043392505
0.4665314401622718	0.5581854043392505
0.4665314401622718	0.5601577909270217
0.4685598377281947	0.5601577909270217
0.4685598377281947	0.5621301775147929
0.47058823529411764	0.5621301775147929
0.47058823529411764	0.5680473372781065
0.4787018255578093	0.5680473372781065
0.4787018255578093	0.5700197238658777
0.486815415821501	0.5700197238658777
0.486815415821501	0.5779092702169625
0.48884381338742394	0.5779092702169625
0.48884381338742394	0.5857988165680473
0.4908722109533469	0.5857988165680473
0.4908722109533469	0.5936883629191322
0.49290060851926976	0.5936883629191322
0.49290060851926976	0.5956607495069034
0.4949290060851927	0.5956607495069034
0.4949290060851927	0.5976331360946746
0.49898580121703856	0.5976331360946746
0.49898580121703856	0.5996055226824457
0.5010141987829615	0.5996055226824457
0.5010141987829615	0.621301775147929
0.5111561866125761	0.621301775147929
0.5111561866125761	0.6272189349112426
0.5172413793103449	0.6272189349112426
0.5172413793103449	0.6291913214990138
0.5192697768762677	0.6291913214990138
0.5192697768762677	0.6331360946745562
0.5233265720081136	0.6331360946745562
0.5233265720081136	0.6390532544378699
0.5294117647058824	0.6390532544378699
0.5294117647058824	0.6410256410256411
0.5314401622718052	0.6410256410256411
0.5314401622718052	0.6489151873767258
0.5354969574036511	0.6489151873767258
0.5354969574036511	0.650887573964497
0.5436105476673428	0.650887573964497
0.5436105476673428	0.6528599605522682
0.5476673427991886	0.6528599605522682
0.5476673427991886	0.6568047337278107
0.5496957403651116	0.6568047337278107
0.5496957403651116	0.6587771203155819
0.5537525354969574	0.6587771203155819
0.5537525354969574	0.6666666666666666
0.5557809330628803	0.6666666666666666
0.5557809330628803	0.6706114398422091
0.5578093306288032	0.6706114398422091
0.5578093306288032	0.6745562130177515
0.5598377281947262	0.6745562130177515
0.5598377281947262	0.6765285996055227
0.563894523326572	0.6765285996055227
0.563894523326572	0.6804733727810651
0.5679513184584178	0.6804733727810651
0.5679513184584178	0.6863905325443787
0.5699797160243407	0.6863905325443787
0.5699797160243407	0.6883629191321499
0.5720081135902637	0.6883629191321499
0.5720081135902637	0.6903353057199211
0.5780933062880325	0.6903353057199211
0.5780933062880325	0.6923076923076923
0.5801217038539553	0.6923076923076923
0.5801217038539553	0.6982248520710059
0.5821501014198783	0.6982248520710059
0.5821501014198783	0.7021696252465484
0.5862068965517241	0.7021696252465484
0.5862068965517241	0.7041420118343196
0.59026369168357	0.7041420118343196
0.59026369168357	0.7120315581854043
0.5963488843813387	0.7120315581854043
0.5963488843813387	0.7140039447731755
0.5983772819472617	0.7140039447731755
0.5983772819472617	0.7159763313609467
0.6004056795131846	0.7159763313609467
0.6004056795131846	0.7199211045364892
0.6044624746450304	0.7199211045364892
0.6044624746450304	0.7238658777120316
0.6064908722109533	0.7238658777120316
0.6064908722109533	0.727810650887574
0.6085192697768763	0.727810650887574
0.6085192697768763	0.7396449704142012
0.6125760649087221	0.7396449704142012
0.6125760649087221	0.747534516765286
0.6166328600405679	0.747534516765286
0.6166328600405679	0.7495069033530573
0.6430020283975659	0.7495069033530573
0.6430020283975659	0.757396449704142
0.6531440162271805	0.757396449704142
0.6531440162271805	0.7593688362919132
0.6592292089249493	0.7593688362919132
0.6592292089249493	0.7613412228796844
0.6734279918864098	0.7613412228796844
0.6734279918864098	0.7633136094674556
0.6754563894523327	0.7633136094674556
0.6754563894523327	0.7652859960552268
0.6795131845841785	0.7652859960552268
0.6795131845841785	0.7692307692307693
0.6876267748478702	0.7692307692307693
0.6876267748478702	0.7712031558185405
0.6896551724137931	0.7712031558185405
0.6896551724137931	0.7731755424063116
0.6977687626774848	0.7731755424063116
0.6977687626774848	0.7751479289940828
0.6997971602434077	0.7751479289940828
0.6997971602434077	0.7790927021696252
0.7038539553752535	0.7790927021696252
0.7038539553752535	0.7830374753451677
0.7058823529411765	0.7830374753451677
0.7058823529411765	0.7869822485207101
0.718052738336714	0.7869822485207101
0.718052738336714	0.7889546351084813
0.7221095334685599	0.7889546351084813
0.7221095334685599	0.7909270216962525
0.7241379310344828	0.7909270216962525
0.7241379310344828	0.796844181459566
0.7261663286004056	0.796844181459566
0.7261663286004056	0.7988165680473372
0.7281947261663286	0.7988165680473372
0.7281947261663286	0.8027613412228797
0.7322515212981744	0.8027613412228797
0.7322515212981744	0.8047337278106509
0.7363083164300203	0.8047337278106509
0.7363083164300203	0.8067061143984221
0.7484787018255578	0.8067061143984221
0.7484787018255578	0.8106508875739645
0.7505070993914807	0.8106508875739645
0.7505070993914807	0.8126232741617357
0.7525354969574036	0.8126232741617357
0.7525354969574036	0.814595660749507
0.7606490872210954	0.814595660749507
0.7606490872210954	0.8185404339250493
0.77079107505071	0.8185404339250493
0.77079107505071	0.8224852071005917
0.7748478701825557	0.8224852071005917
0.7748478701825557	0.8244575936883629
0.7768762677484787	0.8244575936883629
0.7768762677484787	0.8264299802761341
0.7789046653144016	0.8264299802761341
0.7789046653144016	0.8284023668639053
0.7829614604462475	0.8284023668639053
0.7829614604462475	0.8303747534516766
0.7849898580121704	0.8303747534516766
0.7849898580121704	0.8323471400394478
0.7890466531440162	0.8323471400394478
0.7890466531440162	0.8402366863905325
0.7991886409736308	0.8402366863905325
0.7991886409736308	0.8422090729783037
0.8012170385395537	0.8422090729783037
0.8012170385395537	0.8441814595660749
0.8052738336713996	0.8441814595660749
0.8052738336713996	0.8481262327416174
0.8073022312373225	0.8481262327416174
0.8073022312373225	0.8520710059171598
0.8113590263691683	0.8520710059171598
0.8113590263691683	0.854043392504931
0.8154158215010142	0.854043392504931
0.8154158215010142	0.8560157790927022
0.821501014198783	0.8560157790927022
0.821501014198783	0.8579881656804734
0.8336713995943205	0.8579881656804734
0.8336713995943205	0.8599605522682445
0.8356997971602435	0.8599605522682445
0.8356997971602435	0.863905325443787
0.8417849898580122	0.863905325443787
0.8417849898580122	0.8698224852071006
0.8438133874239351	0.8698224852071006
0.8438133874239351	0.873767258382643
0.847870182555781	0.873767258382643
0.847870182555781	0.8796844181459567
0.8498985801217038	0.8796844181459567
0.8498985801217038	0.8816568047337278
0.8539553752535497	0.8816568047337278
0.8539553752535497	0.8856015779092702
0.8559837728194726	0.8856015779092702
0.8559837728194726	0.8895463510848126
0.8640973630831643	0.8895463510848126
0.8640973630831643	0.8915187376725838
0.8661257606490872	0.8915187376725838
0.8661257606490872	0.8954635108481263
0.8681541582150102	0.8954635108481263
0.8681541582150102	0.8994082840236687
0.8722109533468559	0.8994082840236687
0.8722109533468559	0.9013806706114399
0.8803245436105477	0.9013806706114399
0.8803245436105477	0.9053254437869822
0.8864097363083164	0.9053254437869822
0.8864097363083164	0.9132149901380671
0.8884381338742393	0.9132149901380671
0.8884381338742393	0.9171597633136095
0.8985801217038539	0.9171597633136095
0.8985801217038539	0.9191321499013807
0.9006085192697769	0.9191321499013807
0.9006085192697769	0.9289940828402367
0.9087221095334685	0.9289940828402367
0.9087221095334685	0.9309664694280079
0.9148073022312373	0.9309664694280079
0.9148073022312373	0.9329388560157791
0.922920892494929	0.9329388560157791
0.922920892494929	0.9368836291913215
0.9249492900608519	0.9368836291913215
0.9249492900608519	0.9408284023668639
0.9269776876267748	0.9408284023668639
0.9269776876267748	0.9467455621301775
0.9310344827586207	0.9467455621301775
0.9310344827586207	0.9526627218934911
0.9391480730223124	0.9526627218934911
0.9391480730223124	0.9546351084812623
0.9432048681541582	0.9546351084812623
0.9432048681541582	0.9566074950690335
0.9574036511156186	0.9566074950690335
0.9574036511156186	0.9704142011834319
0.9594320486815415	0.9704142011834319
0.9594320486815415	0.9842209072978304
0.9695740365111561	0.9842209072978304
0.9695740365111561	0.9881656804733728
0.9716024340770791	0.9881656804733728
0.9716024340770791	0.9901380670611439
0.9756592292089249	0.9901380670611439
0.9756592292089249	0.9940828402366864
0.9858012170385395	0.9940828402366864
0.9858012170385395	0.9980276134122288
0.9918864097363083	0.9980276134122288
0.9918864097363083	1.0
1.0	1.0


==> data/n_rep/sst2/roc/model_1.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.013806706114398421
0.002028397565922921	0.013806706114398421
0.002028397565922921	0.015779092702169626
0.004056795131845842	0.015779092702169626
0.004056795131845842	0.01775147928994083
0.006085192697768763	0.01775147928994083
0.006085192697768763	0.01972386587771203
0.008113590263691683	0.01972386587771203
0.008113590263691683	0.02564102564102564
0.010141987829614604	0.02564102564102564
0.010141987829614604	0.03353057199211045
0.014198782961460446	0.03353057199211045
0.014198782961460446	0.04339250493096647
0.016227180527383367	0.04339250493096647
0.016227180527383367	0.05917159763313609
0.018255578093306288	0.05917159763313609
0.018255578093306288	0.07100591715976332
0.02028397565922921	0.07100591715976332
0.02028397565922921	0.07495069033530571
0.02231237322515213	0.07495069033530571
0.02231237322515213	0.08086785009861933
0.02434077079107505	0.08086785009861933
0.02434077079107505	0.09861932938856016
0.02636916835699797	0.09861932938856016
0.02636916835699797	0.10059171597633136
0.030425963488843813	0.10059171597633136
0.030425963488843813	0.10256410256410256
0.032454361054766734	0.10256410256410256
0.032454361054766734	0.126232741617357
0.04056795131845842	0.126232741617357
0.04056795131845842	0.1282051282051282
0.04259634888438134	0.1282051282051282
0.04259634888438134	0.1341222879684418
0.04462474645030426	0.1341222879684418
0.04462474645030426	0.13609467455621302
0.0486815415821501	0.13609467455621302
0.0486815415821501	0.15384615384615385
0.05070993914807302	0.15384615384615385
0.05070993914807302	0.16173570019723865
0.05476673427991886	0.16173570019723865
0.05476673427991886	0.16568047337278108
0.06490872210953347	0.16568047337278108
0.06490872210953347	0.1834319526627219
0.06693711967545639	0.1834319526627219
0.06693711967545639	0.20315581854043394
0.07099391480730223	0.20315581854043394
0.07099391480730223	0.20512820512820512
0.07302231237322515	0.20512820512820512
0.07302231237322515	0.20710059171597633
0.07505070993914807	0.20710059171597633
0.07505070993914807	0.20907297830374755
0.07910750507099391	0.20907297830374755
0.07910750507099391	0.21301775147928995
0.08113590263691683	0.21301775147928995
0.08113590263691683	0.21696252465483234
0.08316430020283976	0.21696252465483234
0.08316430020283976	0.21893491124260356
0.08519269776876268	0.21893491124260356
0.08519269776876268	0.22287968441814596
0.09127789046653144	0.22287968441814596
0.09127789046653144	0.22485207100591717
0.09533468559837728	0.22485207100591717
0.09533468559837728	0.23076923076923078
0.0973630831643002	0.23076923076923078
0.0973630831643002	0.2445759368836292
0.09939148073022312	0.2445759368836292
0.09939148073022312	0.2465483234714004
0.10547667342799188	0.2465483234714004
0.10547667342799188	0.2485207100591716
0.1075050709939148	0.2485207100591716
0.1075050709939148	0.252465483234714
0.11359026369168357	0.252465483234714
0.11359026369168357	0.2564102564102564
0.11764705882352941	0.2564102564102564
0.11764705882352941	0.2583826429980276
0.11967545638945233	0.2583826429980276
0.11967545638945233	0.2603550295857988
0.12778904665314403	0.2603550295857988
0.12778904665314403	0.26627218934911245
0.12981744421906694	0.26627218934911245
0.12981744421906694	0.28205128205128205
0.13387423935091278	0.28205128205128205
0.13387423935091278	0.2859960552268245
0.1359026369168357	0.2859960552268245
0.1359026369168357	0.2879684418145957
0.13793103448275862	0.2879684418145957
0.13793103448275862	0.28994082840236685
0.13995943204868155	0.28994082840236685
0.13995943204868155	0.2958579881656805
0.1460446247464503	0.2958579881656805
0.1460446247464503	0.30177514792899407
0.15010141987829614	0.30177514792899407
0.15010141987829614	0.3116370808678501
0.15415821501014199	0.3116370808678501
0.15415821501014199	0.3136094674556213
0.15821501014198783	0.3136094674556213
0.15821501014198783	0.3254437869822485
0.1643002028397566	0.3254437869822485
0.1643002028397566	0.32741617357001973
0.16835699797160245	0.32741617357001973
0.16835699797160245	0.33136094674556216
0.17038539553752535	0.33136094674556216
0.17038539553752535	0.3333333333333333
0.17647058823529413	0.3333333333333333
0.17647058823529413	0.3510848126232742
0.18864097363083165	0.3510848126232742
0.18864097363083165	0.3530571992110454
0.1947261663286004	0.3530571992110454
0.1947261663286004	0.3609467455621302
0.2028397565922921	0.3609467455621302
0.2028397565922921	0.3629191321499014
0.20486815415821502	0.3629191321499014
0.20486815415821502	0.36489151873767256
0.20689655172413793	0.36489151873767256
0.20689655172413793	0.388560157790927
0.20892494929006086	0.388560157790927
0.20892494929006086	0.3905325443786982
0.21703853955375255	0.3905325443786982
0.21703853955375255	0.39250493096646943
0.21906693711967545	0.39250493096646943
0.21906693711967545	0.398422090729783
0.2210953346855984	0.398422090729783
0.2210953346855984	0.40631163708086787
0.22920892494929007	0.40631163708086787
0.22920892494929007	0.40828402366863903
0.2332657200811359	0.40828402366863903
0.2332657200811359	0.41025641025641024
0.2434077079107505	0.41025641025641024
0.2434077079107505	0.41222879684418146
0.24746450304259635	0.41222879684418146
0.24746450304259635	0.41420118343195267
0.2535496957403651	0.41420118343195267
0.2535496957403651	0.4161735700197239
0.2657200811359026	0.4161735700197239
0.2657200811359026	0.4181459566074951
0.2697768762677485	0.4181459566074951
0.2697768762677485	0.42011834319526625
0.27586206896551724	0.42011834319526625
0.27586206896551724	0.42209072978303747
0.2799188640973631	0.42209072978303747
0.2799188640973631	0.42998027613412226
0.281947261663286	0.42998027613412226
0.281947261663286	0.4319526627218935
0.2839756592292089	0.4319526627218935
0.2839756592292089	0.4378698224852071
0.2880324543610548	0.4378698224852071
0.2880324543610548	0.4457593688362919
0.29411764705882354	0.4457593688362919
0.29411764705882354	0.44970414201183434
0.29817444219066935	0.44970414201183434
0.29817444219066935	0.4516765285996055
0.3002028397565923	0.4516765285996055
0.3002028397565923	0.4536489151873767
0.30628803245436104	0.4536489151873767
0.30628803245436104	0.46153846153846156
0.30831643002028397	0.46153846153846156
0.30831643002028397	0.4635108481262327
0.3103448275862069	0.4635108481262327
0.3103448275862069	0.46548323471400394
0.3184584178498986	0.46548323471400394
0.3184584178498986	0.46745562130177515
0.32454361054766734	0.46745562130177515
0.32454361054766734	0.4714003944773176
0.3265720081135903	0.4714003944773176
0.3265720081135903	0.47337278106508873
0.332657200811359	0.47337278106508873
0.332657200811359	0.4832347140039448
0.33468559837728196	0.4832347140039448
0.33468559837728196	0.48520710059171596
0.3407707910750507	0.48520710059171596
0.3407707910750507	0.48717948717948717
0.3448275862068966	0.48717948717948717
0.3448275862068966	0.4891518737672584
0.34685598377281945	0.4891518737672584
0.34685598377281945	0.4911242603550296
0.35294117647058826	0.4911242603550296
0.35294117647058826	0.5009861932938856
0.35496957403651114	0.5009861932938856
0.35496957403651114	0.5029585798816568
0.35699797160243407	0.5029585798816568
0.35699797160243407	0.504930966469428
0.3630831643002028	0.504930966469428
0.3630831643002028	0.5069033530571992
0.36511156186612576	0.5069033530571992
0.36511156186612576	0.5226824457593688
0.3671399594320487	0.5226824457593688
0.3671399594320487	0.5285996055226825
0.38336713995943206	0.5285996055226825
0.38336713995943206	0.534516765285996
0.385395537525355	0.534516765285996
0.385395537525355	0.5384615384615384
0.3894523326572008	0.5384615384615384
0.3894523326572008	0.5443786982248521
0.3935091277890467	0.5443786982248521
0.3935091277890467	0.5463510848126233
0.40365111561866124	0.5463510848126233
0.40365111561866124	0.5502958579881657
0.4056795131845842	0.5502958579881657
0.4056795131845842	0.5522682445759369
0.40973630831643004	0.5522682445759369
0.40973630831643004	0.5562130177514792
0.4117647058823529	0.5562130177514792
0.4117647058823529	0.5581854043392505
0.41379310344827586	0.5581854043392505
0.41379310344827586	0.5601577909270217
0.4158215010141988	0.5601577909270217
0.4158215010141988	0.5641025641025641
0.42190669371196754	0.5641025641025641
0.42190669371196754	0.5700197238658777
0.4259634888438134	0.5700197238658777
0.4259634888438134	0.571992110453649
0.43204868154158216	0.571992110453649
0.43204868154158216	0.5739644970414202
0.4340770791075051	0.5739644970414202
0.4340770791075051	0.5759368836291914
0.44016227180527384	0.5759368836291914
0.44016227180527384	0.5779092702169625
0.4421906693711968	0.5779092702169625
0.4421906693711968	0.5798816568047337
0.45030425963488846	0.5798816568047337
0.45030425963488846	0.5838264299802761
0.4543610547667343	0.5838264299802761
0.4543610547667343	0.5877712031558185
0.4563894523326572	0.5877712031558185
0.4563894523326572	0.5897435897435898
0.4645030425963489	0.5897435897435898
0.4645030425963489	0.591715976331361
0.4685598377281947	0.591715976331361
0.4685598377281947	0.5956607495069034
0.47058823529411764	0.5956607495069034
0.47058823529411764	0.5996055226824457
0.4766734279918864	0.5996055226824457
0.4766734279918864	0.6015779092702169
0.4787018255578093	0.6015779092702169
0.4787018255578093	0.6055226824457594
0.48073022312373226	0.6055226824457594
0.48073022312373226	0.6094674556213018
0.4908722109533469	0.6094674556213018
0.4908722109533469	0.611439842209073
0.4949290060851927	0.611439842209073
0.4949290060851927	0.6153846153846154
0.49898580121703856	0.6153846153846154
0.49898580121703856	0.6193293885601578
0.5010141987829615	0.6193293885601578
0.5010141987829615	0.621301775147929
0.5030425963488844	0.621301775147929
0.5030425963488844	0.6232741617357002
0.5050709939148073	0.6232741617357002
0.5050709939148073	0.6252465483234714
0.5091277890466531	0.6252465483234714
0.5091277890466531	0.6272189349112426
0.5111561866125761	0.6272189349112426
0.5111561866125761	0.6291913214990138
0.5152129817444219	0.6291913214990138
0.5152129817444219	0.631163708086785
0.5192697768762677	0.631163708086785
0.5192697768762677	0.6331360946745562
0.5212981744421906	0.6331360946745562
0.5212981744421906	0.6370808678500987
0.5273833671399595	0.6370808678500987
0.5273833671399595	0.6410256410256411
0.5314401622718052	0.6410256410256411
0.5314401622718052	0.6469428007889546
0.5334685598377282	0.6469428007889546
0.5334685598377282	0.650887573964497
0.537525354969574	0.650887573964497
0.537525354969574	0.6528599605522682
0.5415821501014199	0.6528599605522682
0.5415821501014199	0.6548323471400395
0.5496957403651116	0.6548323471400395
0.5496957403651116	0.6666666666666666
0.5517241379310345	0.6666666666666666
0.5517241379310345	0.6686390532544378
0.5578093306288032	0.6686390532544378
0.5578093306288032	0.6725838264299803
0.5618661257606491	0.6725838264299803
0.5618661257606491	0.6745562130177515
0.5740365111561866	0.6745562130177515
0.5740365111561866	0.6765285996055227
0.5801217038539553	0.6765285996055227
0.5801217038539553	0.6844181459566075
0.5841784989858012	0.6844181459566075
0.5841784989858012	0.6903353057199211
0.5882352941176471	0.6903353057199211
0.5882352941176471	0.6923076923076923
0.592292089249493	0.6923076923076923
0.592292089249493	0.6962524654832347
0.6064908722109533	0.6962524654832347
0.6064908722109533	0.7001972386587771
0.6105476673427992	0.7001972386587771
0.6105476673427992	0.7021696252465484
0.6125760649087221	0.7021696252465484
0.6125760649087221	0.7080867850098619
0.6206896551724138	0.7080867850098619
0.6206896551724138	0.7120315581854043
0.6247464503042597	0.7120315581854043
0.6247464503042597	0.7140039447731755
0.6288032454361054	0.7140039447731755
0.6288032454361054	0.7159763313609467
0.6328600405679513	0.7159763313609467
0.6328600405679513	0.717948717948718
0.640973630831643	0.717948717948718
0.640973630831643	0.7218934911242604
0.6450304259634888	0.7218934911242604
0.6450304259634888	0.7238658777120316
0.6470588235294118	0.7238658777120316
0.6470588235294118	0.7258382642998028
0.6531440162271805	0.7258382642998028
0.6531440162271805	0.727810650887574
0.6551724137931034	0.727810650887574
0.6551724137931034	0.7317554240631163
0.6572008113590264	0.7317554240631163
0.6572008113590264	0.7357001972386588
0.6592292089249493	0.7357001972386588
0.6592292089249493	0.73767258382643
0.6632860040567952	0.73767258382643
0.6632860040567952	0.7416173570019724
0.6734279918864098	0.7416173570019724
0.6734279918864098	0.7435897435897436
0.6754563894523327	0.7435897435897436
0.6754563894523327	0.747534516765286
0.6774847870182555	0.747534516765286
0.6774847870182555	0.7495069033530573
0.6815415821501014	0.7495069033530573
0.6815415821501014	0.757396449704142
0.6835699797160243	0.757396449704142
0.6835699797160243	0.7593688362919132
0.6855983772819473	0.7593688362919132
0.6855983772819473	0.7613412228796844
0.6876267748478702	0.7613412228796844
0.6876267748478702	0.7652859960552268
0.6896551724137931	0.7652859960552268
0.6896551724137931	0.7712031558185405
0.691683569979716	0.7712031558185405
0.691683569979716	0.7731755424063116
0.6977687626774848	0.7731755424063116
0.6977687626774848	0.7790927021696252
0.7038539553752535	0.7790927021696252
0.7038539553752535	0.7830374753451677
0.7058823529411765	0.7830374753451677
0.7058823529411765	0.7869822485207101
0.7221095334685599	0.7869822485207101
0.7221095334685599	0.7889546351084813
0.7261663286004056	0.7889546351084813
0.7261663286004056	0.7909270216962525
0.742393509127789	0.7909270216962525
0.742393509127789	0.7948717948717948
0.7464503042596349	0.7948717948717948
0.7464503042596349	0.8027613412228797
0.7586206896551724	0.8027613412228797
0.7586206896551724	0.8047337278106509
0.7728194726166329	0.8047337278106509
0.7728194726166329	0.8067061143984221
0.7748478701825557	0.8067061143984221
0.7748478701825557	0.8106508875739645
0.7809330628803245	0.8106508875739645
0.7809330628803245	0.8126232741617357
0.7849898580121704	0.8126232741617357
0.7849898580121704	0.814595660749507
0.7870182555780934	0.814595660749507
0.7870182555780934	0.8165680473372781
0.795131845841785	0.8165680473372781
0.795131845841785	0.8185404339250493
0.8052738336713996	0.8185404339250493
0.8052738336713996	0.8244575936883629
0.8154158215010142	0.8244575936883629
0.8154158215010142	0.8264299802761341
0.821501014198783	0.8264299802761341
0.821501014198783	0.8284023668639053
0.8255578093306288	0.8284023668639053
0.8255578093306288	0.8303747534516766
0.8296146044624746	0.8303747534516766
0.8296146044624746	0.8323471400394478
0.8316430020283976	0.8323471400394478
0.8316430020283976	0.834319526627219
0.8356997971602435	0.834319526627219
0.8356997971602435	0.8362919132149902
0.8377281947261663	0.8362919132149902
0.8377281947261663	0.8402366863905325
0.8397565922920892	0.8402366863905325
0.8397565922920892	0.8579881656804734
0.8417849898580122	0.8579881656804734
0.8417849898580122	0.8599605522682445
0.847870182555781	0.8599605522682445
0.847870182555781	0.863905325443787
0.8498985801217038	0.863905325443787
0.8498985801217038	0.8658777120315582
0.8519269776876268	0.8658777120315582
0.8519269776876268	0.8717948717948718
0.8539553752535497	0.8717948717948718
0.8539553752535497	0.873767258382643
0.8600405679513184	0.873767258382643
0.8600405679513184	0.883629191321499
0.8620689655172413	0.883629191321499
0.8620689655172413	0.8856015779092702
0.8661257606490872	0.8856015779092702
0.8661257606490872	0.8875739644970414
0.8681541582150102	0.8875739644970414
0.8681541582150102	0.893491124260355
0.8722109533468559	0.893491124260355
0.8722109533468559	0.8954635108481263
0.8823529411764706	0.8954635108481263
0.8823529411764706	0.8974358974358975
0.8864097363083164	0.8974358974358975
0.8864097363083164	0.9013806706114399
0.8884381338742393	0.9013806706114399
0.8884381338742393	0.9072978303747534
0.8924949290060852	0.9072978303747534
0.8924949290060852	0.9112426035502958
0.8985801217038539	0.9112426035502958
0.8985801217038539	0.9151873767258383
0.9026369168356998	0.9151873767258383
0.9026369168356998	0.9171597633136095
0.9046653144016227	0.9171597633136095
0.9046653144016227	0.9191321499013807
0.9066937119675457	0.9191321499013807
0.9066937119675457	0.9230769230769231
0.9127789046653144	0.9230769230769231
0.9127789046653144	0.9250493096646942
0.9148073022312373	0.9250493096646942
0.9148073022312373	0.9270216962524654
0.920892494929006	0.9270216962524654
0.920892494929006	0.9289940828402367
0.9249492900608519	0.9289940828402367
0.9249492900608519	0.9309664694280079
0.9269776876267748	0.9309664694280079
0.9269776876267748	0.9368836291913215
0.9290060851926978	0.9368836291913215
0.9290060851926978	0.9408284023668639
0.9330628803245437	0.9408284023668639
0.9330628803245437	0.9447731755424064
0.9391480730223124	0.9447731755424064
0.9391480730223124	0.9487179487179487
0.9411764705882353	0.9487179487179487
0.9411764705882353	0.9506903353057199
0.9432048681541582	0.9506903353057199
0.9432048681541582	0.9526627218934911
0.9553752535496958	0.9526627218934911
0.9553752535496958	0.9546351084812623
0.9574036511156186	0.9546351084812623
0.9574036511156186	0.9585798816568047
0.9594320486815415	0.9585798816568047
0.9594320486815415	0.9644970414201184
0.9614604462474645	0.9644970414201184
0.9614604462474645	0.9664694280078896
0.9716024340770791	0.9664694280078896
0.9716024340770791	0.9684418145956607
0.973630831643002	0.9684418145956607
0.973630831643002	0.9763313609467456
0.9756592292089249	0.9763313609467456
0.9756592292089249	0.9822485207100592
0.9797160243407708	0.9822485207100592
0.9797160243407708	0.9861932938856016
0.9858012170385395	0.9861932938856016
0.9858012170385395	0.9901380670611439
0.9918864097363083	0.9901380670611439
0.9918864097363083	0.9921104536489151
0.9939148073022313	0.9921104536489151
0.9939148073022313	0.9960552268244576
0.9979716024340771	0.9960552268244576
0.9979716024340771	0.9980276134122288
1.0	0.9980276134122288
1.0	1.0


==> data/n_rep/sst2/roc/model_2.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.04339250493096647
0.002028397565922921	0.04339250493096647
0.002028397565922921	0.07297830374753451
0.004056795131845842	0.07297830374753451
0.004056795131845842	0.11045364891518737
0.006085192697768763	0.11045364891518737
0.006085192697768763	0.13609467455621302
0.008113590263691683	0.13609467455621302
0.008113590263691683	0.15779092702169625
0.010141987829614604	0.15779092702169625
0.010141987829614604	0.15976331360946747
0.014198782961460446	0.15976331360946747
0.014198782961460446	0.16173570019723865
0.016227180527383367	0.16173570019723865
0.016227180527383367	0.16370808678500987
0.018255578093306288	0.16370808678500987
0.018255578093306288	0.1755424063116371
0.02028397565922921	0.1755424063116371
0.02028397565922921	0.17751479289940827
0.02231237322515213	0.17751479289940827
0.02231237322515213	0.20907297830374755
0.02636916835699797	0.20907297830374755
0.02636916835699797	0.21301775147928995
0.028397565922920892	0.21301775147928995
0.028397565922920892	0.21499013806706113
0.030425963488843813	0.21499013806706113
0.030425963488843813	0.22287968441814596
0.032454361054766734	0.22287968441814596
0.032454361054766734	0.23076923076923078
0.034482758620689655	0.23076923076923078
0.034482758620689655	0.2504930966469428
0.036511156186612576	0.2504930966469428
0.036511156186612576	0.252465483234714
0.04056795131845842	0.252465483234714
0.04056795131845842	0.2603550295857988
0.04259634888438134	0.2603550295857988
0.04259634888438134	0.26232741617357
0.04665314401622718	0.26232741617357
0.04665314401622718	0.26627218934911245
0.0486815415821501	0.26627218934911245
0.0486815415821501	0.2682445759368836
0.05070993914807302	0.2682445759368836
0.05070993914807302	0.2702169625246548
0.05476673427991886	0.2702169625246548
0.05476673427991886	0.27218934911242604
0.056795131845841784	0.27218934911242604
0.056795131845841784	0.27416173570019725
0.058823529411764705	0.27416173570019725
0.058823529411764705	0.2781065088757396
0.060851926977687626	0.2781065088757396
0.060851926977687626	0.28994082840236685
0.06896551724137931	0.28994082840236685
0.06896551724137931	0.2938856015779093
0.07099391480730223	0.2938856015779093
0.07099391480730223	0.2958579881656805
0.07302231237322515	0.2958579881656805
0.07302231237322515	0.2978303747534517
0.07505070993914807	0.2978303747534517
0.07505070993914807	0.3155818540433925
0.08113590263691683	0.3155818540433925
0.08113590263691683	0.31952662721893493
0.08316430020283976	0.31952662721893493
0.08316430020283976	0.3234714003944773
0.0872210953346856	0.3234714003944773
0.0872210953346856	0.3254437869822485
0.08924949290060852	0.3254437869822485
0.08924949290060852	0.33530571992110453
0.09330628803245436	0.33530571992110453
0.09330628803245436	0.3431952662721893
0.09939148073022312	0.3431952662721893
0.09939148073022312	0.3510848126232742
0.10141987829614604	0.3510848126232742
0.10141987829614604	0.3530571992110454
0.10547667342799188	0.3530571992110454
0.10547667342799188	0.35700197238658776
0.1075050709939148	0.35700197238658776
0.1075050709939148	0.3629191321499014
0.10953346855983773	0.3629191321499014
0.10953346855983773	0.3668639053254438
0.11156186612576065	0.3668639053254438
0.11156186612576065	0.3826429980276134
0.11561866125760649	0.3826429980276134
0.11561866125760649	0.38461538461538464
0.11764705882352941	0.38461538461538464
0.11764705882352941	0.388560157790927
0.1257606490872211	0.388560157790927
0.1257606490872211	0.3905325443786982
0.12981744421906694	0.3905325443786982
0.12981744421906694	0.39250493096646943
0.13387423935091278	0.39250493096646943
0.13387423935091278	0.39644970414201186
0.1359026369168357	0.39644970414201186
0.1359026369168357	0.398422090729783
0.13995943204868155	0.398422090729783
0.13995943204868155	0.4161735700197239
0.1440162271805274	0.4161735700197239
0.1440162271805274	0.4181459566074951
0.1460446247464503	0.4181459566074951
0.1460446247464503	0.42011834319526625
0.15010141987829614	0.42011834319526625
0.15010141987829614	0.42209072978303747
0.15212981744421908	0.42209072978303747
0.15212981744421908	0.4240631163708087
0.15415821501014199	0.4240631163708087
0.15415821501014199	0.4358974358974359
0.15618661257606492	0.4358974358974359
0.15618661257606492	0.4418145956607495
0.16835699797160245	0.4418145956607495
0.16835699797160245	0.44970414201183434
0.17038539553752535	0.44970414201183434
0.17038539553752535	0.4516765285996055
0.1724137931034483	0.4516765285996055
0.1724137931034483	0.4556213017751479
0.17849898580121704	0.4556213017751479
0.17849898580121704	0.46548323471400394
0.18255578093306288	0.46548323471400394
0.18255578093306288	0.47337278106508873
0.19066937119675456	0.47337278106508873
0.19066937119675456	0.47731755424063116
0.1926977687626775	0.47731755424063116
0.1926977687626775	0.4832347140039448
0.1947261663286004	0.4832347140039448
0.1947261663286004	0.48717948717948717
0.19675456389452334	0.48717948717948717
0.19675456389452334	0.4891518737672584
0.19878296146044624	0.4891518737672584
0.19878296146044624	0.4911242603550296
0.20081135902636918	0.4911242603550296
0.20081135902636918	0.49506903353057197
0.2129817444219067	0.49506903353057197
0.2129817444219067	0.5029585798816568
0.2150101419878296	0.5029585798816568
0.2150101419878296	0.504930966469428
0.21906693711967545	0.504930966469428
0.21906693711967545	0.5088757396449705
0.2210953346855984	0.5088757396449705
0.2210953346855984	0.5108481262327417
0.2231237322515213	0.5108481262327417
0.2231237322515213	0.5167652859960552
0.22718052738336714	0.5167652859960552
0.22718052738336714	0.5187376725838264
0.22920892494929007	0.5187376725838264
0.22920892494929007	0.5207100591715976
0.23123732251521298	0.5207100591715976
0.23123732251521298	0.52465483234714
0.2332657200811359	0.52465483234714
0.2332657200811359	0.5266272189349113
0.23529411764705882	0.5266272189349113
0.23529411764705882	0.5285996055226825
0.23935091277890466	0.5285996055226825
0.23935091277890466	0.5384615384615384
0.2434077079107505	0.5384615384615384
0.2434077079107505	0.5404339250493096
0.24746450304259635	0.5404339250493096
0.24746450304259635	0.5424063116370809
0.24949290060851928	0.5424063116370809
0.24949290060851928	0.5463510848126233
0.2535496957403651	0.5463510848126233
0.2535496957403651	0.5483234714003945
0.25760649087221094	0.5483234714003945
0.25760649087221094	0.5542406311637081
0.2657200811359026	0.5542406311637081
0.2657200811359026	0.5562130177514792
0.2718052738336714	0.5562130177514792
0.2718052738336714	0.5581854043392505
0.2738336713995943	0.5581854043392505
0.2738336713995943	0.5601577909270217
0.2778904665314402	0.5601577909270217
0.2778904665314402	0.5621301775147929
0.281947261663286	0.5621301775147929
0.281947261663286	0.5680473372781065
0.2839756592292089	0.5680473372781065
0.2839756592292089	0.571992110453649
0.28600405679513186	0.571992110453649
0.28600405679513186	0.5877712031558185
0.29006085192697767	0.5877712031558185
0.29006085192697767	0.591715976331361
0.2920892494929006	0.591715976331361
0.2920892494929006	0.5936883629191322
0.29411764705882354	0.5936883629191322
0.29411764705882354	0.6015779092702169
0.2961460446247465	0.6015779092702169
0.2961460446247465	0.6055226824457594
0.29817444219066935	0.6055226824457594
0.29817444219066935	0.6094674556213018
0.3002028397565923	0.6094674556213018
0.3002028397565923	0.611439842209073
0.30628803245436104	0.611439842209073
0.30628803245436104	0.6153846153846154
0.3103448275862069	0.6153846153846154
0.3103448275862069	0.6272189349112426
0.31237322515212984	0.6272189349112426
0.31237322515212984	0.631163708086785
0.3144016227180527	0.631163708086785
0.3144016227180527	0.6370808678500987
0.31643002028397565	0.6370808678500987
0.31643002028397565	0.6390532544378699
0.3204868154158215	0.6390532544378699
0.3204868154158215	0.6410256410256411
0.3286004056795132	0.6410256410256411
0.3286004056795132	0.650887573964497
0.332657200811359	0.650887573964497
0.332657200811359	0.6548323471400395
0.33468559837728196	0.6548323471400395
0.33468559837728196	0.6627218934911243
0.3367139959432049	0.6627218934911243
0.3367139959432049	0.6646942800788954
0.33874239350912777	0.6646942800788954
0.33874239350912777	0.6686390532544378
0.3407707910750507	0.6686390532544378
0.3407707910750507	0.6725838264299803
0.34279918864097364	0.6725838264299803
0.34279918864097364	0.6745562130177515
0.3448275862068966	0.6745562130177515
0.3448275862068966	0.6824457593688363
0.3488843813387424	0.6824457593688363
0.3488843813387424	0.6844181459566075
0.35294117647058826	0.6844181459566075
0.35294117647058826	0.6883629191321499
0.36105476673427994	0.6883629191321499
0.36105476673427994	0.6942800788954635
0.3671399594320487	0.6942800788954635
0.3671399594320487	0.6962524654832347
0.3711967545638945	0.6962524654832347
0.3711967545638945	0.6982248520710059
0.3752535496957404	0.6982248520710059
0.3752535496957404	0.7021696252465484
0.38742393509127787	0.7021696252465484
0.38742393509127787	0.7080867850098619
0.3894523326572008	0.7080867850098619
0.3894523326572008	0.7100591715976331
0.39148073022312374	0.7100591715976331
0.39148073022312374	0.7120315581854043
0.3995943204868154	0.7120315581854043
0.3995943204868154	0.7159763313609467
0.40162271805273836	0.7159763313609467
0.40162271805273836	0.717948717948718
0.4077079107505071	0.717948717948718
0.4077079107505071	0.7199211045364892
0.40973630831643004	0.7199211045364892
0.40973630831643004	0.7218934911242604
0.4279918864097363	0.7218934911242604
0.4279918864097363	0.7297830374753451
0.4340770791075051	0.7297830374753451
0.4340770791075051	0.7317554240631163
0.43610547667342797	0.7317554240631163
0.43610547667342797	0.7337278106508875
0.44016227180527384	0.7337278106508875
0.44016227180527384	0.7357001972386588
0.4421906693711968	0.7357001972386588
0.4421906693711968	0.73767258382643
0.44421906693711966	0.73767258382643
0.44421906693711966	0.7396449704142012
0.4462474645030426	0.7396449704142012
0.4462474645030426	0.7416173570019724
0.45030425963488846	0.7416173570019724
0.45030425963488846	0.7455621301775148
0.4543610547667343	0.7455621301775148
0.4543610547667343	0.7554240631163708
0.4563894523326572	0.7554240631163708
0.4563894523326572	0.7633136094674556
0.460446247464503	0.7633136094674556
0.460446247464503	0.7652859960552268
0.4645030425963489	0.7652859960552268
0.4645030425963489	0.7692307692307693
0.4665314401622718	0.7692307692307693
0.4665314401622718	0.7712031558185405
0.4726166328600406	0.7712031558185405
0.4726166328600406	0.7731755424063116
0.4766734279918864	0.7731755424063116
0.4766734279918864	0.7751479289940828
0.4827586206896552	0.7751479289940828
0.4827586206896552	0.7810650887573964
0.48884381338742394	0.7810650887573964
0.48884381338742394	0.7830374753451677
0.4908722109533469	0.7830374753451677
0.4908722109533469	0.7850098619329389
0.4949290060851927	0.7850098619329389
0.4949290060851927	0.7869822485207101
0.5070993914807302	0.7869822485207101
0.5070993914807302	0.7889546351084813
0.5091277890466531	0.7889546351084813
0.5091277890466531	0.7928994082840237
0.5111561866125761	0.7928994082840237
0.5111561866125761	0.796844181459566
0.513184584178499	0.796844181459566
0.513184584178499	0.7988165680473372
0.5212981744421906	0.7988165680473372
0.5212981744421906	0.8027613412228797
0.5334685598377282	0.8027613412228797
0.5334685598377282	0.8106508875739645
0.5436105476673428	0.8106508875739645
0.5436105476673428	0.8126232741617357
0.5496957403651116	0.8126232741617357
0.5496957403651116	0.8165680473372781
0.5537525354969574	0.8165680473372781
0.5537525354969574	0.8205128205128205
0.5578093306288032	0.8205128205128205
0.5578093306288032	0.8264299802761341
0.5598377281947262	0.8264299802761341
0.5598377281947262	0.8284023668639053
0.563894523326572	0.8284023668639053
0.563894523326572	0.8303747534516766
0.5760649087221096	0.8303747534516766
0.5760649087221096	0.8362919132149902
0.5882352941176471	0.8362919132149902
0.5882352941176471	0.8402366863905325
0.6004056795131846	0.8402366863905325
0.6004056795131846	0.8461538461538461
0.6024340770791075	0.8461538461538461
0.6024340770791075	0.8481262327416174
0.6166328600405679	0.8481262327416174
0.6166328600405679	0.8500986193293886
0.6206896551724138	0.8500986193293886
0.6206896551724138	0.8520710059171598
0.6267748478701826	0.8520710059171598
0.6267748478701826	0.8599605522682445
0.6288032454361054	0.8599605522682445
0.6288032454361054	0.8619329388560157
0.6348884381338742	0.8619329388560157
0.6348884381338742	0.863905325443787
0.640973630831643	0.863905325443787
0.640973630831643	0.8658777120315582
0.6490872210953347	0.8658777120315582
0.6490872210953347	0.8678500986193294
0.6531440162271805	0.8678500986193294
0.6531440162271805	0.8698224852071006
0.6572008113590264	0.8698224852071006
0.6572008113590264	0.8717948717948718
0.6592292089249493	0.8717948717948718
0.6592292089249493	0.8757396449704142
0.6693711967545639	0.8757396449704142
0.6693711967545639	0.8796844181459567
0.6734279918864098	0.8796844181459567
0.6734279918864098	0.8816568047337278
0.6876267748478702	0.8816568047337278
0.6876267748478702	0.883629191321499
0.6896551724137931	0.883629191321499
0.6896551724137931	0.8856015779092702
0.691683569979716	0.8856015779092702
0.691683569979716	0.8895463510848126
0.6977687626774848	0.8895463510848126
0.6977687626774848	0.8915187376725838
0.7058823529411765	0.8915187376725838
0.7058823529411765	0.893491124260355
0.7079107505070994	0.893491124260355
0.7079107505070994	0.8974358974358975
0.7119675456389453	0.8974358974358975
0.7119675456389453	0.8994082840236687
0.716024340770791	0.8994082840236687
0.716024340770791	0.9013806706114399
0.7200811359026369	0.9013806706114399
0.7200811359026369	0.903353057199211
0.7221095334685599	0.903353057199211
0.7221095334685599	0.9053254437869822
0.7261663286004056	0.9053254437869822
0.7261663286004056	0.9072978303747534
0.7281947261663286	0.9072978303747534
0.7281947261663286	0.9092702169625246
0.7322515212981744	0.9092702169625246
0.7322515212981744	0.9132149901380671
0.742393509127789	0.9132149901380671
0.742393509127789	0.9151873767258383
0.744421906693712	0.9151873767258383
0.744421906693712	0.9191321499013807
0.7505070993914807	0.9191321499013807
0.7505070993914807	0.9250493096646942
0.7768762677484787	0.9250493096646942
0.7768762677484787	0.9270216962524654
0.7809330628803245	0.9270216962524654
0.7809330628803245	0.9289940828402367
0.7829614604462475	0.9289940828402367
0.7829614604462475	0.9309664694280079
0.7849898580121704	0.9309664694280079
0.7849898580121704	0.9349112426035503
0.7890466531440162	0.9349112426035503
0.7890466531440162	0.9368836291913215
0.795131845841785	0.9368836291913215
0.795131845841785	0.9388560157790927
0.8113590263691683	0.9388560157790927
0.8113590263691683	0.9408284023668639
0.8417849898580122	0.9408284023668639
0.8417849898580122	0.9428007889546351
0.8498985801217038	0.9428007889546351
0.8498985801217038	0.9487179487179487
0.8640973630831643	0.9487179487179487
0.8640973630831643	0.9506903353057199
0.8722109533468559	0.9506903353057199
0.8722109533468559	0.9526627218934911
0.8823529411764706	0.9526627218934911
0.8823529411764706	0.9546351084812623
0.8904665314401623	0.9546351084812623
0.8904665314401623	0.960552268244576
0.9148073022312373	0.960552268244576
0.9148073022312373	0.9644970414201184
0.920892494929006	0.9644970414201184
0.920892494929006	0.9684418145956607
0.9249492900608519	0.9684418145956607
0.9249492900608519	0.9704142011834319
0.9290060851926978	0.9704142011834319
0.9290060851926978	0.9723865877712031
0.9350912778904665	0.9723865877712031
0.9350912778904665	0.9763313609467456
0.9432048681541582	0.9763313609467456
0.9432048681541582	0.980276134122288
0.9553752535496958	0.980276134122288
0.9553752535496958	0.9842209072978304
0.9675456389452333	0.9842209072978304
0.9675456389452333	0.9861932938856016
0.9695740365111561	0.9861932938856016
0.9695740365111561	0.9901380670611439
0.9716024340770791	0.9901380670611439
0.9716024340770791	0.9921104536489151
0.9918864097363083	0.9921104536489151
0.9918864097363083	0.9960552268244576
0.9939148073022313	0.9960552268244576
0.9939148073022313	0.9980276134122288
0.9959432048681541	0.9980276134122288
0.9959432048681541	1.0
1.0	1.0


==> data/n_rep/sst2/roc/model_4.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.26627218934911245
0.002028397565922921	0.26627218934911245
0.002028397565922921	0.28205128205128205
0.004056795131845842	0.28205128205128205
0.004056795131845842	0.2859960552268245
0.006085192697768763	0.2859960552268245
0.006085192697768763	0.3037475345167653
0.008113590263691683	0.3037475345167653
0.008113590263691683	0.35700197238658776
0.010141987829614604	0.35700197238658776
0.010141987829614604	0.3747534516765286
0.012170385395537525	0.3747534516765286
0.012170385395537525	0.3767258382642998
0.014198782961460446	0.3767258382642998
0.014198782961460446	0.3865877712031558
0.016227180527383367	0.3865877712031558
0.016227180527383367	0.4812623274161736
0.018255578093306288	0.4812623274161736
0.018255578093306288	0.49506903353057197
0.02028397565922921	0.49506903353057197
0.02028397565922921	0.5088757396449705
0.02231237322515213	0.5088757396449705
0.02231237322515213	0.514792899408284
0.02434077079107505	0.514792899408284
0.02434077079107505	0.5305719921104537
0.02636916835699797	0.5305719921104537
0.02636916835699797	0.5325443786982249
0.028397565922920892	0.5325443786982249
0.028397565922920892	0.5562130177514792
0.030425963488843813	0.5562130177514792
0.030425963488843813	0.5581854043392505
0.034482758620689655	0.5581854043392505
0.034482758620689655	0.5680473372781065
0.036511156186612576	0.5680473372781065
0.036511156186612576	0.5759368836291914
0.038539553752535496	0.5759368836291914
0.038539553752535496	0.5818540433925049
0.04259634888438134	0.5818540433925049
0.04259634888438134	0.6035502958579881
0.04462474645030426	0.6035502958579881
0.04462474645030426	0.6134122287968442
0.04665314401622718	0.6134122287968442
0.04665314401622718	0.6153846153846154
0.0486815415821501	0.6153846153846154
0.0486815415821501	0.6272189349112426
0.05476673427991886	0.6272189349112426
0.05476673427991886	0.6331360946745562
0.056795131845841784	0.6331360946745562
0.056795131845841784	0.6370808678500987
0.058823529411764705	0.6370808678500987
0.058823529411764705	0.6410256410256411
0.06288032454361055	0.6410256410256411
0.06288032454361055	0.6429980276134122
0.06490872210953347	0.6429980276134122
0.06490872210953347	0.6646942800788954
0.06693711967545639	0.6646942800788954
0.06693711967545639	0.6666666666666666
0.06896551724137931	0.6666666666666666
0.06896551724137931	0.6785009861932939
0.07099391480730223	0.6785009861932939
0.07099391480730223	0.6804733727810651
0.07302231237322515	0.6804733727810651
0.07302231237322515	0.6844181459566075
0.07505070993914807	0.6844181459566075
0.07505070993914807	0.6863905325443787
0.07910750507099391	0.6863905325443787
0.07910750507099391	0.6883629191321499
0.08113590263691683	0.6883629191321499
0.08113590263691683	0.6923076923076923
0.08316430020283976	0.6923076923076923
0.08316430020283976	0.6942800788954635
0.08519269776876268	0.6942800788954635
0.08519269776876268	0.7021696252465484
0.0872210953346856	0.7021696252465484
0.0872210953346856	0.7140039447731755
0.08924949290060852	0.7140039447731755
0.08924949290060852	0.7218934911242604
0.09127789046653144	0.7218934911242604
0.09127789046653144	0.7258382642998028
0.09330628803245436	0.7258382642998028
0.09330628803245436	0.7396449704142012
0.09533468559837728	0.7396449704142012
0.09533468559837728	0.7455621301775148
0.0973630831643002	0.7455621301775148
0.0973630831643002	0.7514792899408284
0.10141987829614604	0.7514792899408284
0.10141987829614604	0.757396449704142
0.10344827586206896	0.757396449704142
0.10344827586206896	0.7731755424063116
0.10953346855983773	0.7731755424063116
0.10953346855983773	0.7751479289940828
0.11156186612576065	0.7751479289940828
0.11156186612576065	0.7790927021696252
0.11359026369168357	0.7790927021696252
0.11359026369168357	0.7830374753451677
0.11561866125760649	0.7830374753451677
0.11561866125760649	0.7869822485207101
0.11967545638945233	0.7869822485207101
0.11967545638945233	0.7889546351084813
0.12170385395537525	0.7889546351084813
0.12170385395537525	0.7909270216962525
0.13387423935091278	0.7909270216962525
0.13387423935091278	0.7948717948717948
0.13793103448275862	0.7948717948717948
0.13793103448275862	0.796844181459566
0.13995943204868155	0.796844181459566
0.13995943204868155	0.7988165680473372
0.14198782961460446	0.7988165680473372
0.14198782961460446	0.8007889546351085
0.1440162271805274	0.8007889546351085
0.1440162271805274	0.8027613412228797
0.14807302231237324	0.8027613412228797
0.14807302231237324	0.8067061143984221
0.15212981744421908	0.8067061143984221
0.15212981744421908	0.8086785009861933
0.15415821501014199	0.8086785009861933
0.15415821501014199	0.8126232741617357
0.15618661257606492	0.8126232741617357
0.15618661257606492	0.814595660749507
0.1663286004056795	0.814595660749507
0.1663286004056795	0.8185404339250493
0.16835699797160245	0.8185404339250493
0.16835699797160245	0.8205128205128205
0.17038539553752535	0.8205128205128205
0.17038539553752535	0.8224852071005917
0.1744421906693712	0.8224852071005917
0.1744421906693712	0.8264299802761341
0.18052738336713997	0.8264299802761341
0.18052738336713997	0.8284023668639053
0.18661257606490872	0.8284023668639053
0.18661257606490872	0.8303747534516766
0.1926977687626775	0.8303747534516766
0.1926977687626775	0.834319526627219
0.20081135902636918	0.834319526627219
0.20081135902636918	0.8362919132149902
0.2028397565922921	0.8362919132149902
0.2028397565922921	0.8382642998027613
0.21095334685598377	0.8382642998027613
0.21095334685598377	0.8402366863905325
0.2129817444219067	0.8402366863905325
0.2129817444219067	0.8441814595660749
0.2210953346855984	0.8441814595660749
0.2210953346855984	0.8461538461538461
0.2231237322515213	0.8461538461538461
0.2231237322515213	0.8481262327416174
0.22515212981744423	0.8481262327416174
0.22515212981744423	0.8500986193293886
0.2434077079107505	0.8500986193293886
0.2434077079107505	0.8560157790927022
0.2535496957403651	0.8560157790927022
0.2535496957403651	0.863905325443787
0.2616632860040568	0.863905325443787
0.2616632860040568	0.8678500986193294
0.2697768762677485	0.8678500986193294
0.2697768762677485	0.8698224852071006
0.2839756592292089	0.8698224852071006
0.2839756592292089	0.8717948717948718
0.29817444219066935	0.8717948717948718
0.29817444219066935	0.873767258382643
0.3002028397565923	0.873767258382643
0.3002028397565923	0.8777120315581854
0.30425963488843816	0.8777120315581854
0.30425963488843816	0.8796844181459567
0.30628803245436104	0.8796844181459567
0.30628803245436104	0.8816568047337278
0.30831643002028397	0.8816568047337278
0.30831643002028397	0.883629191321499
0.3103448275862069	0.883629191321499
0.3103448275862069	0.8856015779092702
0.3144016227180527	0.8856015779092702
0.3144016227180527	0.8875739644970414
0.3184584178498986	0.8875739644970414
0.3184584178498986	0.8895463510848126
0.3488843813387424	0.8895463510848126
0.3488843813387424	0.8915187376725838
0.35699797160243407	0.8915187376725838
0.35699797160243407	0.893491124260355
0.359026369168357	0.893491124260355
0.359026369168357	0.8954635108481263
0.3630831643002028	0.8954635108481263
0.3630831643002028	0.8974358974358975
0.36511156186612576	0.8974358974358975
0.36511156186612576	0.8994082840236687
0.3671399594320487	0.8994082840236687
0.3671399594320487	0.9013806706114399
0.3691683569979716	0.9013806706114399
0.3691683569979716	0.9053254437869822
0.3711967545638945	0.9053254437869822
0.3711967545638945	0.9072978303747534
0.3772819472616633	0.9072978303747534
0.3772819472616633	0.9092702169625246
0.38742393509127787	0.9092702169625246
0.38742393509127787	0.9112426035502958
0.3894523326572008	0.9112426035502958
0.3894523326572008	0.9151873767258383
0.3975659229208925	0.9151873767258383
0.3975659229208925	0.9171597633136095
0.40973630831643004	0.9171597633136095
0.40973630831643004	0.9191321499013807
0.4462474645030426	0.9191321499013807
0.4462474645030426	0.9211045364891519
0.45030425963488846	0.9211045364891519
0.45030425963488846	0.9230769230769231
0.4726166328600406	0.9230769230769231
0.4726166328600406	0.9250493096646942
0.4847870182555781	0.9250493096646942
0.4847870182555781	0.9270216962524654
0.48884381338742394	0.9270216962524654
0.48884381338742394	0.9289940828402367
0.49898580121703856	0.9289940828402367
0.49898580121703856	0.9309664694280079
0.5233265720081136	0.9309664694280079
0.5233265720081136	0.9329388560157791
0.5294117647058824	0.9329388560157791
0.5294117647058824	0.9349112426035503
0.5314401622718052	0.9349112426035503
0.5314401622718052	0.9388560157790927
0.5334685598377282	0.9388560157790927
0.5334685598377282	0.9428007889546351
0.539553752535497	0.9428007889546351
0.539553752535497	0.9447731755424064
0.5476673427991886	0.9447731755424064
0.5476673427991886	0.9467455621301775
0.5537525354969574	0.9467455621301775
0.5537525354969574	0.9487179487179487
0.5699797160243407	0.9487179487179487
0.5699797160243407	0.9506903353057199
0.5780933062880325	0.9506903353057199
0.5780933062880325	0.9526627218934911
0.59026369168357	0.9526627218934911
0.59026369168357	0.9546351084812623
0.592292089249493	0.9546351084812623
0.592292089249493	0.9566074950690335
0.6085192697768763	0.9566074950690335
0.6085192697768763	0.960552268244576
0.6125760649087221	0.960552268244576
0.6125760649087221	0.9625246548323472
0.6288032454361054	0.9625246548323472
0.6288032454361054	0.9644970414201184
0.6470588235294118	0.9644970414201184
0.6470588235294118	0.9664694280078896
0.665314401622718	0.9664694280078896
0.665314401622718	0.9684418145956607
0.6693711967545639	0.9684418145956607
0.6693711967545639	0.9704142011834319
0.691683569979716	0.9704142011834319
0.691683569979716	0.9723865877712031
0.7261663286004056	0.9723865877712031
0.7261663286004056	0.9743589743589743
0.7342799188640974	0.9743589743589743
0.7342799188640974	0.9763313609467456
0.744421906693712	0.9763313609467456
0.744421906693712	0.9783037475345168
0.7626774847870182	0.9783037475345168
0.7626774847870182	0.980276134122288
0.7748478701825557	0.980276134122288
0.7748478701825557	0.9822485207100592
0.7768762677484787	0.9822485207100592
0.7768762677484787	0.9842209072978304
0.8174442190669371	0.9842209072978304
0.8174442190669371	0.9861932938856016
0.8356997971602435	0.9861932938856016
0.8356997971602435	0.9881656804733728
0.8377281947261663	0.9881656804733728
0.8377281947261663	0.9901380670611439
0.845841784989858	0.9901380670611439
0.845841784989858	0.9921104536489151
0.8762677484787018	0.9921104536489151
0.8762677484787018	0.9960552268244576
0.9452332657200812	0.9960552268244576
0.9452332657200812	0.9980276134122288
0.9533468559837728	0.9980276134122288
0.9533468559837728	1.0
1.0	1.0


==> data/n_rep/sst2/roc/synthetic_16.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.0039447731755424065
0.002028397565922921	0.0039447731755424065
0.002028397565922921	0.03944773175542406
0.004056795131845842	0.03944773175542406
0.004056795131845842	0.05917159763313609
0.008113590263691683	0.05917159763313609
0.008113590263691683	0.07297830374753451
0.010141987829614604	0.07297830374753451
0.010141987829614604	0.07692307692307693
0.014198782961460446	0.07692307692307693
0.014198782961460446	0.07889546351084813
0.016227180527383367	0.07889546351084813
0.016227180527383367	0.09072978303747535
0.018255578093306288	0.09072978303747535
0.018255578093306288	0.10650887573964497
0.02028397565922921	0.10650887573964497
0.02028397565922921	0.10848126232741617
0.02231237322515213	0.10848126232741617
0.02231237322515213	0.11045364891518737
0.02434077079107505	0.11045364891518737
0.02434077079107505	0.11242603550295859
0.028397565922920892	0.11242603550295859
0.028397565922920892	0.11834319526627218
0.032454361054766734	0.11834319526627218
0.032454361054766734	0.1222879684418146
0.036511156186612576	0.1222879684418146
0.036511156186612576	0.1242603550295858
0.04259634888438134	0.1242603550295858
0.04259634888438134	0.126232741617357
0.04665314401622718	0.126232741617357
0.04665314401622718	0.1301775147928994
0.0486815415821501	0.1301775147928994
0.0486815415821501	0.1341222879684418
0.05070993914807302	0.1341222879684418
0.05070993914807302	0.16962524654832348
0.05476673427991886	0.16962524654832348
0.05476673427991886	0.1755424063116371
0.056795131845841784	0.1755424063116371
0.056795131845841784	0.1814595660749507
0.058823529411764705	0.1814595660749507
0.058823529411764705	0.1893491124260355
0.060851926977687626	0.1893491124260355
0.060851926977687626	0.1952662721893491
0.06288032454361055	0.1952662721893491
0.06288032454361055	0.21893491124260356
0.06490872210953347	0.21893491124260356
0.06490872210953347	0.22287968441814596
0.06693711967545639	0.22287968441814596
0.06693711967545639	0.23668639053254437
0.06896551724137931	0.23668639053254437
0.06896551724137931	0.23865877712031558
0.07505070993914807	0.23865877712031558
0.07505070993914807	0.2445759368836292
0.07910750507099391	0.2445759368836292
0.07910750507099391	0.2465483234714004
0.08519269776876268	0.2465483234714004
0.08519269776876268	0.2504930966469428
0.0872210953346856	0.2504930966469428
0.0872210953346856	0.252465483234714
0.08924949290060852	0.252465483234714
0.08924949290060852	0.2603550295857988
0.09127789046653144	0.2603550295857988
0.09127789046653144	0.26429980276134124
0.09330628803245436	0.26429980276134124
0.09330628803245436	0.26627218934911245
0.09533468559837728	0.26627218934911245
0.09533468559837728	0.2781065088757396
0.0973630831643002	0.2781065088757396
0.0973630831643002	0.2859960552268245
0.09939148073022312	0.2859960552268245
0.09939148073022312	0.2938856015779093
0.10344827586206896	0.2938856015779093
0.10344827586206896	0.30177514792899407
0.10547667342799188	0.30177514792899407
0.10547667342799188	0.3076923076923077
0.10953346855983773	0.3076923076923077
0.10953346855983773	0.3096646942800789
0.11156186612576065	0.3096646942800789
0.11156186612576065	0.3116370808678501
0.11764705882352941	0.3116370808678501
0.11764705882352941	0.3175542406311637
0.11967545638945233	0.3175542406311637
0.11967545638945233	0.3234714003944773
0.12778904665314403	0.3234714003944773
0.12778904665314403	0.32938856015779094
0.12981744421906694	0.32938856015779094
0.12981744421906694	0.33727810650887574
0.13387423935091278	0.33727810650887574
0.13387423935091278	0.33925049309664695
0.1359026369168357	0.33925049309664695
0.1359026369168357	0.34122287968441817
0.13793103448275862	0.34122287968441817
0.13793103448275862	0.358974358974359
0.13995943204868155	0.358974358974359
0.13995943204868155	0.3609467455621302
0.1440162271805274	0.3609467455621302
0.1440162271805274	0.368836291913215
0.1460446247464503	0.368836291913215
0.1460446247464503	0.3767258382642998
0.15010141987829614	0.3767258382642998
0.15010141987829614	0.378698224852071
0.15415821501014199	0.378698224852071
0.15415821501014199	0.39644970414201186
0.15618661257606492	0.39644970414201186
0.15618661257606492	0.398422090729783
0.16024340770791076	0.398422090729783
0.16024340770791076	0.40236686390532544
0.16227180527383367	0.40236686390532544
0.16227180527383367	0.41420118343195267
0.16835699797160245	0.41420118343195267
0.16835699797160245	0.4161735700197239
0.17038539553752535	0.4161735700197239
0.17038539553752535	0.42011834319526625
0.1724137931034483	0.42011834319526625
0.1724137931034483	0.4240631163708087
0.1744421906693712	0.4240631163708087
0.1744421906693712	0.4319526627218935
0.17647058823529413	0.4319526627218935
0.17647058823529413	0.43984220907297833
0.18255578093306288	0.43984220907297833
0.18255578093306288	0.4516765285996055
0.1845841784989858	0.4516765285996055
0.1845841784989858	0.4536489151873767
0.18864097363083165	0.4536489151873767
0.18864097363083165	0.46548323471400394
0.1947261663286004	0.46548323471400394
0.1947261663286004	0.46942800788954636
0.19675456389452334	0.46942800788954636
0.19675456389452334	0.47337278106508873
0.20486815415821502	0.47337278106508873
0.20486815415821502	0.47534516765285995
0.20689655172413793	0.47534516765285995
0.20689655172413793	0.47928994082840237
0.20892494929006086	0.47928994082840237
0.20892494929006086	0.4911242603550296
0.21095334685598377	0.4911242603550296
0.21095334685598377	0.4990138067061144
0.2129817444219067	0.4990138067061144
0.2129817444219067	0.5187376725838264
0.2150101419878296	0.5187376725838264
0.2150101419878296	0.52465483234714
0.21703853955375255	0.52465483234714
0.21703853955375255	0.5285996055226825
0.2210953346855984	0.5285996055226825
0.2210953346855984	0.534516765285996
0.22718052738336714	0.534516765285996
0.22718052738336714	0.5364891518737672
0.22920892494929007	0.5364891518737672
0.22920892494929007	0.5404339250493096
0.23529411764705882	0.5404339250493096
0.23529411764705882	0.5443786982248521
0.23732251521298176	0.5443786982248521
0.23732251521298176	0.5502958579881657
0.24746450304259635	0.5502958579881657
0.24746450304259635	0.5522682445759369
0.2515212981744422	0.5522682445759369
0.2515212981744422	0.5542406311637081
0.25557809330628806	0.5542406311637081
0.25557809330628806	0.5562130177514792
0.26774847870182555	0.5562130177514792
0.26774847870182555	0.5621301775147929
0.2718052738336714	0.5621301775147929
0.2718052738336714	0.5641025641025641
0.2738336713995943	0.5641025641025641
0.2738336713995943	0.5700197238658777
0.27586206896551724	0.5700197238658777
0.27586206896551724	0.571992110453649
0.2778904665314402	0.571992110453649
0.2778904665314402	0.5739644970414202
0.2799188640973631	0.5739644970414202
0.2799188640973631	0.5838264299802761
0.281947261663286	0.5838264299802761
0.281947261663286	0.5857988165680473
0.2839756592292089	0.5857988165680473
0.2839756592292089	0.5897435897435898
0.2961460446247465	0.5897435897435898
0.2961460446247465	0.5976331360946746
0.29817444219066935	0.5976331360946746
0.29817444219066935	0.5996055226824457
0.3002028397565923	0.5996055226824457
0.3002028397565923	0.6035502958579881
0.3022312373225152	0.6035502958579881
0.3022312373225152	0.6055226824457594
0.30425963488843816	0.6055226824457594
0.30425963488843816	0.6074950690335306
0.3103448275862069	0.6074950690335306
0.3103448275862069	0.6134122287968442
0.31237322515212984	0.6134122287968442
0.31237322515212984	0.6193293885601578
0.3144016227180527	0.6193293885601578
0.3144016227180527	0.621301775147929
0.31643002028397565	0.621301775147929
0.31643002028397565	0.6252465483234714
0.3204868154158215	0.6252465483234714
0.3204868154158215	0.6272189349112426
0.3225152129817444	0.6272189349112426
0.3225152129817444	0.631163708086785
0.32454361054766734	0.631163708086785
0.32454361054766734	0.6390532544378699
0.3286004056795132	0.6390532544378699
0.3286004056795132	0.6410256410256411
0.332657200811359	0.6410256410256411
0.332657200811359	0.6449704142011834
0.33468559837728196	0.6449704142011834
0.33468559837728196	0.6489151873767258
0.3367139959432049	0.6489151873767258
0.3367139959432049	0.650887573964497
0.3448275862068966	0.650887573964497
0.3448275862068966	0.6587771203155819
0.34685598377281945	0.6587771203155819
0.34685598377281945	0.6627218934911243
0.3509127789046653	0.6627218934911243
0.3509127789046653	0.6646942800788954
0.35699797160243407	0.6646942800788954
0.35699797160243407	0.6686390532544378
0.36511156186612576	0.6686390532544378
0.36511156186612576	0.6725838264299803
0.3711967545638945	0.6725838264299803
0.3711967545638945	0.6745562130177515
0.3772819472616633	0.6745562130177515
0.3772819472616633	0.6804733727810651
0.3793103448275862	0.6804733727810651
0.3793103448275862	0.6883629191321499
0.3813387423935091	0.6883629191321499
0.3813387423935091	0.6982248520710059
0.38742393509127787	0.6982248520710059
0.38742393509127787	0.7021696252465484
0.39148073022312374	0.7021696252465484
0.39148073022312374	0.7041420118343196
0.3935091277890467	0.7041420118343196
0.3935091277890467	0.7100591715976331
0.3975659229208925	0.7100591715976331
0.3975659229208925	0.7120315581854043
0.40365111561866124	0.7120315581854043
0.40365111561866124	0.7218934911242604
0.4056795131845842	0.7218934911242604
0.4056795131845842	0.7258382642998028
0.4077079107505071	0.7258382642998028
0.4077079107505071	0.7297830374753451
0.4117647058823529	0.7297830374753451
0.4117647058823529	0.7317554240631163
0.4198782961460446	0.7317554240631163
0.4198782961460446	0.7337278106508875
0.42190669371196754	0.7337278106508875
0.42190669371196754	0.7357001972386588
0.4239350912778905	0.7357001972386588
0.4239350912778905	0.73767258382643
0.4259634888438134	0.73767258382643
0.4259634888438134	0.7396449704142012
0.4279918864097363	0.7396449704142012
0.4279918864097363	0.7416173570019724
0.4381338742393509	0.7416173570019724
0.4381338742393509	0.7455621301775148
0.44421906693711966	0.7455621301775148
0.44421906693711966	0.747534516765286
0.4482758620689655	0.747534516765286
0.4482758620689655	0.7495069033530573
0.45030425963488846	0.7495069033530573
0.45030425963488846	0.7534516765285996
0.45841784989858014	0.7534516765285996
0.45841784989858014	0.7554240631163708
0.4645030425963489	0.7554240631163708
0.4645030425963489	0.7593688362919132
0.4665314401622718	0.7593688362919132
0.4665314401622718	0.7613412228796844
0.47058823529411764	0.7613412228796844
0.47058823529411764	0.7633136094674556
0.4726166328600406	0.7633136094674556
0.4726166328600406	0.7652859960552268
0.48073022312373226	0.7652859960552268
0.48073022312373226	0.7692307692307693
0.4827586206896552	0.7692307692307693
0.4827586206896552	0.7712031558185405
0.486815415821501	0.7712031558185405
0.486815415821501	0.777120315581854
0.48884381338742394	0.777120315581854
0.48884381338742394	0.7810650887573964
0.49290060851926976	0.7810650887573964
0.49290060851926976	0.7850098619329389
0.5030425963488844	0.7850098619329389
0.5030425963488844	0.7869822485207101
0.5050709939148073	0.7869822485207101
0.5050709939148073	0.7928994082840237
0.5070993914807302	0.7928994082840237
0.5070993914807302	0.7948717948717948
0.5152129817444219	0.7948717948717948
0.5152129817444219	0.7988165680473372
0.5212981744421906	0.7988165680473372
0.5212981744421906	0.8047337278106509
0.5253549695740365	0.8047337278106509
0.5253549695740365	0.8067061143984221
0.5273833671399595	0.8067061143984221
0.5273833671399595	0.8086785009861933
0.5354969574036511	0.8086785009861933
0.5354969574036511	0.8106508875739645
0.5415821501014199	0.8106508875739645
0.5415821501014199	0.8185404339250493
0.5436105476673428	0.8185404339250493
0.5436105476673428	0.8205128205128205
0.5496957403651116	0.8205128205128205
0.5496957403651116	0.8224852071005917
0.5517241379310345	0.8224852071005917
0.5517241379310345	0.8244575936883629
0.5679513184584178	0.8244575936883629
0.5679513184584178	0.8284023668639053
0.5699797160243407	0.8284023668639053
0.5699797160243407	0.8303747534516766
0.5760649087221096	0.8303747534516766
0.5760649087221096	0.8362919132149902
0.5801217038539553	0.8362919132149902
0.5801217038539553	0.8382642998027613
0.5841784989858012	0.8382642998027613
0.5841784989858012	0.8402366863905325
0.5963488843813387	0.8402366863905325
0.5963488843813387	0.8441814595660749
0.5983772819472617	0.8441814595660749
0.5983772819472617	0.8500986193293886
0.6004056795131846	0.8500986193293886
0.6004056795131846	0.8520710059171598
0.6125760649087221	0.8520710059171598
0.6125760649087221	0.8560157790927022
0.6166328600405679	0.8560157790927022
0.6166328600405679	0.8579881656804734
0.6227180527383367	0.8579881656804734
0.6227180527383367	0.8599605522682445
0.6247464503042597	0.8599605522682445
0.6247464503042597	0.8619329388560157
0.6308316430020284	0.8619329388560157
0.6308316430020284	0.863905325443787
0.6328600405679513	0.863905325443787
0.6328600405679513	0.8698224852071006
0.6348884381338742	0.8698224852071006
0.6348884381338742	0.8757396449704142
0.6369168356997972	0.8757396449704142
0.6369168356997972	0.8777120315581854
0.6470588235294118	0.8777120315581854
0.6470588235294118	0.8816568047337278
0.6551724137931034	0.8816568047337278
0.6551724137931034	0.883629191321499
0.6592292089249493	0.883629191321499
0.6592292089249493	0.8895463510848126
0.6673427991886409	0.8895463510848126
0.6673427991886409	0.8915187376725838
0.6693711967545639	0.8915187376725838
0.6693711967545639	0.893491124260355
0.6713995943204868	0.893491124260355
0.6713995943204868	0.8954635108481263
0.6795131845841785	0.8954635108481263
0.6795131845841785	0.8974358974358975
0.691683569979716	0.8974358974358975
0.691683569979716	0.903353057199211
0.6957403651115619	0.903353057199211
0.6957403651115619	0.9053254437869822
0.6997971602434077	0.9053254437869822
0.6997971602434077	0.9072978303747534
0.7018255578093306	0.9072978303747534
0.7018255578093306	0.9092702169625246
0.7038539553752535	0.9092702169625246
0.7038539553752535	0.9112426035502958
0.7058823529411765	0.9112426035502958
0.7058823529411765	0.9151873767258383
0.7221095334685599	0.9151873767258383
0.7221095334685599	0.9171597633136095
0.7241379310344828	0.9171597633136095
0.7241379310344828	0.9191321499013807
0.7363083164300203	0.9191321499013807
0.7363083164300203	0.9211045364891519
0.7464503042596349	0.9211045364891519
0.7464503042596349	0.9230769230769231
0.7484787018255578	0.9230769230769231
0.7484787018255578	0.9250493096646942
0.7505070993914807	0.9250493096646942
0.7505070993914807	0.9270216962524654
0.7586206896551724	0.9270216962524654
0.7586206896551724	0.9289940828402367
0.7667342799188641	0.9289940828402367
0.7667342799188641	0.9329388560157791
0.768762677484787	0.9329388560157791
0.768762677484787	0.9349112426035503
0.77079107505071	0.9349112426035503
0.77079107505071	0.9368836291913215
0.7789046653144016	0.9368836291913215
0.7789046653144016	0.9388560157790927
0.7809330628803245	0.9388560157790927
0.7809330628803245	0.9408284023668639
0.795131845841785	0.9408284023668639
0.795131845841785	0.9428007889546351
0.8012170385395537	0.9428007889546351
0.8012170385395537	0.9447731755424064
0.8032454361054767	0.9447731755424064
0.8032454361054767	0.9467455621301775
0.8073022312373225	0.9467455621301775
0.8073022312373225	0.9506903353057199
0.8133874239350912	0.9506903353057199
0.8133874239350912	0.9526627218934911
0.8417849898580122	0.9526627218934911
0.8417849898580122	0.960552268244576
0.8620689655172413	0.960552268244576
0.8620689655172413	0.9664694280078896
0.8640973630831643	0.9664694280078896
0.8640973630831643	0.9684418145956607
0.8661257606490872	0.9684418145956607
0.8661257606490872	0.9723865877712031
0.8742393509127789	0.9723865877712031
0.8742393509127789	0.980276134122288
0.8803245436105477	0.980276134122288
0.8803245436105477	0.9822485207100592
0.8904665314401623	0.9822485207100592
0.8904665314401623	0.9842209072978304
0.9188640973630832	0.9842209072978304
0.9188640973630832	0.9861932938856016
0.9290060851926978	0.9861932938856016
0.9290060851926978	0.9881656804733728
0.9330628803245437	0.9881656804733728
0.9330628803245437	0.9921104536489151
0.9391480730223124	0.9921104536489151
0.9391480730223124	0.9940828402366864
0.9695740365111561	0.9940828402366864
0.9695740365111561	0.9980276134122288
0.9776876267748479	0.9980276134122288
0.9776876267748479	1.0
1.0	1.0


==> data/n_rep/sst2/roc/synthetic_2.tsv <==
fpr	tpr
0.0	0.0
0.002028397565922921	0.0
0.010141987829614604	0.0
0.010141987829614604	0.0019723865877712033
0.012170385395537525	0.0019723865877712033
0.012170385395537525	0.005917159763313609
0.014198782961460446	0.005917159763313609
0.014198782961460446	0.011834319526627219
0.016227180527383367	0.011834319526627219
0.016227180527383367	0.013806706114398421
0.02028397565922921	0.013806706114398421
0.02028397565922921	0.027613412228796843
0.02636916835699797	0.027613412228796843
0.02636916835699797	0.03353057199211045
0.028397565922920892	0.03353057199211045
0.028397565922920892	0.03944773175542406
0.032454361054766734	0.03944773175542406
0.032454361054766734	0.04142011834319527
0.034482758620689655	0.04142011834319527
0.034482758620689655	0.05719921104536489
0.036511156186612576	0.05719921104536489
0.036511156186612576	0.0631163708086785
0.04056795131845842	0.0631163708086785
0.04056795131845842	0.0670611439842209
0.04259634888438134	0.0670611439842209
0.04259634888438134	0.07297830374753451
0.04462474645030426	0.07297830374753451
0.04462474645030426	0.07692307692307693
0.04665314401622718	0.07692307692307693
0.04665314401622718	0.08678500986193294
0.05273833671399594	0.08678500986193294
0.05273833671399594	0.08875739644970414
0.05476673427991886	0.08875739644970414
0.05476673427991886	0.09072978303747535
0.056795131845841784	0.09072978303747535
0.056795131845841784	0.09270216962524655
0.060851926977687626	0.09270216962524655
0.060851926977687626	0.09467455621301775
0.06490872210953347	0.09467455621301775
0.06490872210953347	0.10059171597633136
0.06693711967545639	0.10059171597633136
0.06693711967545639	0.10256410256410256
0.07505070993914807	0.10256410256410256
0.07505070993914807	0.10453648915187377
0.07707910750507099	0.10453648915187377
0.07707910750507099	0.10848126232741617
0.07910750507099391	0.10848126232741617
0.07910750507099391	0.11045364891518737
0.08519269776876268	0.11045364891518737
0.08519269776876268	0.11242603550295859
0.0872210953346856	0.11242603550295859
0.0872210953346856	0.1222879684418146
0.08924949290060852	0.1222879684418146
0.08924949290060852	0.1341222879684418
0.09127789046653144	0.1341222879684418
0.09127789046653144	0.13806706114398423
0.09533468559837728	0.13806706114398423
0.09533468559837728	0.14003944773175542
0.0973630831643002	0.14003944773175542
0.0973630831643002	0.14792899408284024
0.09939148073022312	0.14792899408284024
0.09939148073022312	0.14990138067061143
0.10141987829614604	0.14990138067061143
0.10141987829614604	0.15187376725838264
0.10344827586206896	0.15187376725838264
0.10344827586206896	0.15779092702169625
0.10547667342799188	0.15779092702169625
0.10547667342799188	0.16568047337278108
0.1075050709939148	0.16568047337278108
0.1075050709939148	0.16962524654832348
0.10953346855983773	0.16962524654832348
0.10953346855983773	0.17357001972386588
0.11156186612576065	0.17357001972386588
0.11156186612576065	0.17751479289940827
0.11359026369168357	0.17751479289940827
0.11359026369168357	0.1794871794871795
0.11561866125760649	0.1794871794871795
0.11561866125760649	0.1814595660749507
0.11764705882352941	0.1814595660749507
0.11764705882352941	0.1834319526627219
0.11967545638945233	0.1834319526627219
0.11967545638945233	0.1873767258382643
0.12170385395537525	0.1873767258382643
0.12170385395537525	0.1893491124260355
0.12373225152129817	0.1893491124260355
0.12373225152129817	0.1932938856015779
0.12778904665314403	0.1932938856015779
0.12778904665314403	0.19723865877712032
0.13184584178498987	0.19723865877712032
0.13184584178498987	0.1992110453648915
0.13793103448275862	0.1992110453648915
0.13793103448275862	0.20118343195266272
0.13995943204868155	0.20118343195266272
0.13995943204868155	0.20710059171597633
0.14198782961460446	0.20710059171597633
0.14198782961460446	0.21104536489151873
0.15010141987829614	0.21104536489151873
0.15010141987829614	0.21301775147928995
0.15212981744421908	0.21301775147928995
0.15212981744421908	0.21893491124260356
0.15618661257606492	0.21893491124260356
0.15618661257606492	0.22682445759368836
0.15821501014198783	0.22682445759368836
0.15821501014198783	0.23076923076923078
0.16024340770791076	0.23076923076923078
0.16024340770791076	0.23274161735700197
0.16835699797160245	0.23274161735700197
0.16835699797160245	0.23668639053254437
0.17038539553752535	0.23668639053254437
0.17038539553752535	0.2445759368836292
0.1724137931034483	0.2445759368836292
0.1724137931034483	0.2465483234714004
0.1744421906693712	0.2465483234714004
0.1744421906693712	0.2504930966469428
0.18255578093306288	0.2504930966469428
0.18255578093306288	0.252465483234714
0.1845841784989858	0.252465483234714
0.1845841784989858	0.2564102564102564
0.18661257606490872	0.2564102564102564
0.18661257606490872	0.2603550295857988
0.18864097363083165	0.2603550295857988
0.18864097363083165	0.26232741617357
0.19066937119675456	0.26232741617357
0.19066937119675456	0.2702169625246548
0.1947261663286004	0.2702169625246548
0.1947261663286004	0.27613412228796846
0.19675456389452334	0.27613412228796846
0.19675456389452334	0.2781065088757396
0.19878296146044624	0.2781065088757396
0.19878296146044624	0.28007889546351084
0.2028397565922921	0.28007889546351084
0.2028397565922921	0.28402366863905326
0.20486815415821502	0.28402366863905326
0.20486815415821502	0.2859960552268245
0.20689655172413793	0.2859960552268245
0.20689655172413793	0.28994082840236685
0.20892494929006086	0.28994082840236685
0.20892494929006086	0.29191321499013806
0.21095334685598377	0.29191321499013806
0.21095334685598377	0.30177514792899407
0.21703853955375255	0.30177514792899407
0.21703853955375255	0.3037475345167653
0.2210953346855984	0.3037475345167653
0.2210953346855984	0.3096646942800789
0.22718052738336714	0.3096646942800789
0.22718052738336714	0.3136094674556213
0.23529411764705882	0.3136094674556213
0.23529411764705882	0.3175542406311637
0.23935091277890466	0.3175542406311637
0.23935091277890466	0.31952662721893493
0.2413793103448276	0.31952662721893493
0.2413793103448276	0.3254437869822485
0.24746450304259635	0.3254437869822485
0.24746450304259635	0.33136094674556216
0.24949290060851928	0.33136094674556216
0.24949290060851928	0.3333333333333333
0.2616632860040568	0.3333333333333333
0.2616632860040568	0.33530571992110453
0.26369168356997974	0.33530571992110453
0.26369168356997974	0.33727810650887574
0.2657200811359026	0.33727810650887574
0.2657200811359026	0.34122287968441817
0.2697768762677485	0.34122287968441817
0.2697768762677485	0.34714003944773175
0.2718052738336714	0.34714003944773175
0.2718052738336714	0.3510848126232742
0.27586206896551724	0.3510848126232742
0.27586206896551724	0.35502958579881655
0.281947261663286	0.35502958579881655
0.281947261663286	0.35700197238658776
0.28600405679513186	0.35700197238658776
0.28600405679513186	0.3609467455621302
0.29006085192697767	0.3609467455621302
0.29006085192697767	0.3629191321499014
0.2920892494929006	0.3629191321499014
0.2920892494929006	0.3727810650887574
0.2961460446247465	0.3727810650887574
0.2961460446247465	0.3747534516765286
0.29817444219066935	0.3747534516765286
0.29817444219066935	0.3767258382642998
0.30628803245436104	0.3767258382642998
0.30628803245436104	0.3806706114398422
0.30831643002028397	0.3806706114398422
0.30831643002028397	0.3826429980276134
0.3103448275862069	0.3826429980276134
0.3103448275862069	0.39447731755424065
0.31237322515212984	0.39447731755424065
0.31237322515212984	0.40236686390532544
0.3144016227180527	0.40236686390532544
0.3144016227180527	0.40631163708086787
0.3204868154158215	0.40631163708086787
0.3204868154158215	0.41025641025641024
0.3265720081135903	0.41025641025641024
0.3265720081135903	0.41222879684418146
0.332657200811359	0.41222879684418146
0.332657200811359	0.41420118343195267
0.33468559837728196	0.41420118343195267
0.33468559837728196	0.4260355029585799
0.3407707910750507	0.4260355029585799
0.3407707910750507	0.4280078895463511
0.34279918864097364	0.4280078895463511
0.34279918864097364	0.4339250493096647
0.3509127789046653	0.4339250493096647
0.3509127789046653	0.4358974358974359
0.35294117647058826	0.4358974358974359
0.35294117647058826	0.4378698224852071
0.35496957403651114	0.4378698224852071
0.35496957403651114	0.43984220907297833
0.36105476673427994	0.43984220907297833
0.36105476673427994	0.4477317554240631
0.36511156186612576	0.4477317554240631
0.36511156186612576	0.44970414201183434
0.3671399594320487	0.44970414201183434
0.3671399594320487	0.4536489151873767
0.3691683569979716	0.4536489151873767
0.3691683569979716	0.4556213017751479
0.3711967545638945	0.4556213017751479
0.3711967545638945	0.45956607495069035
0.37322515212981744	0.45956607495069035
0.37322515212981744	0.4635108481262327
0.3752535496957404	0.4635108481262327
0.3752535496957404	0.46548323471400394
0.3813387423935091	0.46548323471400394
0.3813387423935091	0.46942800788954636
0.385395537525355	0.46942800788954636
0.385395537525355	0.47337278106508873
0.3894523326572008	0.47337278106508873
0.3894523326572008	0.47534516765285995
0.39553752535496955	0.47534516765285995
0.39553752535496955	0.47731755424063116
0.40365111561866124	0.47731755424063116
0.40365111561866124	0.4812623274161736
0.4056795131845842	0.4812623274161736
0.4056795131845842	0.4832347140039448
0.4077079107505071	0.4832347140039448
0.4077079107505071	0.4930966469428008
0.40973630831643004	0.4930966469428008
0.40973630831643004	0.4990138067061144
0.4117647058823529	0.4990138067061144
0.4117647058823529	0.504930966469428
0.41379310344827586	0.504930966469428
0.41379310344827586	0.5088757396449705
0.4158215010141988	0.5088757396449705
0.4158215010141988	0.5108481262327417
0.4259634888438134	0.5108481262327417
0.4259634888438134	0.5128205128205128
0.4279918864097363	0.5128205128205128
0.4279918864097363	0.5167652859960552
0.4300202839756592	0.5167652859960552
0.4300202839756592	0.5187376725838264
0.43204868154158216	0.5187376725838264
0.43204868154158216	0.52465483234714
0.4462474645030426	0.52465483234714
0.4462474645030426	0.5266272189349113
0.4482758620689655	0.5266272189349113
0.4482758620689655	0.5285996055226825
0.45030425963488846	0.5285996055226825
0.45030425963488846	0.5325443786982249
0.45233265720081134	0.5325443786982249
0.45233265720081134	0.534516765285996
0.4563894523326572	0.534516765285996
0.4563894523326572	0.5384615384615384
0.460446247464503	0.5384615384615384
0.460446247464503	0.5404339250493096
0.46247464503042596	0.5404339250493096
0.46247464503042596	0.5424063116370809
0.4645030425963489	0.5424063116370809
0.4645030425963489	0.5443786982248521
0.4685598377281947	0.5443786982248521
0.4685598377281947	0.5463510848126233
0.47058823529411764	0.5463510848126233
0.47058823529411764	0.5502958579881657
0.4726166328600406	0.5502958579881657
0.4726166328600406	0.5522682445759369
0.4746450304259635	0.5522682445759369
0.4746450304259635	0.5542406311637081
0.4766734279918864	0.5542406311637081
0.4766734279918864	0.5660749506903353
0.4787018255578093	0.5660749506903353
0.4787018255578093	0.5759368836291914
0.48073022312373226	0.5759368836291914
0.48073022312373226	0.5779092702169625
0.486815415821501	0.5779092702169625
0.486815415821501	0.5798816568047337
0.5010141987829615	0.5798816568047337
0.5010141987829615	0.5818540433925049
0.5070993914807302	0.5818540433925049
0.5070993914807302	0.5838264299802761
0.5111561866125761	0.5838264299802761
0.5111561866125761	0.5857988165680473
0.513184584178499	0.5857988165680473
0.513184584178499	0.5877712031558185
0.5152129817444219	0.5877712031558185
0.5152129817444219	0.5936883629191322
0.5212981744421906	0.5936883629191322
0.5212981744421906	0.5956607495069034
0.5253549695740365	0.5956607495069034
0.5253549695740365	0.5996055226824457
0.5294117647058824	0.5996055226824457
0.5294117647058824	0.6015779092702169
0.5314401622718052	0.6015779092702169
0.5314401622718052	0.6035502958579881
0.5334685598377282	0.6035502958579881
0.5334685598377282	0.611439842209073
0.5354969574036511	0.611439842209073
0.5354969574036511	0.6232741617357002
0.537525354969574	0.6232741617357002
0.537525354969574	0.6252465483234714
0.5415821501014199	0.6252465483234714
0.5415821501014199	0.6272189349112426
0.5436105476673428	0.6272189349112426
0.5436105476673428	0.6291913214990138
0.5456389452332657	0.6291913214990138
0.5456389452332657	0.631163708086785
0.5476673427991886	0.631163708086785
0.5476673427991886	0.6410256410256411
0.5496957403651116	0.6410256410256411
0.5496957403651116	0.6449704142011834
0.5578093306288032	0.6449704142011834
0.5578093306288032	0.6489151873767258
0.5618661257606491	0.6489151873767258
0.5618661257606491	0.6528599605522682
0.563894523326572	0.6528599605522682
0.563894523326572	0.6568047337278107
0.565922920892495	0.6568047337278107
0.565922920892495	0.6587771203155819
0.5720081135902637	0.6587771203155819
0.5720081135902637	0.6607495069033531
0.5740365111561866	0.6607495069033531
0.5740365111561866	0.6627218934911243
0.5801217038539553	0.6627218934911243
0.5801217038539553	0.6646942800788954
0.5841784989858012	0.6646942800788954
0.5841784989858012	0.6706114398422091
0.5882352941176471	0.6706114398422091
0.5882352941176471	0.6725838264299803
0.59026369168357	0.6725838264299803
0.59026369168357	0.6863905325443787
0.592292089249493	0.6863905325443787
0.592292089249493	0.6883629191321499
0.6004056795131846	0.6883629191321499
0.6004056795131846	0.6923076923076923
0.6085192697768763	0.6923076923076923
0.6085192697768763	0.6942800788954635
0.6105476673427992	0.6942800788954635
0.6105476673427992	0.6962524654832347
0.6125760649087221	0.6962524654832347
0.6125760649087221	0.6982248520710059
0.6146044624746451	0.6982248520710059
0.6146044624746451	0.7041420118343196
0.6166328600405679	0.7041420118343196
0.6166328600405679	0.7061143984220908
0.6186612576064908	0.7061143984220908
0.6186612576064908	0.7100591715976331
0.6288032454361054	0.7100591715976331
0.6288032454361054	0.7140039447731755
0.6308316430020284	0.7140039447731755
0.6308316430020284	0.7258382642998028
0.6369168356997972	0.7258382642998028
0.6369168356997972	0.727810650887574
0.6389452332657201	0.727810650887574
0.6389452332657201	0.7297830374753451
0.6450304259634888	0.7297830374753451
0.6450304259634888	0.7317554240631163
0.6470588235294118	0.7317554240631163
0.6470588235294118	0.747534516765286
0.6572008113590264	0.747534516765286
0.6572008113590264	0.757396449704142
0.6592292089249493	0.757396449704142
0.6592292089249493	0.7633136094674556
0.6632860040567952	0.7633136094674556
0.6632860040567952	0.7672583826429981
0.665314401622718	0.7672583826429981
0.665314401622718	0.7692307692307693
0.6673427991886409	0.7692307692307693
0.6673427991886409	0.7712031558185405
0.6734279918864098	0.7712031558185405
0.6734279918864098	0.7731755424063116
0.6754563894523327	0.7731755424063116
0.6754563894523327	0.7751479289940828
0.6835699797160243	0.7751479289940828
0.6835699797160243	0.777120315581854
0.6876267748478702	0.777120315581854
0.6876267748478702	0.7810650887573964
0.6937119675456389	0.7810650887573964
0.6937119675456389	0.7830374753451677
0.7058823529411765	0.7830374753451677
0.7058823529411765	0.7850098619329389
0.7099391480730223	0.7850098619329389
0.7099391480730223	0.7869822485207101
0.7119675456389453	0.7869822485207101
0.7119675456389453	0.7889546351084813
0.7139959432048681	0.7889546351084813
0.7139959432048681	0.7909270216962525
0.7200811359026369	0.7909270216962525
0.7200811359026369	0.7928994082840237
0.7261663286004056	0.7928994082840237
0.7261663286004056	0.7948717948717948
0.7302231237322515	0.7948717948717948
0.7302231237322515	0.796844181459566
0.7322515212981744	0.796844181459566
0.7322515212981744	0.8007889546351085
0.7363083164300203	0.8007889546351085
0.7363083164300203	0.8027613412228797
0.7383367139959433	0.8027613412228797
0.7383367139959433	0.8047337278106509
0.7464503042596349	0.8047337278106509
0.7464503042596349	0.8106508875739645
0.7505070993914807	0.8106508875739645
0.7505070993914807	0.8126232741617357
0.7545638945233266	0.8126232741617357
0.7545638945233266	0.8185404339250493
0.7565922920892495	0.8185404339250493
0.7565922920892495	0.8264299802761341
0.7667342799188641	0.8264299802761341
0.7667342799188641	0.8284023668639053
0.768762677484787	0.8284023668639053
0.768762677484787	0.8303747534516766
0.77079107505071	0.8303747534516766
0.77079107505071	0.8323471400394478
0.7728194726166329	0.8323471400394478
0.7728194726166329	0.834319526627219
0.7849898580121704	0.834319526627219
0.7849898580121704	0.8422090729783037
0.7890466531440162	0.8422090729783037
0.7890466531440162	0.8441814595660749
0.7910750507099391	0.8441814595660749
0.7910750507099391	0.8461538461538461
0.795131845841785	0.8461538461538461
0.795131845841785	0.8481262327416174
0.8012170385395537	0.8481262327416174
0.8012170385395537	0.8500986193293886
0.8052738336713996	0.8500986193293886
0.8052738336713996	0.8520710059171598
0.8093306288032455	0.8520710059171598
0.8093306288032455	0.8560157790927022
0.8113590263691683	0.8560157790927022
0.8113590263691683	0.8599605522682445
0.8154158215010142	0.8599605522682445
0.8154158215010142	0.863905325443787
0.821501014198783	0.863905325443787
0.821501014198783	0.8698224852071006
0.8235294117647058	0.8698224852071006
0.8235294117647058	0.873767258382643
0.8316430020283976	0.873767258382643
0.8316430020283976	0.8796844181459567
0.8336713995943205	0.8796844181459567
0.8336713995943205	0.883629191321499
0.8377281947261663	0.883629191321499
0.8377281947261663	0.8856015779092702
0.8397565922920892	0.8856015779092702
0.8397565922920892	0.8895463510848126
0.8438133874239351	0.8895463510848126
0.8438133874239351	0.9013806706114399
0.845841784989858	0.9013806706114399
0.845841784989858	0.903353057199211
0.847870182555781	0.903353057199211
0.847870182555781	0.9053254437869822
0.8498985801217038	0.9053254437869822
0.8498985801217038	0.9072978303747534
0.8580121703853956	0.9072978303747534
0.8580121703853956	0.9092702169625246
0.8600405679513184	0.9092702169625246
0.8600405679513184	0.9112426035502958
0.8640973630831643	0.9112426035502958
0.8640973630831643	0.9132149901380671
0.8681541582150102	0.9132149901380671
0.8681541582150102	0.9151873767258383
0.8701825557809331	0.9151873767258383
0.8701825557809331	0.9230769230769231
0.8722109533468559	0.9230769230769231
0.8722109533468559	0.9250493096646942
0.8762677484787018	0.9250493096646942
0.8762677484787018	0.9270216962524654
0.8803245436105477	0.9270216962524654
0.8803245436105477	0.9289940828402367
0.8843813387423936	0.9289940828402367
0.8843813387423936	0.9309664694280079
0.8864097363083164	0.9309664694280079
0.8864097363083164	0.9349112426035503
0.8884381338742393	0.9349112426035503
0.8884381338742393	0.9368836291913215
0.8924949290060852	0.9368836291913215
0.8924949290060852	0.9388560157790927
0.8945233265720081	0.9388560157790927
0.8945233265720081	0.9428007889546351
0.896551724137931	0.9428007889546351
0.896551724137931	0.9467455621301775
0.9026369168356998	0.9467455621301775
0.9026369168356998	0.9506903353057199
0.9046653144016227	0.9506903353057199
0.9046653144016227	0.9526627218934911
0.9107505070993914	0.9526627218934911
0.9107505070993914	0.9585798816568047
0.9168356997971603	0.9585798816568047
0.9168356997971603	0.960552268244576
0.9188640973630832	0.960552268244576
0.9188640973630832	0.9664694280078896
0.922920892494929	0.9664694280078896
0.922920892494929	0.9684418145956607
0.9269776876267748	0.9684418145956607
0.9269776876267748	0.9704142011834319
0.9310344827586207	0.9704142011834319
0.9310344827586207	0.9723865877712031
0.9330628803245437	0.9723865877712031
0.9330628803245437	0.9763313609467456
0.9411764705882353	0.9763313609467456
0.9411764705882353	0.9783037475345168
0.9574036511156186	0.9783037475345168
0.9574036511156186	0.980276134122288
0.9675456389452333	0.980276134122288
0.9675456389452333	0.9822485207100592
0.9695740365111561	0.9822485207100592
0.9695740365111561	0.9842209072978304
0.9716024340770791	0.9842209072978304
0.9716024340770791	0.9861932938856016
0.9797160243407708	0.9861932938856016
0.9797160243407708	0.9881656804733728
0.9878296146044625	0.9881656804733728
0.9878296146044625	0.9901380670611439
0.9898580121703854	0.9901380670611439
0.9898580121703854	0.9940828402366864
0.9959432048681541	0.9940828402366864
0.9959432048681541	0.9980276134122288
0.9979716024340771	0.9980276134122288
0.9979716024340771	1.0
1.0	1.0


==> data/n_rep/sst2/roc/synthetic_4.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.021696252465483234
0.004056795131845842	0.021696252465483234
0.004056795131845842	0.023668639053254437
0.006085192697768763	0.023668639053254437
0.006085192697768763	0.027613412228796843
0.028397565922920892	0.027613412228796843
0.028397565922920892	0.029585798816568046
0.030425963488843813	0.029585798816568046
0.030425963488843813	0.03353057199211045
0.036511156186612576	0.03353057199211045
0.036511156186612576	0.03747534516765286
0.038539553752535496	0.03747534516765286
0.038539553752535496	0.03944773175542406
0.04259634888438134	0.03944773175542406
0.04259634888438134	0.04142011834319527
0.04462474645030426	0.04142011834319527
0.04462474645030426	0.045364891518737675
0.05070993914807302	0.045364891518737675
0.05070993914807302	0.047337278106508875
0.05476673427991886	0.047337278106508875
0.05476673427991886	0.04930966469428008
0.06896551724137931	0.04930966469428008
0.06896551724137931	0.05325443786982249
0.07099391480730223	0.05325443786982249
0.07099391480730223	0.055226824457593686
0.08113590263691683	0.055226824457593686
0.08113590263691683	0.0650887573964497
0.0872210953346856	0.0650887573964497
0.0872210953346856	0.0670611439842209
0.09127789046653144	0.0670611439842209
0.09127789046653144	0.07692307692307693
0.0973630831643002	0.07692307692307693
0.0973630831643002	0.07889546351084813
0.09939148073022312	0.07889546351084813
0.09939148073022312	0.08284023668639054
0.10141987829614604	0.08284023668639054
0.10141987829614604	0.08678500986193294
0.10344827586206896	0.08678500986193294
0.10344827586206896	0.09072978303747535
0.10547667342799188	0.09072978303747535
0.10547667342799188	0.09270216962524655
0.1075050709939148	0.09270216962524655
0.1075050709939148	0.09467455621301775
0.10953346855983773	0.09467455621301775
0.10953346855983773	0.09861932938856016
0.11359026369168357	0.09861932938856016
0.11359026369168357	0.10059171597633136
0.11764705882352941	0.10059171597633136
0.11764705882352941	0.10256410256410256
0.12170385395537525	0.10256410256410256
0.12170385395537525	0.11045364891518737
0.12373225152129817	0.11045364891518737
0.12373225152129817	0.11242603550295859
0.1257606490872211	0.11242603550295859
0.1257606490872211	0.11637080867850098
0.13184584178498987	0.11637080867850098
0.13184584178498987	0.1222879684418146
0.14198782961460446	0.1222879684418146
0.14198782961460446	0.1301775147928994
0.14807302231237324	0.1301775147928994
0.14807302231237324	0.13806706114398423
0.15212981744421908	0.13806706114398423
0.15212981744421908	0.14003944773175542
0.15415821501014199	0.14003944773175542
0.15415821501014199	0.14201183431952663
0.15618661257606492	0.14201183431952663
0.15618661257606492	0.14595660749506903
0.15821501014198783	0.14595660749506903
0.15821501014198783	0.15187376725838264
0.1643002028397566	0.15187376725838264
0.1643002028397566	0.15384615384615385
0.1663286004056795	0.15384615384615385
0.1663286004056795	0.16173570019723865
0.17849898580121704	0.16173570019723865
0.17849898580121704	0.16568047337278108
0.18052738336713997	0.16568047337278108
0.18052738336713997	0.16765285996055226
0.18255578093306288	0.16765285996055226
0.18255578093306288	0.1755424063116371
0.1845841784989858	0.1755424063116371
0.1845841784989858	0.1814595660749507
0.18661257606490872	0.1814595660749507
0.18661257606490872	0.1834319526627219
0.18864097363083165	0.1834319526627219
0.18864097363083165	0.1873767258382643
0.19066937119675456	0.1873767258382643
0.19066937119675456	0.1893491124260355
0.1926977687626775	0.1893491124260355
0.1926977687626775	0.1932938856015779
0.19878296146044624	0.1932938856015779
0.19878296146044624	0.1952662721893491
0.20081135902636918	0.1952662721893491
0.20081135902636918	0.19723865877712032
0.2028397565922921	0.19723865877712032
0.2028397565922921	0.20118343195266272
0.20486815415821502	0.20118343195266272
0.20486815415821502	0.20512820512820512
0.20689655172413793	0.20512820512820512
0.20689655172413793	0.21104536489151873
0.2150101419878296	0.21104536489151873
0.2150101419878296	0.21696252465483234
0.2210953346855984	0.21696252465483234
0.2210953346855984	0.21893491124260356
0.2231237322515213	0.21893491124260356
0.2231237322515213	0.22090729783037474
0.22515212981744423	0.22090729783037474
0.22515212981744423	0.22879684418145957
0.22718052738336714	0.22879684418145957
0.22718052738336714	0.23471400394477318
0.22920892494929007	0.23471400394477318
0.22920892494929007	0.23865877712031558
0.23123732251521298	0.23865877712031558
0.23123732251521298	0.2465483234714004
0.23935091277890466	0.2465483234714004
0.23935091277890466	0.27218934911242604
0.24543610547667344	0.27218934911242604
0.24543610547667344	0.27416173570019725
0.24746450304259635	0.27416173570019725
0.24746450304259635	0.2859960552268245
0.24949290060851928	0.2859960552268245
0.24949290060851928	0.2879684418145957
0.2535496957403651	0.2879684418145957
0.2535496957403651	0.28994082840236685
0.26369168356997974	0.28994082840236685
0.26369168356997974	0.30177514792899407
0.26774847870182555	0.30177514792899407
0.26774847870182555	0.3037475345167653
0.2697768762677485	0.3037475345167653
0.2697768762677485	0.3057199211045365
0.2738336713995943	0.3057199211045365
0.2738336713995943	0.3116370808678501
0.2799188640973631	0.3116370808678501
0.2799188640973631	0.3175542406311637
0.28600405679513186	0.3175542406311637
0.28600405679513186	0.3214990138067061
0.2880324543610548	0.3214990138067061
0.2880324543610548	0.3254437869822485
0.29411764705882354	0.3254437869822485
0.29411764705882354	0.33727810650887574
0.2961460446247465	0.33727810650887574
0.2961460446247465	0.34122287968441817
0.29817444219066935	0.34122287968441817
0.29817444219066935	0.3431952662721893
0.30628803245436104	0.3431952662721893
0.30628803245436104	0.34911242603550297
0.30831643002028397	0.34911242603550297
0.30831643002028397	0.3609467455621302
0.31237322515212984	0.3609467455621302
0.31237322515212984	0.3629191321499014
0.3144016227180527	0.3629191321499014
0.3144016227180527	0.3747534516765286
0.31643002028397565	0.3747534516765286
0.31643002028397565	0.3767258382642998
0.3225152129817444	0.3767258382642998
0.3225152129817444	0.378698224852071
0.3265720081135903	0.378698224852071
0.3265720081135903	0.3826429980276134
0.3306288032454361	0.3826429980276134
0.3306288032454361	0.38461538461538464
0.3367139959432049	0.38461538461538464
0.3367139959432049	0.39250493096646943
0.33874239350912777	0.39250493096646943
0.33874239350912777	0.39447731755424065
0.3488843813387424	0.39447731755424065
0.3488843813387424	0.40433925049309666
0.3509127789046653	0.40433925049309666
0.3509127789046653	0.40828402366863903
0.35294117647058826	0.40828402366863903
0.35294117647058826	0.41025641025641024
0.35496957403651114	0.41025641025641024
0.35496957403651114	0.4161735700197239
0.35699797160243407	0.4161735700197239
0.35699797160243407	0.42011834319526625
0.359026369168357	0.42011834319526625
0.359026369168357	0.4260355029585799
0.3630831643002028	0.4260355029585799
0.3630831643002028	0.4280078895463511
0.3711967545638945	0.4280078895463511
0.3711967545638945	0.42998027613412226
0.37322515212981744	0.42998027613412226
0.37322515212981744	0.4319526627218935
0.3793103448275862	0.4319526627218935
0.3793103448275862	0.4339250493096647
0.38336713995943206	0.4339250493096647
0.38336713995943206	0.4358974358974359
0.3935091277890467	0.4358974358974359
0.3935091277890467	0.4378698224852071
0.40365111561866124	0.4378698224852071
0.40365111561866124	0.4457593688362919
0.41379310344827586	0.4457593688362919
0.41379310344827586	0.4477317554240631
0.4158215010141988	0.4477317554240631
0.4158215010141988	0.44970414201183434
0.4178498985801217	0.44970414201183434
0.4178498985801217	0.4516765285996055
0.4198782961460446	0.4516765285996055
0.4198782961460446	0.45759368836291914
0.4239350912778905	0.45759368836291914
0.4239350912778905	0.46153846153846156
0.4259634888438134	0.46153846153846156
0.4259634888438134	0.4635108481262327
0.43204868154158216	0.4635108481262327
0.43204868154158216	0.46548323471400394
0.43610547667342797	0.46548323471400394
0.43610547667342797	0.4714003944773176
0.4381338742393509	0.4714003944773176
0.4381338742393509	0.47337278106508873
0.44016227180527384	0.47337278106508873
0.44016227180527384	0.47928994082840237
0.44421906693711966	0.47928994082840237
0.44421906693711966	0.4812623274161736
0.4563894523326572	0.4812623274161736
0.4563894523326572	0.48520710059171596
0.45841784989858014	0.48520710059171596
0.45841784989858014	0.48717948717948717
0.460446247464503	0.48717948717948717
0.460446247464503	0.4911242603550296
0.4685598377281947	0.4911242603550296
0.4685598377281947	0.4930966469428008
0.47058823529411764	0.4930966469428008
0.47058823529411764	0.49506903353057197
0.4726166328600406	0.49506903353057197
0.4726166328600406	0.4970414201183432
0.4766734279918864	0.4970414201183432
0.4766734279918864	0.5009861932938856
0.4847870182555781	0.5009861932938856
0.4847870182555781	0.5029585798816568
0.4949290060851927	0.5029585798816568
0.4949290060851927	0.504930966469428
0.4969574036511156	0.504930966469428
0.4969574036511156	0.5069033530571992
0.49898580121703856	0.5069033530571992
0.49898580121703856	0.5088757396449705
0.5010141987829615	0.5088757396449705
0.5010141987829615	0.5108481262327417
0.5030425963488844	0.5108481262327417
0.5030425963488844	0.5128205128205128
0.5050709939148073	0.5128205128205128
0.5050709939148073	0.514792899408284
0.5070993914807302	0.514792899408284
0.5070993914807302	0.5167652859960552
0.5091277890466531	0.5167652859960552
0.5091277890466531	0.5187376725838264
0.513184584178499	0.5187376725838264
0.513184584178499	0.5266272189349113
0.5152129817444219	0.5266272189349113
0.5152129817444219	0.5285996055226825
0.5172413793103449	0.5285996055226825
0.5172413793103449	0.5305719921104537
0.5212981744421906	0.5305719921104537
0.5212981744421906	0.5364891518737672
0.5233265720081136	0.5364891518737672
0.5233265720081136	0.5404339250493096
0.5273833671399595	0.5404339250493096
0.5273833671399595	0.5502958579881657
0.5354969574036511	0.5502958579881657
0.5354969574036511	0.5542406311637081
0.5415821501014199	0.5542406311637081
0.5415821501014199	0.5621301775147929
0.5436105476673428	0.5621301775147929
0.5436105476673428	0.5660749506903353
0.5456389452332657	0.5660749506903353
0.5456389452332657	0.5680473372781065
0.5476673427991886	0.5680473372781065
0.5476673427991886	0.5700197238658777
0.5496957403651116	0.5700197238658777
0.5496957403651116	0.571992110453649
0.5557809330628803	0.571992110453649
0.5557809330628803	0.5759368836291914
0.5578093306288032	0.5759368836291914
0.5578093306288032	0.5779092702169625
0.5598377281947262	0.5779092702169625
0.5598377281947262	0.5818540433925049
0.5618661257606491	0.5818540433925049
0.5618661257606491	0.5838264299802761
0.565922920892495	0.5838264299802761
0.565922920892495	0.5857988165680473
0.5740365111561866	0.5857988165680473
0.5740365111561866	0.5877712031558185
0.5760649087221096	0.5877712031558185
0.5760649087221096	0.5897435897435898
0.5801217038539553	0.5897435897435898
0.5801217038539553	0.591715976331361
0.5862068965517241	0.591715976331361
0.5862068965517241	0.6015779092702169
0.5882352941176471	0.6015779092702169
0.5882352941176471	0.6035502958579881
0.59026369168357	0.6035502958579881
0.59026369168357	0.6074950690335306
0.5943204868154158	0.6074950690335306
0.5943204868154158	0.6153846153846154
0.6024340770791075	0.6153846153846154
0.6024340770791075	0.6232741617357002
0.6085192697768763	0.6232741617357002
0.6085192697768763	0.6252465483234714
0.6125760649087221	0.6252465483234714
0.6125760649087221	0.6272189349112426
0.6166328600405679	0.6272189349112426
0.6166328600405679	0.631163708086785
0.6267748478701826	0.631163708086785
0.6267748478701826	0.6331360946745562
0.6328600405679513	0.6331360946745562
0.6328600405679513	0.6449704142011834
0.6348884381338742	0.6449704142011834
0.6348884381338742	0.6489151873767258
0.6369168356997972	0.6489151873767258
0.6369168356997972	0.650887573964497
0.6389452332657201	0.650887573964497
0.6389452332657201	0.6528599605522682
0.640973630831643	0.6528599605522682
0.640973630831643	0.6548323471400395
0.6430020283975659	0.6548323471400395
0.6430020283975659	0.6587771203155819
0.6470588235294118	0.6587771203155819
0.6470588235294118	0.6627218934911243
0.6511156186612576	0.6627218934911243
0.6511156186612576	0.6745562130177515
0.6531440162271805	0.6745562130177515
0.6531440162271805	0.6765285996055227
0.6572008113590264	0.6765285996055227
0.6572008113590264	0.6785009861932939
0.6612576064908722	0.6785009861932939
0.6612576064908722	0.6804733727810651
0.6632860040567952	0.6804733727810651
0.6632860040567952	0.6824457593688363
0.6673427991886409	0.6824457593688363
0.6673427991886409	0.6844181459566075
0.6693711967545639	0.6844181459566075
0.6693711967545639	0.6863905325443787
0.6713995943204868	0.6863905325443787
0.6713995943204868	0.6903353057199211
0.6754563894523327	0.6903353057199211
0.6754563894523327	0.6923076923076923
0.6774847870182555	0.6923076923076923
0.6774847870182555	0.7041420118343196
0.6815415821501014	0.7041420118343196
0.6815415821501014	0.7080867850098619
0.6855983772819473	0.7080867850098619
0.6855983772819473	0.7120315581854043
0.6876267748478702	0.7120315581854043
0.6876267748478702	0.7140039447731755
0.6896551724137931	0.7140039447731755
0.6896551724137931	0.717948717948718
0.6957403651115619	0.717948717948718
0.6957403651115619	0.7238658777120316
0.7018255578093306	0.7238658777120316
0.7018255578093306	0.7258382642998028
0.7079107505070994	0.7258382642998028
0.7079107505070994	0.7297830374753451
0.7099391480730223	0.7297830374753451
0.7099391480730223	0.7337278106508875
0.716024340770791	0.7337278106508875
0.716024340770791	0.7357001972386588
0.718052738336714	0.7357001972386588
0.718052738336714	0.7435897435897436
0.7200811359026369	0.7435897435897436
0.7200811359026369	0.7455621301775148
0.7221095334685599	0.7455621301775148
0.7221095334685599	0.747534516765286
0.7261663286004056	0.747534516765286
0.7261663286004056	0.7514792899408284
0.7322515212981744	0.7514792899408284
0.7322515212981744	0.7534516765285996
0.7363083164300203	0.7534516765285996
0.7363083164300203	0.7593688362919132
0.7383367139959433	0.7593688362919132
0.7383367139959433	0.7613412228796844
0.7403651115618661	0.7613412228796844
0.7403651115618661	0.7652859960552268
0.742393509127789	0.7652859960552268
0.742393509127789	0.7712031558185405
0.7484787018255578	0.7712031558185405
0.7484787018255578	0.7751479289940828
0.7505070993914807	0.7751479289940828
0.7505070993914807	0.777120315581854
0.7525354969574036	0.777120315581854
0.7525354969574036	0.7810650887573964
0.7545638945233266	0.7810650887573964
0.7545638945233266	0.7830374753451677
0.7626774847870182	0.7830374753451677
0.7626774847870182	0.7850098619329389
0.7647058823529411	0.7850098619329389
0.7647058823529411	0.7889546351084813
0.7667342799188641	0.7889546351084813
0.7667342799188641	0.8086785009861933
0.77079107505071	0.8086785009861933
0.77079107505071	0.8106508875739645
0.7789046653144016	0.8106508875739645
0.7789046653144016	0.8185404339250493
0.7849898580121704	0.8185404339250493
0.7849898580121704	0.8303747534516766
0.7870182555780934	0.8303747534516766
0.7870182555780934	0.8323471400394478
0.7890466531440162	0.8323471400394478
0.7890466531440162	0.8362919132149902
0.7910750507099391	0.8362919132149902
0.7910750507099391	0.8382642998027613
0.7931034482758621	0.8382642998027613
0.7931034482758621	0.8402366863905325
0.795131845841785	0.8402366863905325
0.795131845841785	0.8520710059171598
0.7971602434077079	0.8520710059171598
0.7971602434077079	0.8560157790927022
0.8012170385395537	0.8560157790927022
0.8012170385395537	0.8619329388560157
0.8093306288032455	0.8619329388560157
0.8093306288032455	0.863905325443787
0.8113590263691683	0.863905325443787
0.8113590263691683	0.8678500986193294
0.8174442190669371	0.8678500986193294
0.8174442190669371	0.8698224852071006
0.8255578093306288	0.8698224852071006
0.8255578093306288	0.8717948717948718
0.8275862068965517	0.8717948717948718
0.8275862068965517	0.873767258382643
0.8316430020283976	0.873767258382643
0.8316430020283976	0.8757396449704142
0.8377281947261663	0.8757396449704142
0.8377281947261663	0.8796844181459567
0.8417849898580122	0.8796844181459567
0.8417849898580122	0.8816568047337278
0.847870182555781	0.8816568047337278
0.847870182555781	0.8915187376725838
0.8498985801217038	0.8915187376725838
0.8498985801217038	0.893491124260355
0.8519269776876268	0.893491124260355
0.8519269776876268	0.8974358974358975
0.8580121703853956	0.8974358974358975
0.8580121703853956	0.9013806706114399
0.8620689655172413	0.9013806706114399
0.8620689655172413	0.903353057199211
0.8640973630831643	0.903353057199211
0.8640973630831643	0.9112426035502958
0.8803245436105477	0.9112426035502958
0.8803245436105477	0.9132149901380671
0.8843813387423936	0.9132149901380671
0.8843813387423936	0.9151873767258383
0.8864097363083164	0.9151873767258383
0.8864097363083164	0.9211045364891519
0.896551724137931	0.9211045364891519
0.896551724137931	0.9230769230769231
0.8985801217038539	0.9230769230769231
0.8985801217038539	0.9329388560157791
0.9046653144016227	0.9329388560157791
0.9046653144016227	0.9349112426035503
0.9087221095334685	0.9349112426035503
0.9087221095334685	0.9368836291913215
0.9107505070993914	0.9368836291913215
0.9107505070993914	0.9388560157790927
0.920892494929006	0.9388560157790927
0.920892494929006	0.9408284023668639
0.9249492900608519	0.9408284023668639
0.9249492900608519	0.9506903353057199
0.9310344827586207	0.9506903353057199
0.9310344827586207	0.9546351084812623
0.9330628803245437	0.9546351084812623
0.9330628803245437	0.9566074950690335
0.9350912778904665	0.9566074950690335
0.9350912778904665	0.960552268244576
0.9391480730223124	0.960552268244576
0.9391480730223124	0.9625246548323472
0.9411764705882353	0.9625246548323472
0.9411764705882353	0.9684418145956607
0.9574036511156186	0.9684418145956607
0.9574036511156186	0.9704142011834319
0.9614604462474645	0.9704142011834319
0.9614604462474645	0.9743589743589743
0.9655172413793104	0.9743589743589743
0.9655172413793104	0.9783037475345168
0.9695740365111561	0.9783037475345168
0.9695740365111561	0.9822485207100592
0.973630831643002	0.9822485207100592
0.973630831643002	0.9881656804733728
0.9756592292089249	0.9881656804733728
0.9756592292089249	0.9921104536489151
0.9776876267748479	0.9921104536489151
0.9776876267748479	0.9940828402366864
0.9878296146044625	0.9940828402366864
0.9878296146044625	0.9960552268244576
1.0	0.9960552268244576
1.0	1.0


==> data/n_rep/sst2/roc/synthetic_8.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.009861932938856016
0.002028397565922921	0.009861932938856016
0.002028397565922921	0.015779092702169626
0.004056795131845842	0.015779092702169626
0.004056795131845842	0.01972386587771203
0.006085192697768763	0.01972386587771203
0.006085192697768763	0.02564102564102564
0.008113590263691683	0.02564102564102564
0.008113590263691683	0.029585798816568046
0.012170385395537525	0.029585798816568046
0.012170385395537525	0.03155818540433925
0.02434077079107505	0.03155818540433925
0.02434077079107505	0.03944773175542406
0.028397565922920892	0.03944773175542406
0.028397565922920892	0.05325443786982249
0.030425963488843813	0.05325443786982249
0.030425963488843813	0.05719921104536489
0.032454361054766734	0.05719921104536489
0.032454361054766734	0.0611439842209073
0.034482758620689655	0.0611439842209073
0.034482758620689655	0.0631163708086785
0.038539553752535496	0.0631163708086785
0.038539553752535496	0.0670611439842209
0.04056795131845842	0.0670611439842209
0.04056795131845842	0.06903353057199212
0.04259634888438134	0.06903353057199212
0.04259634888438134	0.07100591715976332
0.04462474645030426	0.07100591715976332
0.04462474645030426	0.07297830374753451
0.04665314401622718	0.07297830374753451
0.04665314401622718	0.07495069033530571
0.05070993914807302	0.07495069033530571
0.05070993914807302	0.07889546351084813
0.05476673427991886	0.07889546351084813
0.05476673427991886	0.08284023668639054
0.056795131845841784	0.08284023668639054
0.056795131845841784	0.08481262327416174
0.06490872210953347	0.08481262327416174
0.06490872210953347	0.09270216962524655
0.06693711967545639	0.09270216962524655
0.06693711967545639	0.09664694280078895
0.06896551724137931	0.09664694280078895
0.06896551724137931	0.09861932938856016
0.07302231237322515	0.09861932938856016
0.07302231237322515	0.11045364891518737
0.07707910750507099	0.11045364891518737
0.07707910750507099	0.11439842209072978
0.08113590263691683	0.11439842209072978
0.08113590263691683	0.11637080867850098
0.08316430020283976	0.11637080867850098
0.08316430020283976	0.11834319526627218
0.08519269776876268	0.11834319526627218
0.08519269776876268	0.1203155818540434
0.0872210953346856	0.1203155818540434
0.0872210953346856	0.1222879684418146
0.08924949290060852	0.1222879684418146
0.08924949290060852	0.1242603550295858
0.09533468559837728	0.1242603550295858
0.09533468559837728	0.13214990138067062
0.10547667342799188	0.13214990138067062
0.10547667342799188	0.1341222879684418
0.1075050709939148	0.1341222879684418
0.1075050709939148	0.14201183431952663
0.10953346855983773	0.14201183431952663
0.10953346855983773	0.14398422090729784
0.11764705882352941	0.14398422090729784
0.11764705882352941	0.14792899408284024
0.11967545638945233	0.14792899408284024
0.11967545638945233	0.15384615384615385
0.12170385395537525	0.15384615384615385
0.12170385395537525	0.15779092702169625
0.12373225152129817	0.15779092702169625
0.12373225152129817	0.16370808678500987
0.1257606490872211	0.16370808678500987
0.1257606490872211	0.16765285996055226
0.13184584178498987	0.16765285996055226
0.13184584178498987	0.16962524654832348
0.13387423935091278	0.16962524654832348
0.13387423935091278	0.1932938856015779
0.13995943204868155	0.1932938856015779
0.13995943204868155	0.1952662721893491
0.1440162271805274	0.1952662721893491
0.1440162271805274	0.20118343195266272
0.1460446247464503	0.20118343195266272
0.1460446247464503	0.20512820512820512
0.14807302231237324	0.20512820512820512
0.14807302231237324	0.20907297830374755
0.15212981744421908	0.20907297830374755
0.15212981744421908	0.21104536489151873
0.15618661257606492	0.21104536489151873
0.15618661257606492	0.21301775147928995
0.16024340770791076	0.21301775147928995
0.16024340770791076	0.21499013806706113
0.16227180527383367	0.21499013806706113
0.16227180527383367	0.22287968441814596
0.1643002028397566	0.22287968441814596
0.1643002028397566	0.22682445759368836
0.1663286004056795	0.22682445759368836
0.1663286004056795	0.23076923076923078
0.16835699797160245	0.23076923076923078
0.16835699797160245	0.23668639053254437
0.17038539553752535	0.23668639053254437
0.17038539553752535	0.24260355029585798
0.1744421906693712	0.24260355029585798
0.1744421906693712	0.2445759368836292
0.17647058823529413	0.2445759368836292
0.17647058823529413	0.2465483234714004
0.17849898580121704	0.2465483234714004
0.17849898580121704	0.2485207100591716
0.18255578093306288	0.2485207100591716
0.18255578093306288	0.2504930966469428
0.1845841784989858	0.2504930966469428
0.1845841784989858	0.2564102564102564
0.18864097363083165	0.2564102564102564
0.18864097363083165	0.2603550295857988
0.19066937119675456	0.2603550295857988
0.19066937119675456	0.26232741617357
0.1947261663286004	0.26232741617357
0.1947261663286004	0.2682445759368836
0.19878296146044624	0.2682445759368836
0.19878296146044624	0.2702169625246548
0.20081135902636918	0.2702169625246548
0.20081135902636918	0.2859960552268245
0.20486815415821502	0.2859960552268245
0.20486815415821502	0.2938856015779093
0.20892494929006086	0.2938856015779093
0.20892494929006086	0.3037475345167653
0.21095334685598377	0.3037475345167653
0.21095334685598377	0.3076923076923077
0.21703853955375255	0.3076923076923077
0.21703853955375255	0.3136094674556213
0.2210953346855984	0.3136094674556213
0.2210953346855984	0.3175542406311637
0.22920892494929007	0.3175542406311637
0.22920892494929007	0.31952662721893493
0.23935091277890466	0.31952662721893493
0.23935091277890466	0.3214990138067061
0.2413793103448276	0.3214990138067061
0.2413793103448276	0.32741617357001973
0.24949290060851928	0.32741617357001973
0.24949290060851928	0.33530571992110453
0.2515212981744422	0.33530571992110453
0.2515212981744422	0.34516765285996054
0.25557809330628806	0.34516765285996054
0.25557809330628806	0.34714003944773175
0.26369168356997974	0.34714003944773175
0.26369168356997974	0.35502958579881655
0.2657200811359026	0.35502958579881655
0.2657200811359026	0.35700197238658776
0.26774847870182555	0.35700197238658776
0.26774847870182555	0.3609467455621302
0.2697768762677485	0.3609467455621302
0.2697768762677485	0.3629191321499014
0.2718052738336714	0.3629191321499014
0.2718052738336714	0.36489151873767256
0.2738336713995943	0.36489151873767256
0.2738336713995943	0.3727810650887574
0.27586206896551724	0.3727810650887574
0.27586206896551724	0.3865877712031558
0.2799188640973631	0.3865877712031558
0.2799188640973631	0.388560157790927
0.281947261663286	0.388560157790927
0.281947261663286	0.39644970414201186
0.2839756592292089	0.39644970414201186
0.2839756592292089	0.40433925049309666
0.28600405679513186	0.40433925049309666
0.28600405679513186	0.40828402366863903
0.2880324543610548	0.40828402366863903
0.2880324543610548	0.41420118343195267
0.29006085192697767	0.41420118343195267
0.29006085192697767	0.4161735700197239
0.29411764705882354	0.4161735700197239
0.29411764705882354	0.42011834319526625
0.3002028397565923	0.42011834319526625
0.3002028397565923	0.4260355029585799
0.3022312373225152	0.4260355029585799
0.3022312373225152	0.42998027613412226
0.30628803245436104	0.42998027613412226
0.30628803245436104	0.4339250493096647
0.30831643002028397	0.4339250493096647
0.30831643002028397	0.4378698224852071
0.3103448275862069	0.4378698224852071
0.3103448275862069	0.43984220907297833
0.3144016227180527	0.43984220907297833
0.3144016227180527	0.4418145956607495
0.3204868154158215	0.4418145956607495
0.3204868154158215	0.4457593688362919
0.3225152129817444	0.4457593688362919
0.3225152129817444	0.4477317554240631
0.3265720081135903	0.4477317554240631
0.3265720081135903	0.44970414201183434
0.3286004056795132	0.44970414201183434
0.3286004056795132	0.4516765285996055
0.3306288032454361	0.4516765285996055
0.3306288032454361	0.4536489151873767
0.332657200811359	0.4536489151873767
0.332657200811359	0.45956607495069035
0.33468559837728196	0.45956607495069035
0.33468559837728196	0.4635108481262327
0.3367139959432049	0.4635108481262327
0.3367139959432049	0.46548323471400394
0.34685598377281945	0.46548323471400394
0.34685598377281945	0.46942800788954636
0.3488843813387424	0.46942800788954636
0.3488843813387424	0.47534516765285995
0.35496957403651114	0.47534516765285995
0.35496957403651114	0.48520710059171596
0.35699797160243407	0.48520710059171596
0.35699797160243407	0.4911242603550296
0.36105476673427994	0.4911242603550296
0.36105476673427994	0.4990138067061144
0.3671399594320487	0.4990138067061144
0.3671399594320487	0.5108481262327417
0.37322515212981744	0.5108481262327417
0.37322515212981744	0.5128205128205128
0.3752535496957404	0.5128205128205128
0.3752535496957404	0.5207100591715976
0.3772819472616633	0.5207100591715976
0.3772819472616633	0.5226824457593688
0.385395537525355	0.5226824457593688
0.385395537525355	0.5266272189349113
0.3894523326572008	0.5266272189349113
0.3894523326572008	0.5305719921104537
0.39553752535496955	0.5305719921104537
0.39553752535496955	0.5384615384615384
0.3995943204868154	0.5384615384615384
0.3995943204868154	0.5404339250493096
0.40162271805273836	0.5404339250493096
0.40162271805273836	0.5443786982248521
0.4056795131845842	0.5443786982248521
0.4056795131845842	0.5463510848126233
0.4117647058823529	0.5463510848126233
0.4117647058823529	0.5542406311637081
0.4259634888438134	0.5542406311637081
0.4259634888438134	0.5601577909270217
0.4300202839756592	0.5601577909270217
0.4300202839756592	0.5641025641025641
0.43204868154158216	0.5641025641025641
0.43204868154158216	0.5700197238658777
0.4340770791075051	0.5700197238658777
0.4340770791075051	0.571992110453649
0.43610547667342797	0.571992110453649
0.43610547667342797	0.5739644970414202
0.44421906693711966	0.5739644970414202
0.44421906693711966	0.5759368836291914
0.4462474645030426	0.5759368836291914
0.4462474645030426	0.5798816568047337
0.4482758620689655	0.5798816568047337
0.4482758620689655	0.5818540433925049
0.45030425963488846	0.5818540433925049
0.45030425963488846	0.5857988165680473
0.4543610547667343	0.5857988165680473
0.4543610547667343	0.5877712031558185
0.4563894523326572	0.5877712031558185
0.4563894523326572	0.591715976331361
0.45841784989858014	0.591715976331361
0.45841784989858014	0.5956607495069034
0.46247464503042596	0.5956607495069034
0.46247464503042596	0.5996055226824457
0.4665314401622718	0.5996055226824457
0.4665314401622718	0.6015779092702169
0.4685598377281947	0.6015779092702169
0.4685598377281947	0.6035502958579881
0.4726166328600406	0.6035502958579881
0.4726166328600406	0.6055226824457594
0.4766734279918864	0.6055226824457594
0.4766734279918864	0.6094674556213018
0.4827586206896552	0.6094674556213018
0.4827586206896552	0.6232741617357002
0.486815415821501	0.6232741617357002
0.486815415821501	0.6252465483234714
0.48884381338742394	0.6252465483234714
0.48884381338742394	0.6291913214990138
0.49290060851926976	0.6291913214990138
0.49290060851926976	0.6331360946745562
0.4949290060851927	0.6331360946745562
0.4949290060851927	0.6351084812623274
0.4969574036511156	0.6351084812623274
0.4969574036511156	0.6370808678500987
0.49898580121703856	0.6370808678500987
0.49898580121703856	0.6390532544378699
0.5070993914807302	0.6390532544378699
0.5070993914807302	0.6449704142011834
0.5091277890466531	0.6449704142011834
0.5091277890466531	0.6568047337278107
0.5111561866125761	0.6568047337278107
0.5111561866125761	0.6627218934911243
0.5172413793103449	0.6627218934911243
0.5172413793103449	0.6646942800788954
0.5212981744421906	0.6646942800788954
0.5212981744421906	0.6666666666666666
0.5233265720081136	0.6666666666666666
0.5233265720081136	0.6706114398422091
0.5354969574036511	0.6706114398422091
0.5354969574036511	0.6745562130177515
0.537525354969574	0.6745562130177515
0.537525354969574	0.6824457593688363
0.5415821501014199	0.6824457593688363
0.5415821501014199	0.6863905325443787
0.5436105476673428	0.6863905325443787
0.5436105476673428	0.6903353057199211
0.5476673427991886	0.6903353057199211
0.5476673427991886	0.6942800788954635
0.5517241379310345	0.6942800788954635
0.5517241379310345	0.6962524654832347
0.5537525354969574	0.6962524654832347
0.5537525354969574	0.7001972386587771
0.5557809330628803	0.7001972386587771
0.5557809330628803	0.7021696252465484
0.565922920892495	0.7021696252465484
0.565922920892495	0.7041420118343196
0.5699797160243407	0.7041420118343196
0.5699797160243407	0.7080867850098619
0.5720081135902637	0.7080867850098619
0.5720081135902637	0.7120315581854043
0.5801217038539553	0.7120315581854043
0.5801217038539553	0.7140039447731755
0.5821501014198783	0.7140039447731755
0.5821501014198783	0.7159763313609467
0.5841784989858012	0.7159763313609467
0.5841784989858012	0.7297830374753451
0.5882352941176471	0.7297830374753451
0.5882352941176471	0.7337278106508875
0.6024340770791075	0.7337278106508875
0.6024340770791075	0.7357001972386588
0.6105476673427992	0.7357001972386588
0.6105476673427992	0.7396449704142012
0.6125760649087221	0.7396449704142012
0.6125760649087221	0.7416173570019724
0.6186612576064908	0.7416173570019724
0.6186612576064908	0.7435897435897436
0.6308316430020284	0.7435897435897436
0.6308316430020284	0.7495069033530573
0.6328600405679513	0.7495069033530573
0.6328600405679513	0.7514792899408284
0.6348884381338742	0.7514792899408284
0.6348884381338742	0.7534516765285996
0.6389452332657201	0.7534516765285996
0.6389452332657201	0.757396449704142
0.6511156186612576	0.757396449704142
0.6511156186612576	0.7593688362919132
0.6531440162271805	0.7593688362919132
0.6531440162271805	0.7652859960552268
0.6592292089249493	0.7652859960552268
0.6592292089249493	0.7692307692307693
0.6612576064908722	0.7692307692307693
0.6612576064908722	0.7731755424063116
0.665314401622718	0.7731755424063116
0.665314401622718	0.7790927021696252
0.6673427991886409	0.7790927021696252
0.6673427991886409	0.7830374753451677
0.6774847870182555	0.7830374753451677
0.6774847870182555	0.7869822485207101
0.6815415821501014	0.7869822485207101
0.6815415821501014	0.7889546351084813
0.6855983772819473	0.7889546351084813
0.6855983772819473	0.7928994082840237
0.691683569979716	0.7928994082840237
0.691683569979716	0.796844181459566
0.6977687626774848	0.796844181459566
0.6977687626774848	0.7988165680473372
0.6997971602434077	0.7988165680473372
0.6997971602434077	0.8007889546351085
0.7079107505070994	0.8007889546351085
0.7079107505070994	0.8027613412228797
0.7099391480730223	0.8027613412228797
0.7099391480730223	0.8067061143984221
0.716024340770791	0.8067061143984221
0.716024340770791	0.8086785009861933
0.7261663286004056	0.8086785009861933
0.7261663286004056	0.8106508875739645
0.7302231237322515	0.8106508875739645
0.7302231237322515	0.8126232741617357
0.7322515212981744	0.8126232741617357
0.7322515212981744	0.8165680473372781
0.7342799188640974	0.8165680473372781
0.7342799188640974	0.8185404339250493
0.7403651115618661	0.8185404339250493
0.7403651115618661	0.8205128205128205
0.7484787018255578	0.8205128205128205
0.7484787018255578	0.8244575936883629
0.7525354969574036	0.8244575936883629
0.7525354969574036	0.8303747534516766
0.7586206896551724	0.8303747534516766
0.7586206896551724	0.8323471400394478
0.7667342799188641	0.8323471400394478
0.7667342799188641	0.834319526627219
0.77079107505071	0.834319526627219
0.77079107505071	0.8362919132149902
0.7768762677484787	0.8362919132149902
0.7768762677484787	0.8382642998027613
0.7789046653144016	0.8382642998027613
0.7789046653144016	0.8441814595660749
0.7849898580121704	0.8441814595660749
0.7849898580121704	0.8461538461538461
0.7890466531440162	0.8461538461538461
0.7890466531440162	0.8481262327416174
0.7931034482758621	0.8481262327416174
0.7931034482758621	0.8500986193293886
0.7971602434077079	0.8500986193293886
0.7971602434077079	0.854043392504931
0.7991886409736308	0.854043392504931
0.7991886409736308	0.8560157790927022
0.8032454361054767	0.8560157790927022
0.8032454361054767	0.8579881656804734
0.8073022312373225	0.8579881656804734
0.8073022312373225	0.8619329388560157
0.8093306288032455	0.8619329388560157
0.8093306288032455	0.863905325443787
0.8133874239350912	0.863905325443787
0.8133874239350912	0.8698224852071006
0.821501014198783	0.8698224852071006
0.821501014198783	0.8717948717948718
0.8235294117647058	0.8717948717948718
0.8235294117647058	0.8757396449704142
0.8255578093306288	0.8757396449704142
0.8255578093306288	0.8777120315581854
0.8397565922920892	0.8777120315581854
0.8397565922920892	0.8796844181459567
0.8417849898580122	0.8796844181459567
0.8417849898580122	0.883629191321499
0.847870182555781	0.883629191321499
0.847870182555781	0.8856015779092702
0.8498985801217038	0.8856015779092702
0.8498985801217038	0.8875739644970414
0.8519269776876268	0.8875739644970414
0.8519269776876268	0.893491124260355
0.8580121703853956	0.893491124260355
0.8580121703853956	0.8974358974358975
0.8681541582150102	0.8974358974358975
0.8681541582150102	0.9013806706114399
0.8762677484787018	0.9013806706114399
0.8762677484787018	0.903353057199211
0.8803245436105477	0.903353057199211
0.8803245436105477	0.9092702169625246
0.8823529411764706	0.9092702169625246
0.8823529411764706	0.9132149901380671
0.8864097363083164	0.9132149901380671
0.8864097363083164	0.9151873767258383
0.8904665314401623	0.9151873767258383
0.8904665314401623	0.9191321499013807
0.8945233265720081	0.9191321499013807
0.8945233265720081	0.9230769230769231
0.8985801217038539	0.9230769230769231
0.8985801217038539	0.9289940828402367
0.9006085192697769	0.9289940828402367
0.9006085192697769	0.9329388560157791
0.9026369168356998	0.9329388560157791
0.9026369168356998	0.9349112426035503
0.9046653144016227	0.9349112426035503
0.9046653144016227	0.9368836291913215
0.9066937119675457	0.9368836291913215
0.9066937119675457	0.9388560157790927
0.9127789046653144	0.9388560157790927
0.9127789046653144	0.9408284023668639
0.9148073022312373	0.9408284023668639
0.9148073022312373	0.9447731755424064
0.920892494929006	0.9447731755424064
0.920892494929006	0.9487179487179487
0.922920892494929	0.9487179487179487
0.922920892494929	0.9506903353057199
0.9249492900608519	0.9506903353057199
0.9249492900608519	0.9526627218934911
0.9411764705882353	0.9526627218934911
0.9411764705882353	0.9566074950690335
0.9432048681541582	0.9566074950690335
0.9432048681541582	0.960552268244576
0.9452332657200812	0.960552268244576
0.9452332657200812	0.9664694280078896
0.947261663286004	0.9664694280078896
0.947261663286004	0.9704142011834319
0.949290060851927	0.9704142011834319
0.949290060851927	0.9723865877712031
0.9513184584178499	0.9723865877712031
0.9513184584178499	0.9743589743589743
0.9533468559837728	0.9743589743589743
0.9533468559837728	0.9842209072978304
0.9574036511156186	0.9842209072978304
0.9574036511156186	0.9861932938856016
0.9614604462474645	0.9861932938856016
0.9614604462474645	0.9881656804733728
0.9716024340770791	0.9881656804733728
0.9716024340770791	0.9940828402366864
0.9776876267748479	0.9940828402366864
0.9776876267748479	0.9960552268244576
0.9898580121703854	0.9960552268244576
0.9898580121703854	1.0
1.0	1.0


==> data/prefix/agnews/auc/prefix_0.tsv <==
ppl	auc
10.0	0.6726878468179762
31.625	0.6916035542966421
100.0	0.7552080207720713
316.225	0.6911274609823526
1000.0	0.5965209180999476
3162.28	0.5860028565598857
10000.0	0.5403579101503895
31622.775	0.5142087849218446
100000.0	0.4649631327740237


==> data/prefix/agnews/auc/prefix_10.tsv <==
ppl	auc
31.625	0.6456985569171558
100.0	0.6941440522342378
316.225	0.6420658449056016
1000.0	0.6468627851058808
3162.28	0.6144964413024953
10000.0	0.6280270933102888


==> data/prefix/agnews/auc/prefix_20.tsv <==
ppl	auc
31.625	0.7164204184020069
100.0	0.694000024004705


==> data/prefix/agnews/auc/prefix_30.tsv <==
ppl	auc
31.625	0.7103712327616213
100.0	0.6991690371312778


==> data/prefix/agnews/roc/incan.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.015779092702169626
0.002028397565922921	0.015779092702169626
0.002028397565922921	0.01775147928994083
0.008113590263691683	0.01775147928994083
0.008113590263691683	0.03944773175542406
0.012170385395537525	0.03944773175542406
0.012170385395537525	0.0631163708086785
0.014198782961460446	0.0631163708086785
0.014198782961460446	0.07889546351084813
0.016227180527383367	0.07889546351084813
0.016227180527383367	0.09467455621301775
0.02028397565922921	0.09467455621301775
0.02028397565922921	0.09861932938856016
0.02636916835699797	0.09861932938856016
0.02636916835699797	0.10453648915187377
0.028397565922920892	0.10453648915187377
0.028397565922920892	0.1242603550295858
0.030425963488843813	0.1242603550295858
0.030425963488843813	0.126232741617357
0.034482758620689655	0.126232741617357
0.034482758620689655	0.14595660749506903
0.038539553752535496	0.14595660749506903
0.038539553752535496	0.15384615384615385
0.04056795131845842	0.15384615384615385
0.04056795131845842	0.15779092702169625
0.04259634888438134	0.15779092702169625
0.04259634888438134	0.16568047337278108
0.04462474645030426	0.16568047337278108
0.04462474645030426	0.1913214990138067
0.04665314401622718	0.1913214990138067
0.04665314401622718	0.1932938856015779
0.0486815415821501	0.1932938856015779
0.0486815415821501	0.21499013806706113
0.05476673427991886	0.21499013806706113
0.05476673427991886	0.22090729783037474
0.056795131845841784	0.22090729783037474
0.056795131845841784	0.23076923076923078
0.058823529411764705	0.23076923076923078
0.058823529411764705	0.2406311637080868
0.060851926977687626	0.2406311637080868
0.060851926977687626	0.24260355029585798
0.06693711967545639	0.24260355029585798
0.06693711967545639	0.2445759368836292
0.07099391480730223	0.2445759368836292
0.07099391480730223	0.2485207100591716
0.07505070993914807	0.2485207100591716
0.07505070993914807	0.252465483234714
0.07707910750507099	0.252465483234714
0.07707910750507099	0.2682445759368836
0.07910750507099391	0.2682445759368836
0.07910750507099391	0.2702169625246548
0.08113590263691683	0.2702169625246548
0.08113590263691683	0.28007889546351084
0.08316430020283976	0.28007889546351084
0.08316430020283976	0.28205128205128205
0.0872210953346856	0.28205128205128205
0.0872210953346856	0.28402366863905326
0.08924949290060852	0.28402366863905326
0.08924949290060852	0.2859960552268245
0.09127789046653144	0.2859960552268245
0.09127789046653144	0.29980276134122286
0.09533468559837728	0.29980276134122286
0.09533468559837728	0.30177514792899407
0.0973630831643002	0.30177514792899407
0.0973630831643002	0.3096646942800789
0.09939148073022312	0.3096646942800789
0.09939148073022312	0.3136094674556213
0.10344827586206896	0.3136094674556213
0.10344827586206896	0.3155818540433925
0.10547667342799188	0.3155818540433925
0.10547667342799188	0.3234714003944773
0.1075050709939148	0.3234714003944773
0.1075050709939148	0.3254437869822485
0.11156186612576065	0.3254437869822485
0.11156186612576065	0.33136094674556216
0.11359026369168357	0.33136094674556216
0.11359026369168357	0.34122287968441817
0.11561866125760649	0.34122287968441817
0.11561866125760649	0.34516765285996054
0.11764705882352941	0.34516765285996054
0.11764705882352941	0.34911242603550297
0.12373225152129817	0.34911242603550297
0.12373225152129817	0.3530571992110454
0.1257606490872211	0.3530571992110454
0.1257606490872211	0.3629191321499014
0.12778904665314403	0.3629191321499014
0.12778904665314403	0.36489151873767256
0.12981744421906694	0.36489151873767256
0.12981744421906694	0.368836291913215
0.13184584178498987	0.368836291913215
0.13184584178498987	0.3708086785009862
0.13387423935091278	0.3708086785009862
0.13387423935091278	0.3727810650887574
0.1359026369168357	0.3727810650887574
0.1359026369168357	0.3747534516765286
0.13793103448275862	0.3747534516765286
0.13793103448275862	0.3767258382642998
0.13995943204868155	0.3767258382642998
0.13995943204868155	0.3826429980276134
0.14198782961460446	0.3826429980276134
0.14198782961460446	0.38461538461538464
0.1440162271805274	0.38461538461538464
0.1440162271805274	0.388560157790927
0.15010141987829614	0.388560157790927
0.15010141987829614	0.39447731755424065
0.15212981744421908	0.39447731755424065
0.15212981744421908	0.39644970414201186
0.15415821501014199	0.39644970414201186
0.15415821501014199	0.398422090729783
0.16227180527383367	0.398422090729783
0.16227180527383367	0.40236686390532544
0.1643002028397566	0.40236686390532544
0.1643002028397566	0.40631163708086787
0.16835699797160245	0.40631163708086787
0.16835699797160245	0.4161735700197239
0.17038539553752535	0.4161735700197239
0.17038539553752535	0.4181459566074951
0.17647058823529413	0.4181459566074951
0.17647058823529413	0.42011834319526625
0.17849898580121704	0.42011834319526625
0.17849898580121704	0.42209072978303747
0.18661257606490872	0.42209072978303747
0.18661257606490872	0.4240631163708087
0.19066937119675456	0.4240631163708087
0.19066937119675456	0.4260355029585799
0.1947261663286004	0.4260355029585799
0.1947261663286004	0.42998027613412226
0.19675456389452334	0.42998027613412226
0.19675456389452334	0.4339250493096647
0.20081135902636918	0.4339250493096647
0.20081135902636918	0.4358974358974359
0.2028397565922921	0.4358974358974359
0.2028397565922921	0.4378698224852071
0.20486815415821502	0.4378698224852071
0.20486815415821502	0.4437869822485207
0.20689655172413793	0.4437869822485207
0.20689655172413793	0.4477317554240631
0.20892494929006086	0.4477317554240631
0.20892494929006086	0.44970414201183434
0.2150101419878296	0.44970414201183434
0.2150101419878296	0.4536489151873767
0.21703853955375255	0.4536489151873767
0.21703853955375255	0.45956607495069035
0.2210953346855984	0.45956607495069035
0.2210953346855984	0.46153846153846156
0.2231237322515213	0.46153846153846156
0.2231237322515213	0.46942800788954636
0.22718052738336714	0.46942800788954636
0.22718052738336714	0.47534516765285995
0.2332657200811359	0.47534516765285995
0.2332657200811359	0.47731755424063116
0.23529411764705882	0.47731755424063116
0.23529411764705882	0.47928994082840237
0.23732251521298176	0.47928994082840237
0.23732251521298176	0.48520710059171596
0.2413793103448276	0.48520710059171596
0.2413793103448276	0.48717948717948717
0.2434077079107505	0.48717948717948717
0.2434077079107505	0.4891518737672584
0.24543610547667344	0.4891518737672584
0.24543610547667344	0.4911242603550296
0.24949290060851928	0.4911242603550296
0.24949290060851928	0.4930966469428008
0.2515212981744422	0.4930966469428008
0.2515212981744422	0.49506903353057197
0.25760649087221094	0.49506903353057197
0.25760649087221094	0.5088757396449705
0.25963488843813387	0.5088757396449705
0.25963488843813387	0.5108481262327417
0.26369168356997974	0.5108481262327417
0.26369168356997974	0.514792899408284
0.2718052738336714	0.514792899408284
0.2718052738336714	0.5167652859960552
0.2738336713995943	0.5167652859960552
0.2738336713995943	0.5305719921104537
0.27586206896551724	0.5305719921104537
0.27586206896551724	0.5325443786982249
0.2778904665314402	0.5325443786982249
0.2778904665314402	0.5384615384615384
0.281947261663286	0.5384615384615384
0.281947261663286	0.5404339250493096
0.28600405679513186	0.5404339250493096
0.28600405679513186	0.5424063116370809
0.2880324543610548	0.5424063116370809
0.2880324543610548	0.5443786982248521
0.2920892494929006	0.5443786982248521
0.2920892494929006	0.5463510848126233
0.2961460446247465	0.5463510848126233
0.2961460446247465	0.5483234714003945
0.29817444219066935	0.5483234714003945
0.29817444219066935	0.5562130177514792
0.3002028397565923	0.5562130177514792
0.3002028397565923	0.5601577909270217
0.3022312373225152	0.5601577909270217
0.3022312373225152	0.5621301775147929
0.30425963488843816	0.5621301775147929
0.30425963488843816	0.5660749506903353
0.30831643002028397	0.5660749506903353
0.30831643002028397	0.5680473372781065
0.31237322515212984	0.5680473372781065
0.31237322515212984	0.571992110453649
0.3144016227180527	0.571992110453649
0.3144016227180527	0.5739644970414202
0.31643002028397565	0.5739644970414202
0.31643002028397565	0.5759368836291914
0.3204868154158215	0.5759368836291914
0.3204868154158215	0.5779092702169625
0.3286004056795132	0.5779092702169625
0.3286004056795132	0.5798816568047337
0.3306288032454361	0.5798816568047337
0.3306288032454361	0.5818540433925049
0.332657200811359	0.5818540433925049
0.332657200811359	0.5877712031558185
0.3367139959432049	0.5877712031558185
0.3367139959432049	0.591715976331361
0.33874239350912777	0.591715976331361
0.33874239350912777	0.5956607495069034
0.3407707910750507	0.5956607495069034
0.3407707910750507	0.5976331360946746
0.34279918864097364	0.5976331360946746
0.34279918864097364	0.6074950690335306
0.35496957403651114	0.6074950690335306
0.35496957403651114	0.6153846153846154
0.36105476673427994	0.6153846153846154
0.36105476673427994	0.6173570019723866
0.3630831643002028	0.6173570019723866
0.3630831643002028	0.621301775147929
0.3711967545638945	0.621301775147929
0.3711967545638945	0.6232741617357002
0.37322515212981744	0.6232741617357002
0.37322515212981744	0.6252465483234714
0.3752535496957404	0.6252465483234714
0.3752535496957404	0.6331360946745562
0.3772819472616633	0.6331360946745562
0.3772819472616633	0.6351084812623274
0.3813387423935091	0.6351084812623274
0.3813387423935091	0.6370808678500987
0.385395537525355	0.6370808678500987
0.385395537525355	0.6390532544378699
0.39148073022312374	0.6390532544378699
0.39148073022312374	0.6410256410256411
0.39553752535496955	0.6410256410256411
0.39553752535496955	0.6449704142011834
0.4056795131845842	0.6449704142011834
0.4056795131845842	0.6548323471400395
0.4077079107505071	0.6548323471400395
0.4077079107505071	0.6627218934911243
0.40973630831643004	0.6627218934911243
0.40973630831643004	0.6646942800788954
0.4117647058823529	0.6646942800788954
0.4117647058823529	0.6666666666666666
0.41379310344827586	0.6666666666666666
0.41379310344827586	0.6686390532544378
0.4158215010141988	0.6686390532544378
0.4158215010141988	0.6706114398422091
0.4178498985801217	0.6706114398422091
0.4178498985801217	0.6745562130177515
0.42190669371196754	0.6745562130177515
0.42190669371196754	0.6785009861932939
0.4421906693711968	0.6785009861932939
0.4421906693711968	0.6804733727810651
0.4482758620689655	0.6804733727810651
0.4482758620689655	0.6824457593688363
0.45030425963488846	0.6824457593688363
0.45030425963488846	0.6844181459566075
0.45233265720081134	0.6844181459566075
0.45233265720081134	0.6863905325443787
0.4563894523326572	0.6863905325443787
0.4563894523326572	0.6903353057199211
0.45841784989858014	0.6903353057199211
0.45841784989858014	0.6923076923076923
0.46247464503042596	0.6923076923076923
0.46247464503042596	0.6982248520710059
0.4685598377281947	0.6982248520710059
0.4685598377281947	0.7001972386587771
0.47058823529411764	0.7001972386587771
0.47058823529411764	0.7021696252465484
0.4746450304259635	0.7021696252465484
0.4746450304259635	0.7080867850098619
0.4787018255578093	0.7080867850098619
0.4787018255578093	0.7100591715976331
0.48073022312373226	0.7100591715976331
0.48073022312373226	0.7140039447731755
0.4827586206896552	0.7140039447731755
0.4827586206896552	0.717948717948718
0.486815415821501	0.717948717948718
0.486815415821501	0.7199211045364892
0.48884381338742394	0.7199211045364892
0.48884381338742394	0.7238658777120316
0.49290060851926976	0.7238658777120316
0.49290060851926976	0.7258382642998028
0.4969574036511156	0.7258382642998028
0.4969574036511156	0.7297830374753451
0.5050709939148073	0.7297830374753451
0.5050709939148073	0.7317554240631163
0.5070993914807302	0.7317554240631163
0.5070993914807302	0.7337278106508875
0.5091277890466531	0.7337278106508875
0.5091277890466531	0.7416173570019724
0.5111561866125761	0.7416173570019724
0.5111561866125761	0.7455621301775148
0.5152129817444219	0.7455621301775148
0.5152129817444219	0.747534516765286
0.5212981744421906	0.747534516765286
0.5212981744421906	0.7495069033530573
0.5233265720081136	0.7495069033530573
0.5233265720081136	0.7534516765285996
0.5273833671399595	0.7534516765285996
0.5273833671399595	0.7593688362919132
0.5354969574036511	0.7593688362919132
0.5354969574036511	0.7613412228796844
0.5496957403651116	0.7613412228796844
0.5496957403651116	0.7672583826429981
0.5517241379310345	0.7672583826429981
0.5517241379310345	0.7712031558185405
0.563894523326572	0.7712031558185405
0.563894523326572	0.7731755424063116
0.5679513184584178	0.7731755424063116
0.5679513184584178	0.7810650887573964
0.5720081135902637	0.7810650887573964
0.5720081135902637	0.7850098619329389
0.5740365111561866	0.7850098619329389
0.5740365111561866	0.7909270216962525
0.5760649087221096	0.7909270216962525
0.5760649087221096	0.7948717948717948
0.5801217038539553	0.7948717948717948
0.5801217038539553	0.796844181459566
0.5841784989858012	0.796844181459566
0.5841784989858012	0.7988165680473372
0.5862068965517241	0.7988165680473372
0.5862068965517241	0.8027613412228797
0.5963488843813387	0.8027613412228797
0.5963488843813387	0.8086785009861933
0.6004056795131846	0.8086785009861933
0.6004056795131846	0.8185404339250493
0.6024340770791075	0.8185404339250493
0.6024340770791075	0.8205128205128205
0.6105476673427992	0.8205128205128205
0.6105476673427992	0.8224852071005917
0.6146044624746451	0.8224852071005917
0.6146044624746451	0.8244575936883629
0.6267748478701826	0.8244575936883629
0.6267748478701826	0.8264299802761341
0.6288032454361054	0.8264299802761341
0.6288032454361054	0.8303747534516766
0.6328600405679513	0.8303747534516766
0.6328600405679513	0.8323471400394478
0.6389452332657201	0.8323471400394478
0.6389452332657201	0.834319526627219
0.6470588235294118	0.834319526627219
0.6470588235294118	0.8362919132149902
0.6511156186612576	0.8362919132149902
0.6511156186612576	0.8382642998027613
0.6572008113590264	0.8382642998027613
0.6572008113590264	0.8402366863905325
0.6632860040567952	0.8402366863905325
0.6632860040567952	0.8441814595660749
0.665314401622718	0.8441814595660749
0.665314401622718	0.8481262327416174
0.6734279918864098	0.8481262327416174
0.6734279918864098	0.8500986193293886
0.6876267748478702	0.8500986193293886
0.6876267748478702	0.854043392504931
0.7018255578093306	0.854043392504931
0.7018255578093306	0.8579881656804734
0.7079107505070994	0.8579881656804734
0.7079107505070994	0.8619329388560157
0.7099391480730223	0.8619329388560157
0.7099391480730223	0.863905325443787
0.7139959432048681	0.863905325443787
0.7139959432048681	0.8658777120315582
0.718052738336714	0.8658777120315582
0.718052738336714	0.873767258382643
0.7261663286004056	0.873767258382643
0.7261663286004056	0.8796844181459567
0.7281947261663286	0.8796844181459567
0.7281947261663286	0.883629191321499
0.7363083164300203	0.883629191321499
0.7363083164300203	0.8856015779092702
0.7484787018255578	0.8856015779092702
0.7484787018255578	0.8875739644970414
0.7525354969574036	0.8875739644970414
0.7525354969574036	0.8895463510848126
0.7545638945233266	0.8895463510848126
0.7545638945233266	0.893491124260355
0.7626774847870182	0.893491124260355
0.7626774847870182	0.8954635108481263
0.77079107505071	0.8954635108481263
0.77079107505071	0.8974358974358975
0.7728194726166329	0.8974358974358975
0.7728194726166329	0.8994082840236687
0.7849898580121704	0.8994082840236687
0.7849898580121704	0.9013806706114399
0.7890466531440162	0.9013806706114399
0.7890466531440162	0.903353057199211
0.7910750507099391	0.903353057199211
0.7910750507099391	0.9072978303747534
0.8012170385395537	0.9072978303747534
0.8012170385395537	0.9092702169625246
0.8032454361054767	0.9092702169625246
0.8032454361054767	0.9151873767258383
0.8052738336713996	0.9151873767258383
0.8052738336713996	0.9191321499013807
0.8093306288032455	0.9191321499013807
0.8093306288032455	0.9211045364891519
0.8194726166328601	0.9211045364891519
0.8194726166328601	0.9270216962524654
0.8235294117647058	0.9270216962524654
0.8235294117647058	0.9309664694280079
0.8255578093306288	0.9309664694280079
0.8255578093306288	0.9329388560157791
0.8356997971602435	0.9329388560157791
0.8356997971602435	0.9349112426035503
0.8438133874239351	0.9349112426035503
0.8438133874239351	0.9388560157790927
0.8539553752535497	0.9388560157790927
0.8539553752535497	0.9408284023668639
0.8742393509127789	0.9408284023668639
0.8742393509127789	0.9428007889546351
0.8782961460446247	0.9428007889546351
0.8782961460446247	0.9447731755424064
0.8924949290060852	0.9447731755424064
0.8924949290060852	0.9467455621301775
0.8945233265720081	0.9467455621301775
0.8945233265720081	0.9487179487179487
0.9087221095334685	0.9487179487179487
0.9087221095334685	0.9506903353057199
0.9107505070993914	0.9506903353057199
0.9107505070993914	0.9546351084812623
0.9188640973630832	0.9546351084812623
0.9188640973630832	0.9566074950690335
0.9269776876267748	0.9566074950690335
0.9269776876267748	0.960552268244576
0.9310344827586207	0.960552268244576
0.9310344827586207	0.9625246548323472
0.9330628803245437	0.9625246548323472
0.9330628803245437	0.9644970414201184
0.9371196754563894	0.9644970414201184
0.9371196754563894	0.9664694280078896
0.9432048681541582	0.9664694280078896
0.9432048681541582	0.9684418145956607
0.9452332657200812	0.9684418145956607
0.9452332657200812	0.9704142011834319
0.947261663286004	0.9704142011834319
0.947261663286004	0.9743589743589743
0.9574036511156186	0.9743589743589743
0.9574036511156186	0.9763313609467456
0.9675456389452333	0.9763313609467456
0.9675456389452333	0.980276134122288
0.973630831643002	0.980276134122288
0.973630831643002	0.9822485207100592
0.9797160243407708	0.9822485207100592
0.9797160243407708	0.9881656804733728
0.9878296146044625	0.9881656804733728
0.9878296146044625	0.9921104536489151
0.9898580121703854	0.9921104536489151
0.9898580121703854	0.9940828402366864
0.9918864097363083	0.9940828402366864
0.9918864097363083	0.9960552268244576
0.9979716024340771	0.9960552268244576
0.9979716024340771	1.0
1.0	1.0


==> data/prefix/agnews/roc/prefix_0.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.021696252465483234
0.004056795131845842	0.021696252465483234
0.004056795131845842	0.0611439842209073
0.006085192697768763	0.0611439842209073
0.006085192697768763	0.0650887573964497
0.008113590263691683	0.0650887573964497
0.008113590263691683	0.08875739644970414
0.010141987829614604	0.08875739644970414
0.010141987829614604	0.09664694280078895
0.012170385395537525	0.09664694280078895
0.012170385395537525	0.11242603550295859
0.014198782961460446	0.11242603550295859
0.014198782961460446	0.11439842209072978
0.016227180527383367	0.11439842209072978
0.016227180527383367	0.1301775147928994
0.018255578093306288	0.1301775147928994
0.018255578093306288	0.14595660749506903
0.02028397565922921	0.14595660749506903
0.02028397565922921	0.16173570019723865
0.02231237322515213	0.16173570019723865
0.02231237322515213	0.17159763313609466
0.02434077079107505	0.17159763313609466
0.02434077079107505	0.17751479289940827
0.02636916835699797	0.17751479289940827
0.02636916835699797	0.1814595660749507
0.028397565922920892	0.1814595660749507
0.028397565922920892	0.1834319526627219
0.030425963488843813	0.1834319526627219
0.030425963488843813	0.1913214990138067
0.032454361054766734	0.1913214990138067
0.032454361054766734	0.19723865877712032
0.034482758620689655	0.19723865877712032
0.034482758620689655	0.20315581854043394
0.038539553752535496	0.20315581854043394
0.038539553752535496	0.20512820512820512
0.04056795131845842	0.20512820512820512
0.04056795131845842	0.20710059171597633
0.04259634888438134	0.20710059171597633
0.04259634888438134	0.21696252465483234
0.04462474645030426	0.21696252465483234
0.04462474645030426	0.22090729783037474
0.04665314401622718	0.22090729783037474
0.04665314401622718	0.22682445759368836
0.0486815415821501	0.22682445759368836
0.0486815415821501	0.23865877712031558
0.05070993914807302	0.23865877712031558
0.05070993914807302	0.2445759368836292
0.05476673427991886	0.2445759368836292
0.05476673427991886	0.2465483234714004
0.056795131845841784	0.2465483234714004
0.056795131845841784	0.2485207100591716
0.058823529411764705	0.2485207100591716
0.058823529411764705	0.2504930966469428
0.06288032454361055	0.2504930966469428
0.06288032454361055	0.2583826429980276
0.06490872210953347	0.2583826429980276
0.06490872210953347	0.2603550295857988
0.07505070993914807	0.2603550295857988
0.07505070993914807	0.26627218934911245
0.07707910750507099	0.26627218934911245
0.07707910750507099	0.2702169625246548
0.07910750507099391	0.2702169625246548
0.07910750507099391	0.27613412228796846
0.08113590263691683	0.27613412228796846
0.08113590263691683	0.28402366863905326
0.08519269776876268	0.28402366863905326
0.08519269776876268	0.2978303747534517
0.09330628803245436	0.2978303747534517
0.09330628803245436	0.30177514792899407
0.0973630831643002	0.30177514792899407
0.0973630831643002	0.3076923076923077
0.09939148073022312	0.3076923076923077
0.09939148073022312	0.3116370808678501
0.10141987829614604	0.3116370808678501
0.10141987829614604	0.3155818540433925
0.10344827586206896	0.3155818540433925
0.10344827586206896	0.31952662721893493
0.10547667342799188	0.31952662721893493
0.10547667342799188	0.3214990138067061
0.10953346855983773	0.3214990138067061
0.10953346855983773	0.33136094674556216
0.11156186612576065	0.33136094674556216
0.11156186612576065	0.34122287968441817
0.11967545638945233	0.34122287968441817
0.11967545638945233	0.3431952662721893
0.12373225152129817	0.3431952662721893
0.12373225152129817	0.34911242603550297
0.1257606490872211	0.34911242603550297
0.1257606490872211	0.3609467455621302
0.12778904665314403	0.3609467455621302
0.12778904665314403	0.36489151873767256
0.12981744421906694	0.36489151873767256
0.12981744421906694	0.368836291913215
0.13387423935091278	0.368836291913215
0.13387423935091278	0.3708086785009862
0.13793103448275862	0.3708086785009862
0.13793103448275862	0.3806706114398422
0.13995943204868155	0.3806706114398422
0.13995943204868155	0.3905325443786982
0.1440162271805274	0.3905325443786982
0.1440162271805274	0.39250493096646943
0.1460446247464503	0.39250493096646943
0.1460446247464503	0.39447731755424065
0.15010141987829614	0.39447731755424065
0.15010141987829614	0.40039447731755423
0.15212981744421908	0.40039447731755423
0.15212981744421908	0.40631163708086787
0.15415821501014199	0.40631163708086787
0.15415821501014199	0.4161735700197239
0.15821501014198783	0.4161735700197239
0.15821501014198783	0.4181459566074951
0.16227180527383367	0.4181459566074951
0.16227180527383367	0.4280078895463511
0.1724137931034483	0.4280078895463511
0.1724137931034483	0.4319526627218935
0.1744421906693712	0.4319526627218935
0.1744421906693712	0.4339250493096647
0.17647058823529413	0.4339250493096647
0.17647058823529413	0.4378698224852071
0.17849898580121704	0.4378698224852071
0.17849898580121704	0.43984220907297833
0.18052738336713997	0.43984220907297833
0.18052738336713997	0.4418145956607495
0.1845841784989858	0.4418145956607495
0.1845841784989858	0.4477317554240631
0.19675456389452334	0.4477317554240631
0.19675456389452334	0.44970414201183434
0.2028397565922921	0.44970414201183434
0.2028397565922921	0.4556213017751479
0.20689655172413793	0.4556213017751479
0.20689655172413793	0.46153846153846156
0.21095334685598377	0.46153846153846156
0.21095334685598377	0.4635108481262327
0.2129817444219067	0.4635108481262327
0.2129817444219067	0.47534516765285995
0.2150101419878296	0.47534516765285995
0.2150101419878296	0.47928994082840237
0.21906693711967545	0.47928994082840237
0.21906693711967545	0.4832347140039448
0.2210953346855984	0.4832347140039448
0.2210953346855984	0.48520710059171596
0.2231237322515213	0.48520710059171596
0.2231237322515213	0.48717948717948717
0.22718052738336714	0.48717948717948717
0.22718052738336714	0.4891518737672584
0.22920892494929007	0.4891518737672584
0.22920892494929007	0.4911242603550296
0.2332657200811359	0.4911242603550296
0.2332657200811359	0.4990138067061144
0.23732251521298176	0.4990138067061144
0.23732251521298176	0.5009861932938856
0.2434077079107505	0.5009861932938856
0.2434077079107505	0.5029585798816568
0.2535496957403651	0.5029585798816568
0.2535496957403651	0.504930966469428
0.25557809330628806	0.504930966469428
0.25557809330628806	0.5069033530571992
0.25963488843813387	0.5069033530571992
0.25963488843813387	0.5108481262327417
0.26369168356997974	0.5108481262327417
0.26369168356997974	0.514792899408284
0.2657200811359026	0.514792899408284
0.2657200811359026	0.5207100591715976
0.2738336713995943	0.5207100591715976
0.2738336713995943	0.5226824457593688
0.27586206896551724	0.5226824457593688
0.27586206896551724	0.5266272189349113
0.2799188640973631	0.5266272189349113
0.2799188640973631	0.5285996055226825
0.281947261663286	0.5285996055226825
0.281947261663286	0.5305719921104537
0.2839756592292089	0.5305719921104537
0.2839756592292089	0.5384615384615384
0.28600405679513186	0.5384615384615384
0.28600405679513186	0.5443786982248521
0.2880324543610548	0.5443786982248521
0.2880324543610548	0.5463510848126233
0.29006085192697767	0.5463510848126233
0.29006085192697767	0.5483234714003945
0.2920892494929006	0.5483234714003945
0.2920892494929006	0.5502958579881657
0.29411764705882354	0.5502958579881657
0.29411764705882354	0.5522682445759369
0.2961460446247465	0.5522682445759369
0.2961460446247465	0.5542406311637081
0.3002028397565923	0.5542406311637081
0.3002028397565923	0.5581854043392505
0.30425963488843816	0.5581854043392505
0.30425963488843816	0.5621301775147929
0.30628803245436104	0.5621301775147929
0.30628803245436104	0.5641025641025641
0.30831643002028397	0.5641025641025641
0.30831643002028397	0.5700197238658777
0.31237322515212984	0.5700197238658777
0.31237322515212984	0.571992110453649
0.3144016227180527	0.571992110453649
0.3144016227180527	0.5739644970414202
0.31643002028397565	0.5739644970414202
0.31643002028397565	0.5779092702169625
0.3204868154158215	0.5779092702169625
0.3204868154158215	0.5798816568047337
0.3225152129817444	0.5798816568047337
0.3225152129817444	0.5818540433925049
0.332657200811359	0.5818540433925049
0.332657200811359	0.5838264299802761
0.33468559837728196	0.5838264299802761
0.33468559837728196	0.5857988165680473
0.3367139959432049	0.5857988165680473
0.3367139959432049	0.5877712031558185
0.34279918864097364	0.5877712031558185
0.34279918864097364	0.5976331360946746
0.3448275862068966	0.5976331360946746
0.3448275862068966	0.5996055226824457
0.3488843813387424	0.5996055226824457
0.3488843813387424	0.6015779092702169
0.3509127789046653	0.6015779092702169
0.3509127789046653	0.6035502958579881
0.35294117647058826	0.6035502958579881
0.35294117647058826	0.6134122287968442
0.36511156186612576	0.6134122287968442
0.36511156186612576	0.6252465483234714
0.3671399594320487	0.6252465483234714
0.3671399594320487	0.6272189349112426
0.3691683569979716	0.6272189349112426
0.3691683569979716	0.631163708086785
0.37322515212981744	0.631163708086785
0.37322515212981744	0.6351084812623274
0.3793103448275862	0.6351084812623274
0.3793103448275862	0.6370808678500987
0.3813387423935091	0.6370808678500987
0.3813387423935091	0.6449704142011834
0.3935091277890467	0.6449704142011834
0.3935091277890467	0.6469428007889546
0.39553752535496955	0.6469428007889546
0.39553752535496955	0.650887573964497
0.3975659229208925	0.650887573964497
0.3975659229208925	0.6548323471400395
0.40365111561866124	0.6548323471400395
0.40365111561866124	0.6587771203155819
0.4056795131845842	0.6587771203155819
0.4056795131845842	0.6607495069033531
0.4077079107505071	0.6607495069033531
0.4077079107505071	0.6627218934911243
0.40973630831643004	0.6627218934911243
0.40973630831643004	0.6666666666666666
0.4117647058823529	0.6666666666666666
0.4117647058823529	0.6686390532544378
0.41379310344827586	0.6686390532544378
0.41379310344827586	0.6706114398422091
0.4158215010141988	0.6706114398422091
0.4158215010141988	0.6725838264299803
0.4198782961460446	0.6725838264299803
0.4198782961460446	0.6785009861932939
0.4259634888438134	0.6785009861932939
0.4259634888438134	0.6804733727810651
0.4279918864097363	0.6804733727810651
0.4279918864097363	0.6824457593688363
0.4300202839756592	0.6824457593688363
0.4300202839756592	0.6844181459566075
0.4340770791075051	0.6844181459566075
0.4340770791075051	0.6863905325443787
0.4381338742393509	0.6863905325443787
0.4381338742393509	0.6883629191321499
0.4421906693711968	0.6883629191321499
0.4421906693711968	0.6903353057199211
0.44421906693711966	0.6903353057199211
0.44421906693711966	0.6962524654832347
0.4462474645030426	0.6962524654832347
0.4462474645030426	0.7001972386587771
0.45233265720081134	0.7001972386587771
0.45233265720081134	0.7041420118343196
0.4543610547667343	0.7041420118343196
0.4543610547667343	0.7061143984220908
0.4665314401622718	0.7061143984220908
0.4665314401622718	0.7080867850098619
0.47058823529411764	0.7080867850098619
0.47058823529411764	0.7100591715976331
0.4726166328600406	0.7100591715976331
0.4726166328600406	0.7120315581854043
0.4746450304259635	0.7120315581854043
0.4746450304259635	0.7159763313609467
0.4766734279918864	0.7159763313609467
0.4766734279918864	0.7238658777120316
0.48073022312373226	0.7238658777120316
0.48073022312373226	0.727810650887574
0.4827586206896552	0.727810650887574
0.4827586206896552	0.7297830374753451
0.4908722109533469	0.7297830374753451
0.4908722109533469	0.7317554240631163
0.4949290060851927	0.7317554240631163
0.4949290060851927	0.7357001972386588
0.5030425963488844	0.7357001972386588
0.5030425963488844	0.73767258382643
0.5050709939148073	0.73767258382643
0.5050709939148073	0.7396449704142012
0.5111561866125761	0.7396449704142012
0.5111561866125761	0.7416173570019724
0.5172413793103449	0.7416173570019724
0.5172413793103449	0.7435897435897436
0.5192697768762677	0.7435897435897436
0.5192697768762677	0.7455621301775148
0.5212981744421906	0.7455621301775148
0.5212981744421906	0.7495069033530573
0.5273833671399595	0.7495069033530573
0.5273833671399595	0.7534516765285996
0.5294117647058824	0.7534516765285996
0.5294117647058824	0.757396449704142
0.5334685598377282	0.757396449704142
0.5334685598377282	0.7633136094674556
0.5354969574036511	0.7633136094674556
0.5354969574036511	0.7652859960552268
0.539553752535497	0.7652859960552268
0.539553752535497	0.7672583826429981
0.5476673427991886	0.7672583826429981
0.5476673427991886	0.7731755424063116
0.5517241379310345	0.7731755424063116
0.5517241379310345	0.777120315581854
0.5537525354969574	0.777120315581854
0.5537525354969574	0.7790927021696252
0.5557809330628803	0.7790927021696252
0.5557809330628803	0.7810650887573964
0.5578093306288032	0.7810650887573964
0.5578093306288032	0.7850098619329389
0.563894523326572	0.7850098619329389
0.563894523326572	0.7869822485207101
0.565922920892495	0.7869822485207101
0.565922920892495	0.7948717948717948
0.5720081135902637	0.7948717948717948
0.5720081135902637	0.796844181459566
0.5801217038539553	0.796844181459566
0.5801217038539553	0.8007889546351085
0.5841784989858012	0.8007889546351085
0.5841784989858012	0.8027613412228797
0.592292089249493	0.8027613412228797
0.592292089249493	0.8165680473372781
0.5943204868154158	0.8165680473372781
0.5943204868154158	0.8205128205128205
0.5983772819472617	0.8205128205128205
0.5983772819472617	0.8224852071005917
0.6004056795131846	0.8224852071005917
0.6004056795131846	0.8244575936883629
0.6044624746450304	0.8244575936883629
0.6044624746450304	0.8264299802761341
0.6064908722109533	0.8264299802761341
0.6064908722109533	0.8284023668639053
0.6085192697768763	0.8284023668639053
0.6085192697768763	0.8303747534516766
0.6105476673427992	0.8303747534516766
0.6105476673427992	0.8323471400394478
0.6166328600405679	0.8323471400394478
0.6166328600405679	0.834319526627219
0.6227180527383367	0.834319526627219
0.6227180527383367	0.8422090729783037
0.6288032454361054	0.8422090729783037
0.6288032454361054	0.8441814595660749
0.6308316430020284	0.8441814595660749
0.6308316430020284	0.8481262327416174
0.6328600405679513	0.8481262327416174
0.6328600405679513	0.8500986193293886
0.6369168356997972	0.8500986193293886
0.6369168356997972	0.8520710059171598
0.6470588235294118	0.8520710059171598
0.6470588235294118	0.854043392504931
0.6572008113590264	0.854043392504931
0.6572008113590264	0.8619329388560157
0.6632860040567952	0.8619329388560157
0.6632860040567952	0.863905325443787
0.665314401622718	0.863905325443787
0.665314401622718	0.8717948717948718
0.6713995943204868	0.8717948717948718
0.6713995943204868	0.8777120315581854
0.6754563894523327	0.8777120315581854
0.6754563894523327	0.8816568047337278
0.6774847870182555	0.8816568047337278
0.6774847870182555	0.883629191321499
0.6835699797160243	0.883629191321499
0.6835699797160243	0.8856015779092702
0.6876267748478702	0.8856015779092702
0.6876267748478702	0.8875739644970414
0.6896551724137931	0.8875739644970414
0.6896551724137931	0.8895463510848126
0.6957403651115619	0.8895463510848126
0.6957403651115619	0.8915187376725838
0.7038539553752535	0.8915187376725838
0.7038539553752535	0.893491124260355
0.7079107505070994	0.893491124260355
0.7079107505070994	0.8954635108481263
0.7099391480730223	0.8954635108481263
0.7099391480730223	0.8974358974358975
0.716024340770791	0.8974358974358975
0.716024340770791	0.9013806706114399
0.718052738336714	0.9013806706114399
0.718052738336714	0.903353057199211
0.7261663286004056	0.903353057199211
0.7261663286004056	0.9053254437869822
0.7363083164300203	0.9053254437869822
0.7363083164300203	0.9072978303747534
0.7383367139959433	0.9072978303747534
0.7383367139959433	0.9132149901380671
0.744421906693712	0.9132149901380671
0.744421906693712	0.9151873767258383
0.7464503042596349	0.9151873767258383
0.7464503042596349	0.9171597633136095
0.7545638945233266	0.9171597633136095
0.7545638945233266	0.9191321499013807
0.7565922920892495	0.9191321499013807
0.7565922920892495	0.9211045364891519
0.7586206896551724	0.9211045364891519
0.7586206896551724	0.9230769230769231
0.768762677484787	0.9230769230769231
0.768762677484787	0.9250493096646942
0.7789046653144016	0.9250493096646942
0.7789046653144016	0.9289940828402367
0.7809330628803245	0.9289940828402367
0.7809330628803245	0.9309664694280079
0.7849898580121704	0.9309664694280079
0.7849898580121704	0.9329388560157791
0.7870182555780934	0.9329388560157791
0.7870182555780934	0.9349112426035503
0.7931034482758621	0.9349112426035503
0.7931034482758621	0.9368836291913215
0.7971602434077079	0.9368836291913215
0.7971602434077079	0.9408284023668639
0.8073022312373225	0.9408284023668639
0.8073022312373225	0.9467455621301775
0.8113590263691683	0.9467455621301775
0.8113590263691683	0.9546351084812623
0.8174442190669371	0.9546351084812623
0.8174442190669371	0.9566074950690335
0.8194726166328601	0.9566074950690335
0.8194726166328601	0.9585798816568047
0.8417849898580122	0.9585798816568047
0.8417849898580122	0.9625246548323472
0.8519269776876268	0.9625246548323472
0.8519269776876268	0.9664694280078896
0.8701825557809331	0.9664694280078896
0.8701825557809331	0.9684418145956607
0.8722109533468559	0.9684418145956607
0.8722109533468559	0.9704142011834319
0.8843813387423936	0.9704142011834319
0.8843813387423936	0.9743589743589743
0.8924949290060852	0.9743589743589743
0.8924949290060852	0.9763313609467456
0.8945233265720081	0.9763313609467456
0.8945233265720081	0.980276134122288
0.9066937119675457	0.980276134122288
0.9066937119675457	0.9822485207100592
0.9188640973630832	0.9822485207100592
0.9188640973630832	0.9861932938856016
0.922920892494929	0.9861932938856016
0.922920892494929	0.9881656804733728
0.9391480730223124	0.9881656804733728
0.9391480730223124	0.9901380670611439
0.9533468559837728	0.9901380670611439
0.9533468559837728	0.9921104536489151
0.9655172413793104	0.9921104536489151
0.9655172413793104	0.9940828402366864
0.9837728194726166	0.9940828402366864
0.9837728194726166	0.9960552268244576
0.9918864097363083	0.9960552268244576
0.9918864097363083	0.9980276134122288
0.9939148073022313	0.9980276134122288
0.9939148073022313	1.0
1.0	1.0


==> data/prefix/agnews/roc/prefix_10.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.011834319526627219
0.002028397565922921	0.011834319526627219
0.002028397565922921	0.021696252465483234
0.004056795131845842	0.021696252465483234
0.004056795131845842	0.04339250493096647
0.008113590263691683	0.04339250493096647
0.008113590263691683	0.05325443786982249
0.010141987829614604	0.05325443786982249
0.010141987829614604	0.0631163708086785
0.012170385395537525	0.0631163708086785
0.012170385395537525	0.0650887573964497
0.016227180527383367	0.0650887573964497
0.016227180527383367	0.08678500986193294
0.02231237322515213	0.08678500986193294
0.02231237322515213	0.09072978303747535
0.02636916835699797	0.09072978303747535
0.02636916835699797	0.10059171597633136
0.028397565922920892	0.10059171597633136
0.028397565922920892	0.10848126232741617
0.032454361054766734	0.10848126232741617
0.032454361054766734	0.11242603550295859
0.034482758620689655	0.11242603550295859
0.034482758620689655	0.1203155818540434
0.04056795131845842	0.1203155818540434
0.04056795131845842	0.1222879684418146
0.04259634888438134	0.1222879684418146
0.04259634888438134	0.1242603550295858
0.04665314401622718	0.1242603550295858
0.04665314401622718	0.1301775147928994
0.0486815415821501	0.1301775147928994
0.0486815415821501	0.13214990138067062
0.05070993914807302	0.13214990138067062
0.05070993914807302	0.14595660749506903
0.05476673427991886	0.14595660749506903
0.05476673427991886	0.15779092702169625
0.056795131845841784	0.15779092702169625
0.056795131845841784	0.17159763313609466
0.058823529411764705	0.17159763313609466
0.058823529411764705	0.17357001972386588
0.06288032454361055	0.17357001972386588
0.06288032454361055	0.1834319526627219
0.06490872210953347	0.1834319526627219
0.06490872210953347	0.1854043392504931
0.06896551724137931	0.1854043392504931
0.06896551724137931	0.1913214990138067
0.07302231237322515	0.1913214990138067
0.07302231237322515	0.20710059171597633
0.07505070993914807	0.20710059171597633
0.07505070993914807	0.21301775147928995
0.07910750507099391	0.21301775147928995
0.07910750507099391	0.21499013806706113
0.08113590263691683	0.21499013806706113
0.08113590263691683	0.22485207100591717
0.08519269776876268	0.22485207100591717
0.08519269776876268	0.23471400394477318
0.0872210953346856	0.23471400394477318
0.0872210953346856	0.2504930966469428
0.09127789046653144	0.2504930966469428
0.09127789046653144	0.2564102564102564
0.09330628803245436	0.2564102564102564
0.09330628803245436	0.2603550295857988
0.0973630831643002	0.2603550295857988
0.0973630831643002	0.27416173570019725
0.09939148073022312	0.27416173570019725
0.09939148073022312	0.27613412228796846
0.10344827586206896	0.27613412228796846
0.10344827586206896	0.28007889546351084
0.10547667342799188	0.28007889546351084
0.10547667342799188	0.2958579881656805
0.10953346855983773	0.2958579881656805
0.10953346855983773	0.3096646942800789
0.11156186612576065	0.3096646942800789
0.11156186612576065	0.3116370808678501
0.11359026369168357	0.3116370808678501
0.11359026369168357	0.3155818540433925
0.11561866125760649	0.3155818540433925
0.11561866125760649	0.3175542406311637
0.11764705882352941	0.3175542406311637
0.11764705882352941	0.31952662721893493
0.11967545638945233	0.31952662721893493
0.11967545638945233	0.3254437869822485
0.12778904665314403	0.3254437869822485
0.12778904665314403	0.32741617357001973
0.13387423935091278	0.32741617357001973
0.13387423935091278	0.33530571992110453
0.13793103448275862	0.33530571992110453
0.13793103448275862	0.33727810650887574
0.13995943204868155	0.33727810650887574
0.13995943204868155	0.3431952662721893
0.14198782961460446	0.3431952662721893
0.14198782961460446	0.3530571992110454
0.1440162271805274	0.3530571992110454
0.1440162271805274	0.3668639053254438
0.15010141987829614	0.3668639053254438
0.15010141987829614	0.368836291913215
0.15415821501014199	0.368836291913215
0.15415821501014199	0.3747534516765286
0.15618661257606492	0.3747534516765286
0.15618661257606492	0.3767258382642998
0.16024340770791076	0.3767258382642998
0.16024340770791076	0.3865877712031558
0.1663286004056795	0.3865877712031558
0.1663286004056795	0.3905325443786982
0.17038539553752535	0.3905325443786982
0.17038539553752535	0.39644970414201186
0.17647058823529413	0.39644970414201186
0.17647058823529413	0.40039447731755423
0.17849898580121704	0.40039447731755423
0.17849898580121704	0.40236686390532544
0.18052738336713997	0.40236686390532544
0.18052738336713997	0.4240631163708087
0.18255578093306288	0.4240631163708087
0.18255578093306288	0.4260355029585799
0.1845841784989858	0.4260355029585799
0.1845841784989858	0.4319526627218935
0.18864097363083165	0.4319526627218935
0.18864097363083165	0.4358974358974359
0.1926977687626775	0.4358974358974359
0.1926977687626775	0.4418145956607495
0.19675456389452334	0.4418145956607495
0.19675456389452334	0.4457593688362919
0.19878296146044624	0.4457593688362919
0.19878296146044624	0.44970414201183434
0.20486815415821502	0.44970414201183434
0.20486815415821502	0.4516765285996055
0.20689655172413793	0.4516765285996055
0.20689655172413793	0.4536489151873767
0.20892494929006086	0.4536489151873767
0.20892494929006086	0.4556213017751479
0.2129817444219067	0.4556213017751479
0.2129817444219067	0.46153846153846156
0.2150101419878296	0.46153846153846156
0.2150101419878296	0.4635108481262327
0.21703853955375255	0.4635108481262327
0.21703853955375255	0.46548323471400394
0.22515212981744423	0.46548323471400394
0.22515212981744423	0.46745562130177515
0.22718052738336714	0.46745562130177515
0.22718052738336714	0.46942800788954636
0.22920892494929007	0.46942800788954636
0.22920892494929007	0.4714003944773176
0.23732251521298176	0.4714003944773176
0.23732251521298176	0.47534516765285995
0.23935091277890466	0.47534516765285995
0.23935091277890466	0.47928994082840237
0.2434077079107505	0.47928994082840237
0.2434077079107505	0.4832347140039448
0.24543610547667344	0.4832347140039448
0.24543610547667344	0.48717948717948717
0.24949290060851928	0.48717948717948717
0.24949290060851928	0.4911242603550296
0.2535496957403651	0.4911242603550296
0.2535496957403651	0.49506903353057197
0.2616632860040568	0.49506903353057197
0.2616632860040568	0.4970414201183432
0.26369168356997974	0.4970414201183432
0.26369168356997974	0.5029585798816568
0.26774847870182555	0.5029585798816568
0.26774847870182555	0.504930966469428
0.2697768762677485	0.504930966469428
0.2697768762677485	0.5108481262327417
0.2718052738336714	0.5108481262327417
0.2718052738336714	0.5128205128205128
0.281947261663286	0.5128205128205128
0.281947261663286	0.514792899408284
0.2839756592292089	0.514792899408284
0.2839756592292089	0.5187376725838264
0.2961460446247465	0.5187376725838264
0.2961460446247465	0.5207100591715976
0.29817444219066935	0.5207100591715976
0.29817444219066935	0.5226824457593688
0.3002028397565923	0.5226824457593688
0.3002028397565923	0.5285996055226825
0.3225152129817444	0.5285996055226825
0.3225152129817444	0.5305719921104537
0.3265720081135903	0.5305719921104537
0.3265720081135903	0.5325443786982249
0.3286004056795132	0.5325443786982249
0.3286004056795132	0.5364891518737672
0.332657200811359	0.5364891518737672
0.332657200811359	0.5384615384615384
0.3367139959432049	0.5384615384615384
0.3367139959432049	0.5404339250493096
0.33874239350912777	0.5404339250493096
0.33874239350912777	0.5424063116370809
0.3407707910750507	0.5424063116370809
0.3407707910750507	0.5463510848126233
0.34279918864097364	0.5463510848126233
0.34279918864097364	0.5522682445759369
0.3509127789046653	0.5522682445759369
0.3509127789046653	0.5562130177514792
0.35496957403651114	0.5562130177514792
0.35496957403651114	0.5581854043392505
0.35699797160243407	0.5581854043392505
0.35699797160243407	0.5601577909270217
0.359026369168357	0.5601577909270217
0.359026369168357	0.571992110453649
0.3691683569979716	0.571992110453649
0.3691683569979716	0.5739644970414202
0.3752535496957404	0.5739644970414202
0.3752535496957404	0.5779092702169625
0.3793103448275862	0.5779092702169625
0.3793103448275862	0.5798816568047337
0.3813387423935091	0.5798816568047337
0.3813387423935091	0.5857988165680473
0.38742393509127787	0.5857988165680473
0.38742393509127787	0.591715976331361
0.39148073022312374	0.591715976331361
0.39148073022312374	0.5956607495069034
0.3935091277890467	0.5956607495069034
0.3935091277890467	0.5996055226824457
0.40365111561866124	0.5996055226824457
0.40365111561866124	0.6035502958579881
0.4178498985801217	0.6035502958579881
0.4178498985801217	0.6055226824457594
0.4198782961460446	0.6055226824457594
0.4198782961460446	0.6074950690335306
0.4259634888438134	0.6074950690335306
0.4259634888438134	0.6134122287968442
0.4279918864097363	0.6134122287968442
0.4279918864097363	0.6173570019723866
0.4340770791075051	0.6173570019723866
0.4340770791075051	0.6193293885601578
0.43610547667342797	0.6193293885601578
0.43610547667342797	0.621301775147929
0.4421906693711968	0.621301775147929
0.4421906693711968	0.6232741617357002
0.44421906693711966	0.6232741617357002
0.44421906693711966	0.6252465483234714
0.45233265720081134	0.6252465483234714
0.45233265720081134	0.6272189349112426
0.4543610547667343	0.6272189349112426
0.4543610547667343	0.631163708086785
0.4563894523326572	0.631163708086785
0.4563894523326572	0.6351084812623274
0.45841784989858014	0.6351084812623274
0.45841784989858014	0.6370808678500987
0.460446247464503	0.6370808678500987
0.460446247464503	0.6410256410256411
0.4665314401622718	0.6410256410256411
0.4665314401622718	0.6429980276134122
0.4726166328600406	0.6429980276134122
0.4726166328600406	0.6489151873767258
0.4766734279918864	0.6489151873767258
0.4766734279918864	0.650887573964497
0.4827586206896552	0.650887573964497
0.4827586206896552	0.6548323471400395
0.486815415821501	0.6548323471400395
0.486815415821501	0.6568047337278107
0.48884381338742394	0.6568047337278107
0.48884381338742394	0.6587771203155819
0.49290060851926976	0.6587771203155819
0.49290060851926976	0.6607495069033531
0.4969574036511156	0.6607495069033531
0.4969574036511156	0.6627218934911243
0.5010141987829615	0.6627218934911243
0.5010141987829615	0.6666666666666666
0.5030425963488844	0.6666666666666666
0.5030425963488844	0.6745562130177515
0.5050709939148073	0.6745562130177515
0.5050709939148073	0.6804733727810651
0.5070993914807302	0.6804733727810651
0.5070993914807302	0.6863905325443787
0.5111561866125761	0.6863905325443787
0.5111561866125761	0.6883629191321499
0.5152129817444219	0.6883629191321499
0.5152129817444219	0.6923076923076923
0.5172413793103449	0.6923076923076923
0.5172413793103449	0.7041420118343196
0.5314401622718052	0.7041420118343196
0.5314401622718052	0.7080867850098619
0.5334685598377282	0.7080867850098619
0.5334685598377282	0.7120315581854043
0.5456389452332657	0.7120315581854043
0.5456389452332657	0.7159763313609467
0.5476673427991886	0.7159763313609467
0.5476673427991886	0.7218934911242604
0.5537525354969574	0.7218934911242604
0.5537525354969574	0.7238658777120316
0.5557809330628803	0.7238658777120316
0.5557809330628803	0.7258382642998028
0.5598377281947262	0.7258382642998028
0.5598377281947262	0.727810650887574
0.5679513184584178	0.727810650887574
0.5679513184584178	0.7297830374753451
0.5699797160243407	0.7297830374753451
0.5699797160243407	0.7337278106508875
0.5720081135902637	0.7337278106508875
0.5720081135902637	0.73767258382643
0.5740365111561866	0.73767258382643
0.5740365111561866	0.7396449704142012
0.5801217038539553	0.7396449704142012
0.5801217038539553	0.7435897435897436
0.5841784989858012	0.7435897435897436
0.5841784989858012	0.7495069033530573
0.5862068965517241	0.7495069033530573
0.5862068965517241	0.7514792899408284
0.6044624746450304	0.7514792899408284
0.6044624746450304	0.7534516765285996
0.6064908722109533	0.7534516765285996
0.6064908722109533	0.7593688362919132
0.6105476673427992	0.7593688362919132
0.6105476673427992	0.7633136094674556
0.6166328600405679	0.7633136094674556
0.6166328600405679	0.7672583826429981
0.6206896551724138	0.7672583826429981
0.6206896551724138	0.7731755424063116
0.6227180527383367	0.7731755424063116
0.6227180527383367	0.777120315581854
0.6247464503042597	0.777120315581854
0.6247464503042597	0.7830374753451677
0.6348884381338742	0.7830374753451677
0.6348884381338742	0.7850098619329389
0.6389452332657201	0.7850098619329389
0.6389452332657201	0.7909270216962525
0.6450304259634888	0.7909270216962525
0.6450304259634888	0.7928994082840237
0.6511156186612576	0.7928994082840237
0.6511156186612576	0.7948717948717948
0.6572008113590264	0.7948717948717948
0.6572008113590264	0.796844181459566
0.6592292089249493	0.796844181459566
0.6592292089249493	0.7988165680473372
0.6632860040567952	0.7988165680473372
0.6632860040567952	0.8007889546351085
0.665314401622718	0.8007889546351085
0.665314401622718	0.8047337278106509
0.6693711967545639	0.8047337278106509
0.6693711967545639	0.8086785009861933
0.6754563894523327	0.8086785009861933
0.6754563894523327	0.8106508875739645
0.6774847870182555	0.8106508875739645
0.6774847870182555	0.8126232741617357
0.6795131845841785	0.8126232741617357
0.6795131845841785	0.814595660749507
0.6835699797160243	0.814595660749507
0.6835699797160243	0.8185404339250493
0.691683569979716	0.8185404339250493
0.691683569979716	0.8205128205128205
0.6937119675456389	0.8205128205128205
0.6937119675456389	0.8244575936883629
0.7119675456389453	0.8244575936883629
0.7119675456389453	0.8303747534516766
0.7139959432048681	0.8303747534516766
0.7139959432048681	0.8362919132149902
0.7281947261663286	0.8362919132149902
0.7281947261663286	0.8382642998027613
0.7302231237322515	0.8382642998027613
0.7302231237322515	0.8441814595660749
0.7342799188640974	0.8441814595660749
0.7342799188640974	0.8500986193293886
0.7363083164300203	0.8500986193293886
0.7363083164300203	0.8520710059171598
0.7383367139959433	0.8520710059171598
0.7383367139959433	0.8579881656804734
0.7403651115618661	0.8579881656804734
0.7403651115618661	0.8619329388560157
0.742393509127789	0.8619329388560157
0.742393509127789	0.8658777120315582
0.7484787018255578	0.8658777120315582
0.7484787018255578	0.8678500986193294
0.7545638945233266	0.8678500986193294
0.7545638945233266	0.8717948717948718
0.7565922920892495	0.8717948717948718
0.7565922920892495	0.8757396449704142
0.7586206896551724	0.8757396449704142
0.7586206896551724	0.8777120315581854
0.7606490872210954	0.8777120315581854
0.7606490872210954	0.883629191321499
0.768762677484787	0.883629191321499
0.768762677484787	0.8895463510848126
0.7809330628803245	0.8895463510848126
0.7809330628803245	0.893491124260355
0.7849898580121704	0.893491124260355
0.7849898580121704	0.8954635108481263
0.7870182555780934	0.8954635108481263
0.7870182555780934	0.8974358974358975
0.7890466531440162	0.8974358974358975
0.7890466531440162	0.8994082840236687
0.7971602434077079	0.8994082840236687
0.7971602434077079	0.903353057199211
0.7991886409736308	0.903353057199211
0.7991886409736308	0.9072978303747534
0.8032454361054767	0.9072978303747534
0.8032454361054767	0.9092702169625246
0.8255578093306288	0.9092702169625246
0.8255578093306288	0.9112426035502958
0.8275862068965517	0.9112426035502958
0.8275862068965517	0.9132149901380671
0.8316430020283976	0.9132149901380671
0.8316430020283976	0.9171597633136095
0.8336713995943205	0.9171597633136095
0.8336713995943205	0.9191321499013807
0.8397565922920892	0.9191321499013807
0.8397565922920892	0.9230769230769231
0.8519269776876268	0.9230769230769231
0.8519269776876268	0.9250493096646942
0.8600405679513184	0.9250493096646942
0.8600405679513184	0.9270216962524654
0.8661257606490872	0.9270216962524654
0.8661257606490872	0.9349112426035503
0.8742393509127789	0.9349112426035503
0.8742393509127789	0.9388560157790927
0.8782961460446247	0.9388560157790927
0.8782961460446247	0.9408284023668639
0.8985801217038539	0.9408284023668639
0.8985801217038539	0.9428007889546351
0.9046653144016227	0.9428007889546351
0.9046653144016227	0.9447731755424064
0.9066937119675457	0.9447731755424064
0.9066937119675457	0.9467455621301775
0.9087221095334685	0.9467455621301775
0.9087221095334685	0.9487179487179487
0.9107505070993914	0.9487179487179487
0.9107505070993914	0.9506903353057199
0.9127789046653144	0.9506903353057199
0.9127789046653144	0.9526627218934911
0.9148073022312373	0.9526627218934911
0.9148073022312373	0.9546351084812623
0.9290060851926978	0.9546351084812623
0.9290060851926978	0.9566074950690335
0.9330628803245437	0.9566074950690335
0.9330628803245437	0.9585798816568047
0.9371196754563894	0.9585798816568047
0.9371196754563894	0.960552268244576
0.9391480730223124	0.960552268244576
0.9391480730223124	0.9625246548323472
0.949290060851927	0.9625246548323472
0.949290060851927	0.9644970414201184
0.9513184584178499	0.9644970414201184
0.9513184584178499	0.9684418145956607
0.9533468559837728	0.9684418145956607
0.9533468559837728	0.9723865877712031
0.9614604462474645	0.9723865877712031
0.9614604462474645	0.9743589743589743
0.9634888438133874	0.9743589743589743
0.9634888438133874	0.9783037475345168
0.9716024340770791	0.9783037475345168
0.9716024340770791	0.980276134122288
0.973630831643002	0.980276134122288
0.973630831643002	0.9901380670611439
0.9878296146044625	0.9901380670611439
0.9878296146044625	0.9921104536489151
0.9939148073022313	0.9921104536489151
0.9939148073022313	0.9940828402366864
0.9979716024340771	0.9940828402366864
0.9979716024340771	0.9960552268244576
1.0	0.9960552268244576
1.0	1.0


==> data/prefix/agnews/roc/prefix_20.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.04930966469428008
0.002028397565922921	0.04930966469428008
0.002028397565922921	0.05325443786982249
0.008113590263691683	0.05325443786982249
0.008113590263691683	0.06903353057199212
0.010141987829614604	0.06903353057199212
0.010141987829614604	0.08481262327416174
0.014198782961460446	0.08481262327416174
0.014198782961460446	0.08678500986193294
0.016227180527383367	0.08678500986193294
0.016227180527383367	0.09664694280078895
0.018255578093306288	0.09664694280078895
0.018255578093306288	0.10256410256410256
0.02028397565922921	0.10256410256410256
0.02028397565922921	0.11637080867850098
0.02231237322515213	0.11637080867850098
0.02231237322515213	0.1242603550295858
0.02434077079107505	0.1242603550295858
0.02434077079107505	0.15187376725838264
0.028397565922920892	0.15187376725838264
0.028397565922920892	0.15976331360946747
0.032454361054766734	0.15976331360946747
0.032454361054766734	0.16370808678500987
0.034482758620689655	0.16370808678500987
0.034482758620689655	0.16568047337278108
0.036511156186612576	0.16568047337278108
0.036511156186612576	0.16962524654832348
0.038539553752535496	0.16962524654832348
0.038539553752535496	0.1755424063116371
0.04462474645030426	0.1755424063116371
0.04462474645030426	0.20118343195266272
0.04665314401622718	0.20118343195266272
0.04665314401622718	0.20315581854043394
0.0486815415821501	0.20315581854043394
0.0486815415821501	0.21301775147928995
0.05070993914807302	0.21301775147928995
0.05070993914807302	0.21893491124260356
0.05273833671399594	0.21893491124260356
0.05273833671399594	0.22485207100591717
0.05476673427991886	0.22485207100591717
0.05476673427991886	0.23471400394477318
0.056795131845841784	0.23471400394477318
0.056795131845841784	0.24260355029585798
0.058823529411764705	0.24260355029585798
0.058823529411764705	0.2485207100591716
0.060851926977687626	0.2485207100591716
0.060851926977687626	0.2603550295857988
0.06490872210953347	0.2603550295857988
0.06490872210953347	0.26429980276134124
0.06693711967545639	0.26429980276134124
0.06693711967545639	0.2682445759368836
0.06896551724137931	0.2682445759368836
0.06896551724137931	0.2702169625246548
0.07099391480730223	0.2702169625246548
0.07099391480730223	0.27218934911242604
0.07302231237322515	0.27218934911242604
0.07302231237322515	0.2781065088757396
0.07505070993914807	0.2781065088757396
0.07505070993914807	0.28205128205128205
0.08316430020283976	0.28205128205128205
0.08316430020283976	0.2978303747534517
0.0872210953346856	0.2978303747534517
0.0872210953346856	0.3136094674556213
0.08924949290060852	0.3136094674556213
0.08924949290060852	0.3175542406311637
0.09533468559837728	0.3175542406311637
0.09533468559837728	0.31952662721893493
0.09939148073022312	0.31952662721893493
0.09939148073022312	0.3214990138067061
0.10344827586206896	0.3214990138067061
0.10344827586206896	0.32741617357001973
0.10547667342799188	0.32741617357001973
0.10547667342799188	0.33530571992110453
0.1075050709939148	0.33530571992110453
0.1075050709939148	0.34122287968441817
0.11561866125760649	0.34122287968441817
0.11561866125760649	0.3431952662721893
0.11764705882352941	0.3431952662721893
0.11764705882352941	0.34714003944773175
0.11967545638945233	0.34714003944773175
0.11967545638945233	0.3510848126232742
0.12170385395537525	0.3510848126232742
0.12170385395537525	0.3609467455621302
0.12373225152129817	0.3609467455621302
0.12373225152129817	0.36489151873767256
0.1257606490872211	0.36489151873767256
0.1257606490872211	0.368836291913215
0.12778904665314403	0.368836291913215
0.12778904665314403	0.3708086785009862
0.1359026369168357	0.3708086785009862
0.1359026369168357	0.3747534516765286
0.13995943204868155	0.3747534516765286
0.13995943204868155	0.3826429980276134
0.1460446247464503	0.3826429980276134
0.1460446247464503	0.39447731755424065
0.14807302231237324	0.39447731755424065
0.14807302231237324	0.398422090729783
0.15010141987829614	0.398422090729783
0.15010141987829614	0.40039447731755423
0.15212981744421908	0.40039447731755423
0.15212981744421908	0.40236686390532544
0.15415821501014199	0.40236686390532544
0.15415821501014199	0.40433925049309666
0.15821501014198783	0.40433925049309666
0.15821501014198783	0.40631163708086787
0.16024340770791076	0.40631163708086787
0.16024340770791076	0.41025641025641024
0.16835699797160245	0.41025641025641024
0.16835699797160245	0.41222879684418146
0.1744421906693712	0.41222879684418146
0.1744421906693712	0.4240631163708087
0.17647058823529413	0.4240631163708087
0.17647058823529413	0.4260355029585799
0.17849898580121704	0.4260355029585799
0.17849898580121704	0.4280078895463511
0.18864097363083165	0.4280078895463511
0.18864097363083165	0.42998027613412226
0.19066937119675456	0.42998027613412226
0.19066937119675456	0.46942800788954636
0.20081135902636918	0.46942800788954636
0.20081135902636918	0.47534516765285995
0.2028397565922921	0.47534516765285995
0.2028397565922921	0.4812623274161736
0.20689655172413793	0.4812623274161736
0.20689655172413793	0.4930966469428008
0.21095334685598377	0.4930966469428008
0.21095334685598377	0.4970414201183432
0.21703853955375255	0.4970414201183432
0.21703853955375255	0.504930966469428
0.2210953346855984	0.504930966469428
0.2210953346855984	0.5069033530571992
0.2231237322515213	0.5069033530571992
0.2231237322515213	0.5128205128205128
0.22920892494929007	0.5128205128205128
0.22920892494929007	0.5207100591715976
0.23123732251521298	0.5207100591715976
0.23123732251521298	0.5226824457593688
0.2332657200811359	0.5226824457593688
0.2332657200811359	0.5325443786982249
0.23529411764705882	0.5325443786982249
0.23529411764705882	0.5404339250493096
0.2413793103448276	0.5404339250493096
0.2413793103448276	0.5443786982248521
0.2434077079107505	0.5443786982248521
0.2434077079107505	0.5463510848126233
0.24543610547667344	0.5463510848126233
0.24543610547667344	0.5483234714003945
0.24746450304259635	0.5483234714003945
0.24746450304259635	0.5542406311637081
0.24949290060851928	0.5542406311637081
0.24949290060851928	0.5562130177514792
0.2515212981744422	0.5562130177514792
0.2515212981744422	0.5581854043392505
0.25557809330628806	0.5581854043392505
0.25557809330628806	0.5621301775147929
0.25760649087221094	0.5621301775147929
0.25760649087221094	0.5660749506903353
0.2616632860040568	0.5660749506903353
0.2616632860040568	0.5739644970414202
0.2657200811359026	0.5739644970414202
0.2657200811359026	0.5779092702169625
0.26774847870182555	0.5779092702169625
0.26774847870182555	0.5798816568047337
0.2738336713995943	0.5798816568047337
0.2738336713995943	0.591715976331361
0.2778904665314402	0.591715976331361
0.2778904665314402	0.5996055226824457
0.2880324543610548	0.5996055226824457
0.2880324543610548	0.6015779092702169
0.29006085192697767	0.6015779092702169
0.29006085192697767	0.6035502958579881
0.2920892494929006	0.6035502958579881
0.2920892494929006	0.6074950690335306
0.29817444219066935	0.6074950690335306
0.29817444219066935	0.6153846153846154
0.3022312373225152	0.6153846153846154
0.3022312373225152	0.621301775147929
0.30425963488843816	0.621301775147929
0.30425963488843816	0.6252465483234714
0.30628803245436104	0.6252465483234714
0.30628803245436104	0.6272189349112426
0.30831643002028397	0.6272189349112426
0.30831643002028397	0.631163708086785
0.3103448275862069	0.631163708086785
0.3103448275862069	0.6331360946745562
0.31237322515212984	0.6331360946745562
0.31237322515212984	0.6351084812623274
0.31643002028397565	0.6351084812623274
0.31643002028397565	0.6390532544378699
0.3204868154158215	0.6390532544378699
0.3204868154158215	0.6410256410256411
0.3265720081135903	0.6410256410256411
0.3265720081135903	0.6449704142011834
0.3286004056795132	0.6449704142011834
0.3286004056795132	0.6489151873767258
0.3306288032454361	0.6489151873767258
0.3306288032454361	0.6568047337278107
0.33468559837728196	0.6568047337278107
0.33468559837728196	0.6587771203155819
0.34279918864097364	0.6587771203155819
0.34279918864097364	0.6607495069033531
0.3448275862068966	0.6607495069033531
0.3448275862068966	0.6646942800788954
0.34685598377281945	0.6646942800788954
0.34685598377281945	0.6686390532544378
0.3488843813387424	0.6686390532544378
0.3488843813387424	0.6706114398422091
0.35294117647058826	0.6706114398422091
0.35294117647058826	0.6765285996055227
0.35496957403651114	0.6765285996055227
0.35496957403651114	0.6785009861932939
0.36105476673427994	0.6785009861932939
0.36105476673427994	0.6804733727810651
0.3630831643002028	0.6804733727810651
0.3630831643002028	0.6863905325443787
0.3691683569979716	0.6863905325443787
0.3691683569979716	0.6883629191321499
0.3752535496957404	0.6883629191321499
0.3752535496957404	0.6923076923076923
0.38742393509127787	0.6923076923076923
0.38742393509127787	0.6942800788954635
0.3894523326572008	0.6942800788954635
0.3894523326572008	0.6962524654832347
0.39148073022312374	0.6962524654832347
0.39148073022312374	0.7001972386587771
0.39553752535496955	0.7001972386587771
0.39553752535496955	0.7041420118343196
0.40365111561866124	0.7041420118343196
0.40365111561866124	0.7100591715976331
0.4077079107505071	0.7100591715976331
0.4077079107505071	0.7120315581854043
0.4117647058823529	0.7120315581854043
0.4117647058823529	0.7140039447731755
0.41379310344827586	0.7140039447731755
0.41379310344827586	0.717948717948718
0.4158215010141988	0.717948717948718
0.4158215010141988	0.7199211045364892
0.4239350912778905	0.7199211045364892
0.4239350912778905	0.7218934911242604
0.4259634888438134	0.7218934911242604
0.4259634888438134	0.7317554240631163
0.4279918864097363	0.7317554240631163
0.4279918864097363	0.7337278106508875
0.4300202839756592	0.7337278106508875
0.4300202839756592	0.7357001972386588
0.4381338742393509	0.7357001972386588
0.4381338742393509	0.73767258382643
0.44421906693711966	0.73767258382643
0.44421906693711966	0.7396449704142012
0.4482758620689655	0.7396449704142012
0.4482758620689655	0.7416173570019724
0.45030425963488846	0.7416173570019724
0.45030425963488846	0.7435897435897436
0.45233265720081134	0.7435897435897436
0.45233265720081134	0.747534516765286
0.4543610547667343	0.747534516765286
0.4543610547667343	0.7495069033530573
0.45841784989858014	0.7495069033530573
0.45841784989858014	0.7593688362919132
0.46247464503042596	0.7593688362919132
0.46247464503042596	0.7613412228796844
0.4645030425963489	0.7613412228796844
0.4645030425963489	0.7672583826429981
0.4685598377281947	0.7672583826429981
0.4685598377281947	0.7692307692307693
0.4726166328600406	0.7692307692307693
0.4726166328600406	0.7712031558185405
0.486815415821501	0.7712031558185405
0.486815415821501	0.7751479289940828
0.4908722109533469	0.7751479289940828
0.4908722109533469	0.7928994082840237
0.49290060851926976	0.7928994082840237
0.49290060851926976	0.7948717948717948
0.4969574036511156	0.7948717948717948
0.4969574036511156	0.796844181459566
0.49898580121703856	0.796844181459566
0.49898580121703856	0.7988165680473372
0.5070993914807302	0.7988165680473372
0.5070993914807302	0.8007889546351085
0.5091277890466531	0.8007889546351085
0.5091277890466531	0.8027613412228797
0.5172413793103449	0.8027613412228797
0.5172413793103449	0.8047337278106509
0.5212981744421906	0.8047337278106509
0.5212981744421906	0.8086785009861933
0.5233265720081136	0.8086785009861933
0.5233265720081136	0.8106508875739645
0.5273833671399595	0.8106508875739645
0.5273833671399595	0.814595660749507
0.5314401622718052	0.814595660749507
0.5314401622718052	0.8165680473372781
0.537525354969574	0.8165680473372781
0.537525354969574	0.8205128205128205
0.539553752535497	0.8205128205128205
0.539553752535497	0.8284023668639053
0.5415821501014199	0.8284023668639053
0.5415821501014199	0.8303747534516766
0.5456389452332657	0.8303747534516766
0.5456389452332657	0.8323471400394478
0.5476673427991886	0.8323471400394478
0.5476673427991886	0.8402366863905325
0.5517241379310345	0.8402366863905325
0.5517241379310345	0.8441814595660749
0.5557809330628803	0.8441814595660749
0.5557809330628803	0.8500986193293886
0.5780933062880325	0.8500986193293886
0.5780933062880325	0.8520710059171598
0.5841784989858012	0.8520710059171598
0.5841784989858012	0.8560157790927022
0.5943204868154158	0.8560157790927022
0.5943204868154158	0.8658777120315582
0.6166328600405679	0.8658777120315582
0.6166328600405679	0.8698224852071006
0.6186612576064908	0.8698224852071006
0.6186612576064908	0.8717948717948718
0.6227180527383367	0.8717948717948718
0.6227180527383367	0.873767258382643
0.6267748478701826	0.873767258382643
0.6267748478701826	0.8777120315581854
0.6328600405679513	0.8777120315581854
0.6328600405679513	0.8796844181459567
0.6348884381338742	0.8796844181459567
0.6348884381338742	0.8816568047337278
0.6369168356997972	0.8816568047337278
0.6369168356997972	0.883629191321499
0.6450304259634888	0.883629191321499
0.6450304259634888	0.8856015779092702
0.6531440162271805	0.8856015779092702
0.6531440162271805	0.8875739644970414
0.6551724137931034	0.8875739644970414
0.6551724137931034	0.893491124260355
0.6612576064908722	0.893491124260355
0.6612576064908722	0.8974358974358975
0.6754563894523327	0.8974358974358975
0.6754563894523327	0.8994082840236687
0.6774847870182555	0.8994082840236687
0.6774847870182555	0.903353057199211
0.6835699797160243	0.903353057199211
0.6835699797160243	0.9053254437869822
0.6876267748478702	0.9053254437869822
0.6876267748478702	0.9072978303747534
0.691683569979716	0.9072978303747534
0.691683569979716	0.9092702169625246
0.6977687626774848	0.9092702169625246
0.6977687626774848	0.9112426035502958
0.7058823529411765	0.9112426035502958
0.7058823529411765	0.9151873767258383
0.7079107505070994	0.9151873767258383
0.7079107505070994	0.9171597633136095
0.716024340770791	0.9171597633136095
0.716024340770791	0.9191321499013807
0.7322515212981744	0.9191321499013807
0.7322515212981744	0.9211045364891519
0.7363083164300203	0.9211045364891519
0.7363083164300203	0.9250493096646942
0.7383367139959433	0.9250493096646942
0.7383367139959433	0.9270216962524654
0.7403651115618661	0.9270216962524654
0.7403651115618661	0.9289940828402367
0.742393509127789	0.9289940828402367
0.742393509127789	0.9329388560157791
0.744421906693712	0.9329388560157791
0.744421906693712	0.9349112426035503
0.7464503042596349	0.9349112426035503
0.7464503042596349	0.9368836291913215
0.7484787018255578	0.9368836291913215
0.7484787018255578	0.9388560157790927
0.7545638945233266	0.9388560157790927
0.7545638945233266	0.9408284023668639
0.7728194726166329	0.9408284023668639
0.7728194726166329	0.9428007889546351
0.7829614604462475	0.9428007889546351
0.7829614604462475	0.9447731755424064
0.7849898580121704	0.9447731755424064
0.7849898580121704	0.9487179487179487
0.8154158215010142	0.9487179487179487
0.8154158215010142	0.9526627218934911
0.8377281947261663	0.9526627218934911
0.8377281947261663	0.9546351084812623
0.8397565922920892	0.9546351084812623
0.8397565922920892	0.9585798816568047
0.8417849898580122	0.9585798816568047
0.8417849898580122	0.960552268244576
0.8438133874239351	0.960552268244576
0.8438133874239351	0.9625246548323472
0.8498985801217038	0.9625246548323472
0.8498985801217038	0.9644970414201184
0.8580121703853956	0.9644970414201184
0.8580121703853956	0.9684418145956607
0.8620689655172413	0.9684418145956607
0.8620689655172413	0.9704142011834319
0.8823529411764706	0.9704142011834319
0.8823529411764706	0.9723865877712031
0.8864097363083164	0.9723865877712031
0.8864097363083164	0.9743589743589743
0.8924949290060852	0.9743589743589743
0.8924949290060852	0.9763313609467456
0.896551724137931	0.9763313609467456
0.896551724137931	0.980276134122288
0.9066937119675457	0.980276134122288
0.9066937119675457	0.9822485207100592
0.9107505070993914	0.9822485207100592
0.9107505070993914	0.9842209072978304
0.9269776876267748	0.9842209072978304
0.9269776876267748	0.9861932938856016
0.9330628803245437	0.9861932938856016
0.9330628803245437	0.9881656804733728
0.9533468559837728	0.9881656804733728
0.9533468559837728	0.9901380670611439
0.9675456389452333	0.9901380670611439
0.9675456389452333	0.9921104536489151
0.9817444219066938	0.9921104536489151
0.9817444219066938	0.9940828402366864
0.9939148073022313	0.9940828402366864
0.9939148073022313	0.9960552268244576
0.9979716024340771	0.9960552268244576
0.9979716024340771	1.0
1.0	1.0


==> data/prefix/agnews/roc/prefix_30.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.01972386587771203
0.002028397565922921	0.01972386587771203
0.002028397565922921	0.021696252465483234
0.004056795131845842	0.021696252465483234
0.004056795131845842	0.03353057199211045
0.006085192697768763	0.03353057199211045
0.006085192697768763	0.04930966469428008
0.008113590263691683	0.04930966469428008
0.008113590263691683	0.055226824457593686
0.012170385395537525	0.055226824457593686
0.012170385395537525	0.0670611439842209
0.016227180527383367	0.0670611439842209
0.016227180527383367	0.08086785009861933
0.018255578093306288	0.08086785009861933
0.018255578093306288	0.08678500986193294
0.02028397565922921	0.08678500986193294
0.02028397565922921	0.09072978303747535
0.02434077079107505	0.09072978303747535
0.02434077079107505	0.10256410256410256
0.02636916835699797	0.10256410256410256
0.02636916835699797	0.11439842209072978
0.028397565922920892	0.11439842209072978
0.028397565922920892	0.11637080867850098
0.030425963488843813	0.11637080867850098
0.030425963488843813	0.126232741617357
0.034482758620689655	0.126232741617357
0.034482758620689655	0.1282051282051282
0.038539553752535496	0.1282051282051282
0.038539553752535496	0.16173570019723865
0.04056795131845842	0.16173570019723865
0.04056795131845842	0.16568047337278108
0.04259634888438134	0.16568047337278108
0.04259634888438134	0.16765285996055226
0.04462474645030426	0.16765285996055226
0.04462474645030426	0.1794871794871795
0.04665314401622718	0.1794871794871795
0.04665314401622718	0.1913214990138067
0.0486815415821501	0.1913214990138067
0.0486815415821501	0.1992110453648915
0.05070993914807302	0.1992110453648915
0.05070993914807302	0.20512820512820512
0.05476673427991886	0.20512820512820512
0.05476673427991886	0.20907297830374755
0.058823529411764705	0.20907297830374755
0.058823529411764705	0.21499013806706113
0.060851926977687626	0.21499013806706113
0.060851926977687626	0.21893491124260356
0.06288032454361055	0.21893491124260356
0.06288032454361055	0.22485207100591717
0.06490872210953347	0.22485207100591717
0.06490872210953347	0.22879684418145957
0.06693711967545639	0.22879684418145957
0.06693711967545639	0.23076923076923078
0.06896551724137931	0.23076923076923078
0.06896551724137931	0.2406311637080868
0.07099391480730223	0.2406311637080868
0.07099391480730223	0.2445759368836292
0.07302231237322515	0.2445759368836292
0.07302231237322515	0.27613412228796846
0.07505070993914807	0.27613412228796846
0.07505070993914807	0.29191321499013806
0.07707910750507099	0.29191321499013806
0.07707910750507099	0.2938856015779093
0.07910750507099391	0.2938856015779093
0.07910750507099391	0.2958579881656805
0.08316430020283976	0.2958579881656805
0.08316430020283976	0.2978303747534517
0.08519269776876268	0.2978303747534517
0.08519269776876268	0.30177514792899407
0.08924949290060852	0.30177514792899407
0.08924949290060852	0.3116370808678501
0.09127789046653144	0.3116370808678501
0.09127789046653144	0.3136094674556213
0.09330628803245436	0.3136094674556213
0.09330628803245436	0.3234714003944773
0.09533468559837728	0.3234714003944773
0.09533468559837728	0.32741617357001973
0.09939148073022312	0.32741617357001973
0.09939148073022312	0.3333333333333333
0.10141987829614604	0.3333333333333333
0.10141987829614604	0.33925049309664695
0.10344827586206896	0.33925049309664695
0.10344827586206896	0.3431952662721893
0.10547667342799188	0.3431952662721893
0.10547667342799188	0.34516765285996054
0.1075050709939148	0.34516765285996054
0.1075050709939148	0.3530571992110454
0.11156186612576065	0.3530571992110454
0.11156186612576065	0.35502958579881655
0.11359026369168357	0.35502958579881655
0.11359026369168357	0.36489151873767256
0.11561866125760649	0.36489151873767256
0.11561866125760649	0.3668639053254438
0.12373225152129817	0.3668639053254438
0.12373225152129817	0.3708086785009862
0.1257606490872211	0.3708086785009862
0.1257606490872211	0.3747534516765286
0.12981744421906694	0.3747534516765286
0.12981744421906694	0.3767258382642998
0.13184584178498987	0.3767258382642998
0.13184584178498987	0.38461538461538464
0.13387423935091278	0.38461538461538464
0.13387423935091278	0.3865877712031558
0.1359026369168357	0.3865877712031558
0.1359026369168357	0.39250493096646943
0.13995943204868155	0.39250493096646943
0.13995943204868155	0.39447731755424065
0.14198782961460446	0.39447731755424065
0.14198782961460446	0.40039447731755423
0.1460446247464503	0.40039447731755423
0.1460446247464503	0.40433925049309666
0.14807302231237324	0.40433925049309666
0.14807302231237324	0.41025641025641024
0.15212981744421908	0.41025641025641024
0.15212981744421908	0.4161735700197239
0.15618661257606492	0.4161735700197239
0.15618661257606492	0.4181459566074951
0.16024340770791076	0.4181459566074951
0.16024340770791076	0.42011834319526625
0.16227180527383367	0.42011834319526625
0.16227180527383367	0.4280078895463511
0.1643002028397566	0.4280078895463511
0.1643002028397566	0.4378698224852071
0.1663286004056795	0.4378698224852071
0.1663286004056795	0.43984220907297833
0.16835699797160245	0.43984220907297833
0.16835699797160245	0.4457593688362919
0.1724137931034483	0.4457593688362919
0.1724137931034483	0.4477317554240631
0.17849898580121704	0.4477317554240631
0.17849898580121704	0.4516765285996055
0.18255578093306288	0.4516765285996055
0.18255578093306288	0.45759368836291914
0.1845841784989858	0.45759368836291914
0.1845841784989858	0.46153846153846156
0.18864097363083165	0.46153846153846156
0.18864097363083165	0.46745562130177515
0.1947261663286004	0.46745562130177515
0.1947261663286004	0.47337278106508873
0.19675456389452334	0.47337278106508873
0.19675456389452334	0.47534516765285995
0.20081135902636918	0.47534516765285995
0.20081135902636918	0.4812623274161736
0.20486815415821502	0.4812623274161736
0.20486815415821502	0.4832347140039448
0.20689655172413793	0.4832347140039448
0.20689655172413793	0.4911242603550296
0.20892494929006086	0.4911242603550296
0.20892494929006086	0.4930966469428008
0.2150101419878296	0.4930966469428008
0.2150101419878296	0.49506903353057197
0.21703853955375255	0.49506903353057197
0.21703853955375255	0.4990138067061144
0.21906693711967545	0.4990138067061144
0.21906693711967545	0.5069033530571992
0.2210953346855984	0.5069033530571992
0.2210953346855984	0.5088757396449705
0.2231237322515213	0.5088757396449705
0.2231237322515213	0.5187376725838264
0.22718052738336714	0.5187376725838264
0.22718052738336714	0.5305719921104537
0.23529411764705882	0.5305719921104537
0.23529411764705882	0.5404339250493096
0.23732251521298176	0.5404339250493096
0.23732251521298176	0.5443786982248521
0.2413793103448276	0.5443786982248521
0.2413793103448276	0.5463510848126233
0.2434077079107505	0.5463510848126233
0.2434077079107505	0.5502958579881657
0.24543610547667344	0.5502958579881657
0.24543610547667344	0.5562130177514792
0.2535496957403651	0.5562130177514792
0.2535496957403651	0.5621301775147929
0.25557809330628806	0.5621301775147929
0.25557809330628806	0.5641025641025641
0.25963488843813387	0.5641025641025641
0.25963488843813387	0.5660749506903353
0.2657200811359026	0.5660749506903353
0.2657200811359026	0.5700197238658777
0.26774847870182555	0.5700197238658777
0.26774847870182555	0.5779092702169625
0.2697768762677485	0.5779092702169625
0.2697768762677485	0.5818540433925049
0.2718052738336714	0.5818540433925049
0.2718052738336714	0.5857988165680473
0.2778904665314402	0.5857988165680473
0.2778904665314402	0.5897435897435898
0.2799188640973631	0.5897435897435898
0.2799188640973631	0.5936883629191322
0.281947261663286	0.5936883629191322
0.281947261663286	0.5956607495069034
0.28600405679513186	0.5956607495069034
0.28600405679513186	0.5976331360946746
0.2880324543610548	0.5976331360946746
0.2880324543610548	0.5996055226824457
0.2920892494929006	0.5996055226824457
0.2920892494929006	0.6015779092702169
0.29411764705882354	0.6015779092702169
0.29411764705882354	0.6035502958579881
0.2961460446247465	0.6035502958579881
0.2961460446247465	0.6074950690335306
0.29817444219066935	0.6074950690335306
0.29817444219066935	0.6094674556213018
0.3002028397565923	0.6094674556213018
0.3002028397565923	0.6153846153846154
0.30425963488843816	0.6153846153846154
0.30425963488843816	0.6252465483234714
0.30831643002028397	0.6252465483234714
0.30831643002028397	0.631163708086785
0.3103448275862069	0.631163708086785
0.3103448275862069	0.6331360946745562
0.31237322515212984	0.6331360946745562
0.31237322515212984	0.6390532544378699
0.31643002028397565	0.6390532544378699
0.31643002028397565	0.6410256410256411
0.3225152129817444	0.6410256410256411
0.3225152129817444	0.6489151873767258
0.3265720081135903	0.6489151873767258
0.3265720081135903	0.650887573964497
0.3306288032454361	0.650887573964497
0.3306288032454361	0.6568047337278107
0.332657200811359	0.6568047337278107
0.332657200811359	0.6587771203155819
0.33468559837728196	0.6587771203155819
0.33468559837728196	0.6627218934911243
0.3367139959432049	0.6627218934911243
0.3367139959432049	0.6646942800788954
0.33874239350912777	0.6646942800788954
0.33874239350912777	0.6666666666666666
0.34685598377281945	0.6666666666666666
0.34685598377281945	0.6745562130177515
0.3488843813387424	0.6745562130177515
0.3488843813387424	0.6765285996055227
0.3509127789046653	0.6765285996055227
0.3509127789046653	0.6785009861932939
0.35496957403651114	0.6785009861932939
0.35496957403651114	0.6824457593688363
0.3671399594320487	0.6824457593688363
0.3671399594320487	0.6923076923076923
0.3691683569979716	0.6923076923076923
0.3691683569979716	0.6962524654832347
0.3711967545638945	0.6962524654832347
0.3711967545638945	0.7041420118343196
0.3772819472616633	0.7041420118343196
0.3772819472616633	0.7080867850098619
0.385395537525355	0.7080867850098619
0.385395537525355	0.7100591715976331
0.3894523326572008	0.7100591715976331
0.3894523326572008	0.7120315581854043
0.3935091277890467	0.7120315581854043
0.3935091277890467	0.7159763313609467
0.39553752535496955	0.7159763313609467
0.39553752535496955	0.7218934911242604
0.40365111561866124	0.7218934911242604
0.40365111561866124	0.7238658777120316
0.4077079107505071	0.7238658777120316
0.4077079107505071	0.727810650887574
0.40973630831643004	0.727810650887574
0.40973630831643004	0.7297830374753451
0.4117647058823529	0.7297830374753451
0.4117647058823529	0.7317554240631163
0.41379310344827586	0.7317554240631163
0.41379310344827586	0.73767258382643
0.4178498985801217	0.73767258382643
0.4178498985801217	0.7396449704142012
0.42190669371196754	0.7396449704142012
0.42190669371196754	0.7435897435897436
0.4279918864097363	0.7435897435897436
0.4279918864097363	0.7455621301775148
0.44016227180527384	0.7455621301775148
0.44016227180527384	0.747534516765286
0.4421906693711968	0.747534516765286
0.4421906693711968	0.7495069033530573
0.4462474645030426	0.7495069033530573
0.4462474645030426	0.7514792899408284
0.45841784989858014	0.7514792899408284
0.45841784989858014	0.7593688362919132
0.460446247464503	0.7593688362919132
0.460446247464503	0.7633136094674556
0.4645030425963489	0.7633136094674556
0.4645030425963489	0.7672583826429981
0.486815415821501	0.7672583826429981
0.486815415821501	0.7692307692307693
0.49290060851926976	0.7692307692307693
0.49290060851926976	0.7712031558185405
0.4949290060851927	0.7712031558185405
0.4949290060851927	0.7731755424063116
0.4969574036511156	0.7731755424063116
0.4969574036511156	0.777120315581854
0.5010141987829615	0.777120315581854
0.5010141987829615	0.7810650887573964
0.5050709939148073	0.7810650887573964
0.5050709939148073	0.7830374753451677
0.5111561866125761	0.7830374753451677
0.5111561866125761	0.7850098619329389
0.5152129817444219	0.7850098619329389
0.5152129817444219	0.7869822485207101
0.5192697768762677	0.7869822485207101
0.5192697768762677	0.7928994082840237
0.5253549695740365	0.7928994082840237
0.5253549695740365	0.7948717948717948
0.5294117647058824	0.7948717948717948
0.5294117647058824	0.796844181459566
0.5354969574036511	0.796844181459566
0.5354969574036511	0.7988165680473372
0.5456389452332657	0.7988165680473372
0.5456389452332657	0.8007889546351085
0.5476673427991886	0.8007889546351085
0.5476673427991886	0.8027613412228797
0.5578093306288032	0.8027613412228797
0.5578093306288032	0.8047337278106509
0.5618661257606491	0.8047337278106509
0.5618661257606491	0.8067061143984221
0.563894523326572	0.8067061143984221
0.563894523326572	0.8086785009861933
0.5699797160243407	0.8086785009861933
0.5699797160243407	0.8126232741617357
0.5720081135902637	0.8126232741617357
0.5720081135902637	0.814595660749507
0.5801217038539553	0.814595660749507
0.5801217038539553	0.8165680473372781
0.5841784989858012	0.8165680473372781
0.5841784989858012	0.8185404339250493
0.5862068965517241	0.8185404339250493
0.5862068965517241	0.8224852071005917
0.5882352941176471	0.8224852071005917
0.5882352941176471	0.8244575936883629
0.592292089249493	0.8244575936883629
0.592292089249493	0.8264299802761341
0.5943204868154158	0.8264299802761341
0.5943204868154158	0.8284023668639053
0.5963488843813387	0.8284023668639053
0.5963488843813387	0.8303747534516766
0.5983772819472617	0.8303747534516766
0.5983772819472617	0.8323471400394478
0.6024340770791075	0.8323471400394478
0.6024340770791075	0.834319526627219
0.6064908722109533	0.834319526627219
0.6064908722109533	0.8362919132149902
0.6125760649087221	0.8362919132149902
0.6125760649087221	0.8382642998027613
0.6146044624746451	0.8382642998027613
0.6146044624746451	0.8422090729783037
0.6206896551724138	0.8422090729783037
0.6206896551724138	0.8461538461538461
0.6227180527383367	0.8461538461538461
0.6227180527383367	0.8500986193293886
0.6288032454361054	0.8500986193293886
0.6288032454361054	0.8520710059171598
0.6308316430020284	0.8520710059171598
0.6308316430020284	0.854043392504931
0.6328600405679513	0.854043392504931
0.6328600405679513	0.8560157790927022
0.6511156186612576	0.8560157790927022
0.6511156186612576	0.8579881656804734
0.6531440162271805	0.8579881656804734
0.6531440162271805	0.863905325443787
0.6612576064908722	0.863905325443787
0.6612576064908722	0.8658777120315582
0.665314401622718	0.8658777120315582
0.665314401622718	0.8698224852071006
0.6693711967545639	0.8698224852071006
0.6693711967545639	0.8717948717948718
0.6713995943204868	0.8717948717948718
0.6713995943204868	0.8757396449704142
0.6754563894523327	0.8757396449704142
0.6754563894523327	0.8777120315581854
0.6815415821501014	0.8777120315581854
0.6815415821501014	0.8796844181459567
0.6876267748478702	0.8796844181459567
0.6876267748478702	0.883629191321499
0.6896551724137931	0.883629191321499
0.6896551724137931	0.8915187376725838
0.6937119675456389	0.8915187376725838
0.6937119675456389	0.8954635108481263
0.6957403651115619	0.8954635108481263
0.6957403651115619	0.8974358974358975
0.6997971602434077	0.8974358974358975
0.6997971602434077	0.9013806706114399
0.7038539553752535	0.9013806706114399
0.7038539553752535	0.903353057199211
0.7079107505070994	0.903353057199211
0.7079107505070994	0.9053254437869822
0.7099391480730223	0.9053254437869822
0.7099391480730223	0.9072978303747534
0.718052738336714	0.9072978303747534
0.718052738336714	0.9112426035502958
0.7281947261663286	0.9112426035502958
0.7281947261663286	0.9132149901380671
0.7322515212981744	0.9132149901380671
0.7322515212981744	0.9171597633136095
0.7363083164300203	0.9171597633136095
0.7363083164300203	0.9191321499013807
0.742393509127789	0.9191321499013807
0.742393509127789	0.9211045364891519
0.744421906693712	0.9211045364891519
0.744421906693712	0.9270216962524654
0.7606490872210954	0.9270216962524654
0.7606490872210954	0.9289940828402367
0.7626774847870182	0.9289940828402367
0.7626774847870182	0.9349112426035503
0.7768762677484787	0.9349112426035503
0.7768762677484787	0.9368836291913215
0.7809330628803245	0.9368836291913215
0.7809330628803245	0.9388560157790927
0.7829614604462475	0.9388560157790927
0.7829614604462475	0.9408284023668639
0.7910750507099391	0.9408284023668639
0.7910750507099391	0.9447731755424064
0.7931034482758621	0.9447731755424064
0.7931034482758621	0.9467455621301775
0.8073022312373225	0.9467455621301775
0.8073022312373225	0.9487179487179487
0.8113590263691683	0.9487179487179487
0.8113590263691683	0.9506903353057199
0.8174442190669371	0.9506903353057199
0.8174442190669371	0.9526627218934911
0.8296146044624746	0.9526627218934911
0.8296146044624746	0.9546351084812623
0.847870182555781	0.9546351084812623
0.847870182555781	0.960552268244576
0.8539553752535497	0.960552268244576
0.8539553752535497	0.9625246548323472
0.8600405679513184	0.9625246548323472
0.8600405679513184	0.9684418145956607
0.8904665314401623	0.9684418145956607
0.8904665314401623	0.9704142011834319
0.9006085192697769	0.9704142011834319
0.9006085192697769	0.9723865877712031
0.9066937119675457	0.9723865877712031
0.9066937119675457	0.9743589743589743
0.9148073022312373	0.9743589743589743
0.9148073022312373	0.9763313609467456
0.9350912778904665	0.9763313609467456
0.9350912778904665	0.9822485207100592
0.947261663286004	0.9822485207100592
0.947261663286004	0.9842209072978304
0.9533468559837728	0.9842209072978304
0.9533468559837728	0.9861932938856016
0.9695740365111561	0.9861932938856016
0.9695740365111561	0.9881656804733728
0.973630831643002	0.9881656804733728
0.973630831643002	0.9901380670611439
0.9756592292089249	0.9901380670611439
0.9756592292089249	0.9921104536489151
0.9817444219066938	0.9921104536489151
0.9817444219066938	0.9940828402366864
0.9878296146044625	0.9940828402366864
0.9878296146044625	0.9960552268244576
0.9918864097363083	0.9960552268244576
0.9918864097363083	0.9980276134122288
1.0	0.9980276134122288
1.0	1.0


==> data/prefix/sst2/auc/prefix_0.tsv <==
ppl	auc
10.0	0.6366727878664219
31.625	0.673307968361799
100.0	0.6791371108737312
316.225	0.6719156954763134
1000.0	0.617104952570704
3162.28	0.6289312705290236
10000.0	0.5352729134910442
31622.775	0.5022784465755288
100000.0	0.473748854775536


==> data/prefix/sst2/auc/prefix_10.tsv <==
ppl	auc
10.0	0.6866105756728319
31.625	0.715448227852659
100.0	0.6721637440938424
316.225	0.6768286584170498
1000.0	0.6765526043104448
3162.28	0.6419458213809908
10000.0	0.629647410892535


==> data/prefix/sst2/auc/prefix_20.tsv <==
ppl	auc
31.625	0.7251261247204452
100.0	0.7357202011594273
316.225	0.6976047305271833
1000.0	0.6896191653564099


==> data/prefix/sst2/auc/prefix_30.tsv <==
ppl	auc
31.625	0.760469051934179
100.0	0.7364643470120144
316.225	0.7225536205096199


==> data/prefix/sst2/roc/incan.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.005917159763313609
0.002028397565922921	0.009861932938856016
0.002028397565922921	0.01775147928994083
0.004056795131845842	0.01775147928994083
0.004056795131845842	0.03747534516765286
0.006085192697768763	0.03944773175542406
0.006085192697768763	0.04339250493096647
0.008113590263691683	0.04339250493096647
0.008113590263691683	0.07495069033530571
0.008113590263691683	0.07889546351084813
0.008113590263691683	0.10059171597633136
0.010141987829614604	0.10059171597633136
0.010141987829614604	0.10848126232741617
0.012170385395537525	0.10848126232741617
0.012170385395537525	0.11637080867850098
0.014198782961460446	0.11637080867850098
0.014198782961460446	0.13214990138067062
0.016227180527383367	0.13214990138067062
0.016227180527383367	0.16765285996055226
0.018255578093306288	0.16765285996055226
0.018255578093306288	0.1814595660749507
0.02028397565922921	0.1814595660749507
0.02028397565922921	0.1932938856015779
0.02231237322515213	0.1932938856015779
0.02231237322515213	0.1952662721893491
0.028397565922920892	0.1952662721893491
0.028397565922920892	0.20710059171597633
0.030425963488843813	0.20710059171597633
0.030425963488843813	0.20907297830374755
0.030425963488843813	0.21301775147928995
0.030425963488843813	0.21499013806706113
0.032454361054766734	0.21499013806706113
0.032454361054766734	0.21893491124260356
0.034482758620689655	0.21893491124260356
0.034482758620689655	0.22485207100591717
0.036511156186612576	0.22485207100591717
0.036511156186612576	0.22879684418145957
0.038539553752535496	0.22879684418145957
0.038539553752535496	0.23076923076923078
0.04056795131845842	0.23076923076923078
0.04056795131845842	0.23274161735700197
0.04259634888438134	0.23274161735700197
0.04259634888438134	0.23668639053254437
0.04462474645030426	0.23865877712031558
0.04462474645030426	0.252465483234714
0.04665314401622718	0.252465483234714
0.04665314401622718	0.2583826429980276
0.0486815415821501	0.2583826429980276
0.0486815415821501	0.2603550295857988
0.05070993914807302	0.2603550295857988
0.05070993914807302	0.2879684418145957
0.05273833671399594	0.2879684418145957
0.05273833671399594	0.29191321499013806
0.05476673427991886	0.2938856015779093
0.05476673427991886	0.2958579881656805
0.056795131845841784	0.2958579881656805
0.056795131845841784	0.30177514792899407
0.058823529411764705	0.30177514792899407
0.058823529411764705	0.3057199211045365
0.060851926977687626	0.3057199211045365
0.060851926977687626	0.3136094674556213
0.06288032454361055	0.3136094674556213
0.06288032454361055	0.3175542406311637
0.06490872210953347	0.31952662721893493
0.06490872210953347	0.3234714003944773
0.06693711967545639	0.3254437869822485
0.06693711967545639	0.32741617357001973
0.06896551724137931	0.32741617357001973
0.07099391480730223	0.32938856015779094
0.07099391480730223	0.33136094674556216
0.07302231237322515	0.3333333333333333
0.07302231237322515	0.33925049309664695
0.07707910750507099	0.33925049309664695
0.07707910750507099	0.3431952662721893
0.07910750507099391	0.34516765285996054
0.07910750507099391	0.34911242603550297
0.08113590263691683	0.34911242603550297
0.08113590263691683	0.3510848126232742
0.08316430020283976	0.3530571992110454
0.08316430020283976	0.3708086785009862
0.08924949290060852	0.3708086785009862
0.08924949290060852	0.378698224852071
0.09127789046653144	0.378698224852071
0.09127789046653144	0.3826429980276134
0.09533468559837728	0.3826429980276134
0.09533468559837728	0.39644970414201186
0.0973630831643002	0.39644970414201186
0.0973630831643002	0.398422090729783
0.09939148073022312	0.398422090729783
0.09939148073022312	0.40236686390532544
0.09939148073022312	0.40828402366863903
0.10141987829614604	0.40828402366863903
0.10141987829614604	0.41222879684418146
0.10141987829614604	0.41420118343195267
0.10344827586206896	0.41420118343195267
0.10344827586206896	0.42209072978303747
0.10547667342799188	0.42209072978303747
0.10547667342799188	0.4260355029585799
0.1075050709939148	0.4260355029585799
0.1075050709939148	0.4319526627218935
0.10953346855983773	0.4319526627218935
0.10953346855983773	0.4378698224852071
0.11156186612576065	0.4378698224852071
0.11156186612576065	0.4418145956607495
0.11359026369168357	0.4418145956607495
0.11359026369168357	0.45956607495069035
0.11561866125760649	0.45956607495069035
0.11561866125760649	0.4635108481262327
0.11764705882352941	0.4635108481262327
0.11764705882352941	0.46745562130177515
0.11967545638945233	0.46745562130177515
0.11967545638945233	0.4832347140039448
0.12170385395537525	0.4832347140039448
0.12170385395537525	0.4930966469428008
0.1257606490872211	0.4930966469428008
0.1257606490872211	0.49506903353057197
0.12778904665314403	0.4970414201183432
0.12778904665314403	0.504930966469428
0.13184584178498987	0.504930966469428
0.13184584178498987	0.5069033530571992
0.1359026369168357	0.5069033530571992
0.1359026369168357	0.5088757396449705
0.13995943204868155	0.5128205128205128
0.13995943204868155	0.5167652859960552
0.14198782961460446	0.5167652859960552
0.14198782961460446	0.5207100591715976
0.1460446247464503	0.5207100591715976
0.1460446247464503	0.52465483234714
0.15212981744421908	0.52465483234714
0.15212981744421908	0.5325443786982249
0.15415821501014199	0.5325443786982249
0.15415821501014199	0.5404339250493096
0.15415821501014199	0.5443786982248521
0.15618661257606492	0.5443786982248521
0.15618661257606492	0.5463510848126233
0.16024340770791076	0.5463510848126233
0.16024340770791076	0.5502958579881657
0.1663286004056795	0.5502958579881657
0.1663286004056795	0.5542406311637081
0.16835699797160245	0.5542406311637081
0.16835699797160245	0.5562130177514792
0.17038539553752535	0.5562130177514792
0.1724137931034483	0.5581854043392505
0.1724137931034483	0.5601577909270217
0.1744421906693712	0.5601577909270217
0.1744421906693712	0.5641025641025641
0.17647058823529413	0.5641025641025641
0.17647058823529413	0.5660749506903353
0.17849898580121704	0.5660749506903353
0.17849898580121704	0.5680473372781065
0.18052738336713997	0.5680473372781065
0.18052738336713997	0.5700197238658777
0.18661257606490872	0.5700197238658777
0.18661257606490872	0.571992110453649
0.18864097363083165	0.571992110453649
0.18864097363083165	0.5779092702169625
0.1926977687626775	0.5779092702169625
0.1926977687626775	0.5818540433925049
0.1947261663286004	0.5818540433925049
0.19675456389452334	0.5838264299802761
0.19675456389452334	0.5857988165680473
0.19878296146044624	0.5857988165680473
0.19878296146044624	0.5877712031558185
0.2028397565922921	0.5877712031558185
0.2028397565922921	0.5897435897435898
0.20486815415821502	0.5897435897435898
0.20486815415821502	0.591715976331361
0.2129817444219067	0.591715976331361
0.2129817444219067	0.5936883629191322
0.21906693711967545	0.5936883629191322
0.21906693711967545	0.5996055226824457
0.22515212981744423	0.5996055226824457
0.22515212981744423	0.6035502958579881
0.22920892494929007	0.6035502958579881
0.22920892494929007	0.6074950690335306
0.22920892494929007	0.611439842209073
0.22920892494929007	0.6173570019723866
0.23123732251521298	0.6173570019723866
0.23123732251521298	0.6193293885601578
0.2332657200811359	0.6193293885601578
0.2332657200811359	0.6252465483234714
0.2332657200811359	0.6291913214990138
0.23529411764705882	0.6291913214990138
0.23529411764705882	0.631163708086785
0.2413793103448276	0.631163708086785
0.2413793103448276	0.6390532544378699
0.2434077079107505	0.6390532544378699
0.2434077079107505	0.6410256410256411
0.24543610547667344	0.6410256410256411
0.24543610547667344	0.6429980276134122
0.24746450304259635	0.6429980276134122
0.24746450304259635	0.6449704142011834
0.24949290060851928	0.6449704142011834
0.24949290060851928	0.6469428007889546
0.24949290060851928	0.650887573964497
0.26774847870182555	0.650887573964497
0.26774847870182555	0.6548323471400395
0.2718052738336714	0.6548323471400395
0.2718052738336714	0.6607495069033531
0.27586206896551724	0.6607495069033531
0.27586206896551724	0.6646942800788954
0.2778904665314402	0.6646942800788954
0.2778904665314402	0.6706114398422091
0.2799188640973631	0.6706114398422091
0.2799188640973631	0.6725838264299803
0.281947261663286	0.6725838264299803
0.281947261663286	0.6765285996055227
0.2839756592292089	0.6785009861932939
0.2839756592292089	0.6804733727810651
0.2880324543610548	0.6804733727810651
0.2880324543610548	0.6824457593688363
0.29817444219066935	0.6824457593688363
0.29817444219066935	0.6863905325443787
0.3022312373225152	0.6863905325443787
0.30425963488843816	0.6883629191321499
0.31237322515212984	0.6883629191321499
0.31237322515212984	0.6903353057199211
0.31643002028397565	0.6903353057199211
0.31643002028397565	0.6942800788954635
0.3225152129817444	0.6942800788954635
0.3225152129817444	0.6962524654832347
0.3265720081135903	0.6962524654832347
0.3265720081135903	0.7001972386587771
0.33468559837728196	0.7001972386587771
0.33468559837728196	0.7061143984220908
0.3407707910750507	0.7061143984220908
0.34279918864097364	0.7080867850098619
0.34279918864097364	0.7100591715976331
0.3509127789046653	0.7100591715976331
0.3509127789046653	0.7120315581854043
0.35496957403651114	0.7120315581854043
0.35496957403651114	0.7140039447731755
0.36511156186612576	0.7140039447731755
0.36511156186612576	0.717948717948718
0.3671399594320487	0.717948717948718
0.3671399594320487	0.7199211045364892
0.3711967545638945	0.7199211045364892
0.3711967545638945	0.7218934911242604
0.3772819472616633	0.7218934911242604
0.3793103448275862	0.7238658777120316
0.385395537525355	0.7238658777120316
0.385395537525355	0.7258382642998028
0.38742393509127787	0.7258382642998028
0.38742393509127787	0.727810650887574
0.3935091277890467	0.727810650887574
0.3935091277890467	0.7297830374753451
0.39553752535496955	0.7297830374753451
0.3975659229208925	0.7317554240631163
0.3975659229208925	0.7396449704142012
0.3995943204868154	0.7396449704142012
0.3995943204868154	0.7416173570019724
0.40365111561866124	0.7416173570019724
0.40365111561866124	0.7435897435897436
0.4077079107505071	0.7435897435897436
0.4077079107505071	0.7455621301775148
0.4117647058823529	0.7455621301775148
0.41379310344827586	0.747534516765286
0.4198782961460446	0.747534516765286
0.4198782961460446	0.7495069033530573
0.4198782961460446	0.7534516765285996
0.4259634888438134	0.7534516765285996
0.4259634888438134	0.7554240631163708
0.4300202839756592	0.7554240631163708
0.4300202839756592	0.7593688362919132
0.43204868154158216	0.7593688362919132
0.43204868154158216	0.7613412228796844
0.43610547667342797	0.7613412228796844
0.4381338742393509	0.7633136094674556
0.45030425963488846	0.7633136094674556
0.45030425963488846	0.7652859960552268
0.4543610547667343	0.7652859960552268
0.4543610547667343	0.7692307692307693
0.45841784989858014	0.7692307692307693
0.45841784989858014	0.7731755424063116
0.460446247464503	0.7731755424063116
0.460446247464503	0.777120315581854
0.4665314401622718	0.777120315581854
0.4665314401622718	0.7790927021696252
0.47058823529411764	0.7790927021696252
0.47058823529411764	0.7810650887573964
0.4746450304259635	0.7810650887573964
0.4746450304259635	0.7830374753451677
0.4787018255578093	0.7830374753451677
0.4787018255578093	0.7869822485207101
0.4847870182555781	0.7869822485207101
0.4847870182555781	0.7909270216962525
0.486815415821501	0.7909270216962525
0.486815415821501	0.7928994082840237
0.48884381338742394	0.7928994082840237
0.48884381338742394	0.796844181459566
0.48884381338742394	0.8007889546351085
0.4908722109533469	0.8027613412228797
0.49898580121703856	0.8027613412228797
0.49898580121703856	0.8047337278106509
0.5050709939148073	0.8047337278106509
0.5050709939148073	0.8067061143984221
0.5091277890466531	0.8067061143984221
0.5091277890466531	0.8106508875739645
0.5152129817444219	0.8106508875739645
0.5152129817444219	0.8126232741617357
0.5192697768762677	0.8126232741617357
0.5192697768762677	0.814595660749507
0.5233265720081136	0.814595660749507
0.5314401622718052	0.814595660749507
0.5314401622718052	0.8165680473372781
0.5415821501014199	0.8165680473372781
0.5415821501014199	0.8185404339250493
0.5436105476673428	0.8185404339250493
0.5436105476673428	0.8205128205128205
0.5517241379310345	0.8205128205128205
0.5517241379310345	0.8244575936883629
0.5578093306288032	0.8244575936883629
0.5578093306288032	0.8284023668639053
0.5598377281947262	0.8284023668639053
0.5598377281947262	0.8303747534516766
0.565922920892495	0.8303747534516766
0.565922920892495	0.834319526627219
0.5699797160243407	0.834319526627219
0.5699797160243407	0.8362919132149902
0.5720081135902637	0.8362919132149902
0.5720081135902637	0.8382642998027613
0.5760649087221096	0.8382642998027613
0.5760649087221096	0.8402366863905325
0.5821501014198783	0.8402366863905325
0.5821501014198783	0.8422090729783037
0.5821501014198783	0.8461538461538461
0.5821501014198783	0.8481262327416174
0.5841784989858012	0.8481262327416174
0.5841784989858012	0.8500986193293886
0.59026369168357	0.8500986193293886
0.592292089249493	0.8520710059171598
0.592292089249493	0.854043392504931
0.6024340770791075	0.854043392504931
0.6024340770791075	0.8579881656804734
0.6044624746450304	0.8579881656804734
0.6044624746450304	0.8599605522682445
0.6085192697768763	0.8599605522682445
0.6085192697768763	0.8619329388560157
0.6166328600405679	0.8619329388560157
0.6166328600405679	0.863905325443787
0.6247464503042597	0.863905325443787
0.6288032454361054	0.863905325443787
0.6288032454361054	0.8658777120315582
0.6308316430020284	0.8658777120315582
0.6348884381338742	0.8658777120315582
0.6430020283975659	0.8658777120315582
0.6430020283975659	0.8678500986193294
0.6470588235294118	0.8678500986193294
0.6470588235294118	0.8717948717948718
0.6551724137931034	0.8717948717948718
0.6551724137931034	0.873767258382643
0.6592292089249493	0.873767258382643
0.6592292089249493	0.8757396449704142
0.6612576064908722	0.8777120315581854
0.665314401622718	0.8777120315581854
0.665314401622718	0.8796844181459567
0.6713995943204868	0.8796844181459567
0.6713995943204868	0.8816568047337278
0.6754563894523327	0.8816568047337278
0.6774847870182555	0.883629191321499
0.6855983772819473	0.883629191321499
0.6855983772819473	0.8856015779092702
0.7038539553752535	0.8856015779092702
0.7038539553752535	0.8895463510848126
0.7119675456389453	0.8895463510848126
0.7119675456389453	0.8915187376725838
0.716024340770791	0.8915187376725838
0.716024340770791	0.8954635108481263
0.716024340770791	0.8974358974358975
0.718052738336714	0.8974358974358975
0.718052738336714	0.8994082840236687
0.7221095334685599	0.8994082840236687
0.7221095334685599	0.9013806706114399
0.7241379310344828	0.9013806706114399
0.7261663286004056	0.903353057199211
0.7261663286004056	0.9072978303747534
0.7302231237322515	0.9072978303747534
0.7302231237322515	0.9092702169625246
0.7322515212981744	0.9092702169625246
0.7322515212981744	0.9112426035502958
0.7363083164300203	0.9112426035502958
0.7363083164300203	0.9132149901380671
0.742393509127789	0.9132149901380671
0.742393509127789	0.9151873767258383
0.7789046653144016	0.9151873767258383
0.7789046653144016	0.9171597633136095
0.7829614604462475	0.9171597633136095
0.7849898580121704	0.9171597633136095
0.7849898580121704	0.9191321499013807
0.7870182555780934	0.9191321499013807
0.7870182555780934	0.9211045364891519
0.7890466531440162	0.9211045364891519
0.7910750507099391	0.9230769230769231
0.8052738336713996	0.9230769230769231
0.8052738336713996	0.9250493096646942
0.8174442190669371	0.9250493096646942
0.8174442190669371	0.9289940828402367
0.8316430020283976	0.9289940828402367
0.8316430020283976	0.9309664694280079
0.8336713995943205	0.9309664694280079
0.8336713995943205	0.9349112426035503
0.845841784989858	0.9349112426035503
0.845841784989858	0.9368836291913215
0.8559837728194726	0.9368836291913215
0.8600405679513184	0.9368836291913215
0.8722109533468559	0.9368836291913215
0.8722109533468559	0.9408284023668639
0.8742393509127789	0.9408284023668639
0.8742393509127789	0.9428007889546351
0.8782961460446247	0.9428007889546351
0.8782961460446247	0.9487179487179487
0.8803245436105477	0.9506903353057199
0.8843813387423936	0.9506903353057199
0.8864097363083164	0.9526627218934911
0.8864097363083164	0.9546351084812623
0.8904665314401623	0.9546351084812623
0.8904665314401623	0.9566074950690335
0.8945233265720081	0.9566074950690335
0.8985801217038539	0.9566074950690335
0.9026369168356998	0.9566074950690335
0.9066937119675457	0.9566074950690335
0.9148073022312373	0.9566074950690335
0.9148073022312373	0.9585798816568047
0.9168356997971603	0.9585798816568047
0.9168356997971603	0.960552268244576
0.9371196754563894	0.960552268244576
0.9371196754563894	0.9625246548323472
0.9411764705882353	0.9625246548323472
0.9411764705882353	0.9644970414201184
0.9452332657200812	0.9644970414201184
0.9452332657200812	0.9664694280078896
0.9634888438133874	0.9664694280078896
0.9634888438133874	0.9684418145956607
0.9655172413793104	0.9704142011834319
0.9675456389452333	0.9704142011834319
0.9675456389452333	0.9743589743589743
0.9716024340770791	0.9763313609467456
0.973630831643002	0.9763313609467456
0.973630831643002	0.9861932938856016
0.9756592292089249	0.9861932938856016
0.9797160243407708	0.9861932938856016
0.9797160243407708	0.9881656804733728
0.9837728194726166	0.9881656804733728
0.9878296146044625	0.9881656804733728
0.9878296146044625	0.9901380670611439
0.9939148073022313	0.9901380670611439
0.9939148073022313	0.9960552268244576
0.9959432048681541	0.9960552268244576
0.9959432048681541	0.9980276134122288
1.0	0.9980276134122288
1.0	1.0


==> data/prefix/sst2/roc/prefix_0.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.013806706114398421
0.002028397565922921	0.013806706114398421
0.002028397565922921	0.027613412228796843
0.004056795131845842	0.027613412228796843
0.004056795131845842	0.03550295857988166
0.006085192697768763	0.03550295857988166
0.006085192697768763	0.07100591715976332
0.008113590263691683	0.07100591715976332
0.008113590263691683	0.08086785009861933
0.010141987829614604	0.08086785009861933
0.010141987829614604	0.08875739644970414
0.012170385395537525	0.08875739644970414
0.012170385395537525	0.09270216962524655
0.014198782961460446	0.09270216962524655
0.014198782961460446	0.10059171597633136
0.016227180527383367	0.10059171597633136
0.016227180527383367	0.11637080867850098
0.02231237322515213	0.11637080867850098
0.02231237322515213	0.1282051282051282
0.02434077079107505	0.1282051282051282
0.02434077079107505	0.13214990138067062
0.02636916835699797	0.13214990138067062
0.02636916835699797	0.13609467455621302
0.032454361054766734	0.13609467455621302
0.032454361054766734	0.13806706114398423
0.034482758620689655	0.13806706114398423
0.034482758620689655	0.15581854043392504
0.036511156186612576	0.15581854043392504
0.036511156186612576	0.15779092702169625
0.038539553752535496	0.15779092702169625
0.038539553752535496	0.17357001972386588
0.04056795131845842	0.17357001972386588
0.04056795131845842	0.1794871794871795
0.04462474645030426	0.1794871794871795
0.04462474645030426	0.1854043392504931
0.04665314401622718	0.1854043392504931
0.04665314401622718	0.20512820512820512
0.0486815415821501	0.20512820512820512
0.0486815415821501	0.20710059171597633
0.05070993914807302	0.20710059171597633
0.05070993914807302	0.22090729783037474
0.056795131845841784	0.22090729783037474
0.056795131845841784	0.22485207100591717
0.058823529411764705	0.22485207100591717
0.058823529411764705	0.23668639053254437
0.060851926977687626	0.23668639053254437
0.060851926977687626	0.2406311637080868
0.06490872210953347	0.2406311637080868
0.06490872210953347	0.2465483234714004
0.06693711967545639	0.2465483234714004
0.06693711967545639	0.25443786982248523
0.06896551724137931	0.25443786982248523
0.06896551724137931	0.2583826429980276
0.07302231237322515	0.2583826429980276
0.07302231237322515	0.26429980276134124
0.07707910750507099	0.26429980276134124
0.07707910750507099	0.26627218934911245
0.07910750507099391	0.26627218934911245
0.07910750507099391	0.27218934911242604
0.08113590263691683	0.27218934911242604
0.08113590263691683	0.27416173570019725
0.08519269776876268	0.27416173570019725
0.08519269776876268	0.2781065088757396
0.08924949290060852	0.2781065088757396
0.08924949290060852	0.28007889546351084
0.09127789046653144	0.28007889546351084
0.09127789046653144	0.28205128205128205
0.09330628803245436	0.28205128205128205
0.09330628803245436	0.2879684418145957
0.09533468559837728	0.2879684418145957
0.09533468559837728	0.2938856015779093
0.0973630831643002	0.2938856015779093
0.0973630831643002	0.2978303747534517
0.09939148073022312	0.2978303747534517
0.09939148073022312	0.3037475345167653
0.10141987829614604	0.3037475345167653
0.10141987829614604	0.3136094674556213
0.1075050709939148	0.3136094674556213
0.1075050709939148	0.3234714003944773
0.10953346855983773	0.3234714003944773
0.10953346855983773	0.3254437869822485
0.11561866125760649	0.3254437869822485
0.11561866125760649	0.32741617357001973
0.11764705882352941	0.32741617357001973
0.11764705882352941	0.33136094674556216
0.12373225152129817	0.33136094674556216
0.12373225152129817	0.3333333333333333
0.12981744421906694	0.3333333333333333
0.12981744421906694	0.33530571992110453
0.13387423935091278	0.33530571992110453
0.13387423935091278	0.34714003944773175
0.15010141987829614	0.34714003944773175
0.15010141987829614	0.3530571992110454
0.15415821501014199	0.3530571992110454
0.15415821501014199	0.35502958579881655
0.15618661257606492	0.35502958579881655
0.15618661257606492	0.35700197238658776
0.15821501014198783	0.35700197238658776
0.15821501014198783	0.358974358974359
0.16227180527383367	0.358974358974359
0.16227180527383367	0.36489151873767256
0.1643002028397566	0.36489151873767256
0.1643002028397566	0.3668639053254438
0.1663286004056795	0.3668639053254438
0.1663286004056795	0.3727810650887574
0.16835699797160245	0.3727810650887574
0.16835699797160245	0.3767258382642998
0.17038539553752535	0.3767258382642998
0.17038539553752535	0.378698224852071
0.1724137931034483	0.378698224852071
0.1724137931034483	0.3826429980276134
0.1744421906693712	0.3826429980276134
0.1744421906693712	0.38461538461538464
0.17647058823529413	0.38461538461538464
0.17647058823529413	0.39250493096646943
0.17849898580121704	0.39250493096646943
0.17849898580121704	0.39644970414201186
0.18255578093306288	0.39644970414201186
0.18255578093306288	0.398422090729783
0.18661257606490872	0.398422090729783
0.18661257606490872	0.40039447731755423
0.18864097363083165	0.40039447731755423
0.18864097363083165	0.4161735700197239
0.1926977687626775	0.4161735700197239
0.1926977687626775	0.42209072978303747
0.20081135902636918	0.42209072978303747
0.20081135902636918	0.4319526627218935
0.2028397565922921	0.4319526627218935
0.2028397565922921	0.4358974358974359
0.20486815415821502	0.4358974358974359
0.20486815415821502	0.4378698224852071
0.20689655172413793	0.4378698224852071
0.20689655172413793	0.44970414201183434
0.20892494929006086	0.44970414201183434
0.20892494929006086	0.4516765285996055
0.21095334685598377	0.4516765285996055
0.21095334685598377	0.4556213017751479
0.2150101419878296	0.4556213017751479
0.2150101419878296	0.45759368836291914
0.22515212981744423	0.45759368836291914
0.22515212981744423	0.46548323471400394
0.22718052738336714	0.46548323471400394
0.22718052738336714	0.46745562130177515
0.22920892494929007	0.46745562130177515
0.22920892494929007	0.46942800788954636
0.23123732251521298	0.46942800788954636
0.23123732251521298	0.47928994082840237
0.23529411764705882	0.47928994082840237
0.23529411764705882	0.4812623274161736
0.2413793103448276	0.4812623274161736
0.2413793103448276	0.4832347140039448
0.2434077079107505	0.4832347140039448
0.2434077079107505	0.48717948717948717
0.24746450304259635	0.48717948717948717
0.24746450304259635	0.4891518737672584
0.24949290060851928	0.4891518737672584
0.24949290060851928	0.4930966469428008
0.2515212981744422	0.4930966469428008
0.2515212981744422	0.4970414201183432
0.2535496957403651	0.4970414201183432
0.2535496957403651	0.4990138067061144
0.25963488843813387	0.4990138067061144
0.25963488843813387	0.5029585798816568
0.2616632860040568	0.5029585798816568
0.2616632860040568	0.504930966469428
0.2657200811359026	0.504930966469428
0.2657200811359026	0.5088757396449705
0.26774847870182555	0.5088757396449705
0.26774847870182555	0.5108481262327417
0.2697768762677485	0.5108481262327417
0.2697768762677485	0.5128205128205128
0.281947261663286	0.5128205128205128
0.281947261663286	0.5226824457593688
0.2839756592292089	0.5226824457593688
0.2839756592292089	0.5266272189349113
0.28600405679513186	0.5266272189349113
0.28600405679513186	0.5285996055226825
0.2880324543610548	0.5285996055226825
0.2880324543610548	0.534516765285996
0.29411764705882354	0.534516765285996
0.29411764705882354	0.5364891518737672
0.2961460446247465	0.5364891518737672
0.2961460446247465	0.5384615384615384
0.3022312373225152	0.5384615384615384
0.3022312373225152	0.5424063116370809
0.30425963488843816	0.5424063116370809
0.30425963488843816	0.5463510848126233
0.30628803245436104	0.5463510848126233
0.30628803245436104	0.5522682445759369
0.3144016227180527	0.5522682445759369
0.3144016227180527	0.5542406311637081
0.31643002028397565	0.5542406311637081
0.31643002028397565	0.5581854043392505
0.3225152129817444	0.5581854043392505
0.3225152129817444	0.5700197238658777
0.32454361054766734	0.5700197238658777
0.32454361054766734	0.571992110453649
0.3286004056795132	0.571992110453649
0.3286004056795132	0.5739644970414202
0.3306288032454361	0.5739644970414202
0.3306288032454361	0.5759368836291914
0.3367139959432049	0.5759368836291914
0.3367139959432049	0.5779092702169625
0.34279918864097364	0.5779092702169625
0.34279918864097364	0.5798816568047337
0.3448275862068966	0.5798816568047337
0.3448275862068966	0.5818540433925049
0.34685598377281945	0.5818540433925049
0.34685598377281945	0.5838264299802761
0.3509127789046653	0.5838264299802761
0.3509127789046653	0.5897435897435898
0.35294117647058826	0.5897435897435898
0.35294117647058826	0.591715976331361
0.35496957403651114	0.591715976331361
0.35496957403651114	0.5936883629191322
0.35699797160243407	0.5936883629191322
0.35699797160243407	0.5996055226824457
0.359026369168357	0.5996055226824457
0.359026369168357	0.6015779092702169
0.36105476673427994	0.6015779092702169
0.36105476673427994	0.6074950690335306
0.3630831643002028	0.6074950690335306
0.3630831643002028	0.6094674556213018
0.3671399594320487	0.6094674556213018
0.3671399594320487	0.611439842209073
0.3691683569979716	0.611439842209073
0.3691683569979716	0.6173570019723866
0.3752535496957404	0.6173570019723866
0.3752535496957404	0.6193293885601578
0.3772819472616633	0.6193293885601578
0.3772819472616633	0.621301775147929
0.3813387423935091	0.621301775147929
0.3813387423935091	0.6232741617357002
0.38336713995943206	0.6232741617357002
0.38336713995943206	0.6252465483234714
0.385395537525355	0.6252465483234714
0.385395537525355	0.631163708086785
0.39148073022312374	0.631163708086785
0.39148073022312374	0.6331360946745562
0.3935091277890467	0.6331360946745562
0.3935091277890467	0.6351084812623274
0.39553752535496955	0.6351084812623274
0.39553752535496955	0.6390532544378699
0.3995943204868154	0.6390532544378699
0.3995943204868154	0.6410256410256411
0.40365111561866124	0.6410256410256411
0.40365111561866124	0.6429980276134122
0.4056795131845842	0.6429980276134122
0.4056795131845842	0.6449704142011834
0.4077079107505071	0.6449704142011834
0.4077079107505071	0.650887573964497
0.41379310344827586	0.650887573964497
0.41379310344827586	0.6528599605522682
0.4158215010141988	0.6528599605522682
0.4158215010141988	0.6548323471400395
0.44016227180527384	0.6548323471400395
0.44016227180527384	0.6607495069033531
0.4421906693711968	0.6607495069033531
0.4421906693711968	0.6627218934911243
0.4462474645030426	0.6627218934911243
0.4462474645030426	0.6666666666666666
0.45030425963488846	0.6666666666666666
0.45030425963488846	0.6686390532544378
0.4543610547667343	0.6686390532544378
0.4543610547667343	0.6804733727810651
0.460446247464503	0.6804733727810651
0.460446247464503	0.6824457593688363
0.46247464503042596	0.6824457593688363
0.46247464503042596	0.6844181459566075
0.4645030425963489	0.6844181459566075
0.4645030425963489	0.6903353057199211
0.48073022312373226	0.6903353057199211
0.48073022312373226	0.6942800788954635
0.4847870182555781	0.6942800788954635
0.4847870182555781	0.7001972386587771
0.486815415821501	0.7001972386587771
0.486815415821501	0.7080867850098619
0.48884381338742394	0.7080867850098619
0.48884381338742394	0.7100591715976331
0.49290060851926976	0.7100591715976331
0.49290060851926976	0.7140039447731755
0.4949290060851927	0.7140039447731755
0.4949290060851927	0.7159763313609467
0.5010141987829615	0.7159763313609467
0.5010141987829615	0.717948717948718
0.5070993914807302	0.717948717948718
0.5070993914807302	0.7297830374753451
0.5172413793103449	0.7297830374753451
0.5172413793103449	0.7317554240631163
0.5212981744421906	0.7317554240631163
0.5212981744421906	0.7357001972386588
0.5253549695740365	0.7357001972386588
0.5253549695740365	0.7416173570019724
0.5294117647058824	0.7416173570019724
0.5294117647058824	0.7435897435897436
0.5314401622718052	0.7435897435897436
0.5314401622718052	0.747534516765286
0.5354969574036511	0.747534516765286
0.5354969574036511	0.7534516765285996
0.537525354969574	0.7534516765285996
0.537525354969574	0.757396449704142
0.5415821501014199	0.757396449704142
0.5415821501014199	0.7613412228796844
0.5476673427991886	0.7613412228796844
0.5476673427991886	0.7652859960552268
0.5537525354969574	0.7652859960552268
0.5537525354969574	0.7830374753451677
0.5557809330628803	0.7830374753451677
0.5557809330628803	0.7850098619329389
0.565922920892495	0.7850098619329389
0.565922920892495	0.7869822485207101
0.5699797160243407	0.7869822485207101
0.5699797160243407	0.7889546351084813
0.5821501014198783	0.7889546351084813
0.5821501014198783	0.7909270216962525
0.59026369168357	0.7909270216962525
0.59026369168357	0.7948717948717948
0.6024340770791075	0.7948717948717948
0.6024340770791075	0.8007889546351085
0.6125760649087221	0.8007889546351085
0.6125760649087221	0.8165680473372781
0.6206896551724138	0.8165680473372781
0.6206896551724138	0.8185404339250493
0.6267748478701826	0.8185404339250493
0.6267748478701826	0.8244575936883629
0.6288032454361054	0.8244575936883629
0.6288032454361054	0.8264299802761341
0.6308316430020284	0.8264299802761341
0.6308316430020284	0.8323471400394478
0.6348884381338742	0.8323471400394478
0.6348884381338742	0.834319526627219
0.6490872210953347	0.834319526627219
0.6490872210953347	0.8362919132149902
0.6572008113590264	0.8362919132149902
0.6572008113590264	0.8402366863905325
0.665314401622718	0.8402366863905325
0.665314401622718	0.8422090729783037
0.6734279918864098	0.8422090729783037
0.6734279918864098	0.8441814595660749
0.6754563894523327	0.8441814595660749
0.6754563894523327	0.8500986193293886
0.6774847870182555	0.8500986193293886
0.6774847870182555	0.8520710059171598
0.6795131845841785	0.8520710059171598
0.6795131845841785	0.854043392504931
0.6835699797160243	0.854043392504931
0.6835699797160243	0.8560157790927022
0.691683569979716	0.8560157790927022
0.691683569979716	0.8579881656804734
0.6957403651115619	0.8579881656804734
0.6957403651115619	0.8619329388560157
0.6997971602434077	0.8619329388560157
0.6997971602434077	0.863905325443787
0.7119675456389453	0.863905325443787
0.7119675456389453	0.8698224852071006
0.7139959432048681	0.8698224852071006
0.7139959432048681	0.8717948717948718
0.716024340770791	0.8717948717948718
0.716024340770791	0.8757396449704142
0.7302231237322515	0.8757396449704142
0.7302231237322515	0.8777120315581854
0.7363083164300203	0.8777120315581854
0.7363083164300203	0.883629191321499
0.742393509127789	0.883629191321499
0.742393509127789	0.8875739644970414
0.7505070993914807	0.8875739644970414
0.7505070993914807	0.8895463510848126
0.7525354969574036	0.8895463510848126
0.7525354969574036	0.8954635108481263
0.7626774847870182	0.8954635108481263
0.7626774847870182	0.903353057199211
0.7647058823529411	0.903353057199211
0.7647058823529411	0.9053254437869822
0.768762677484787	0.9053254437869822
0.768762677484787	0.9092702169625246
0.7728194726166329	0.9092702169625246
0.7728194726166329	0.9132149901380671
0.7768762677484787	0.9132149901380671
0.7768762677484787	0.9151873767258383
0.7789046653144016	0.9151873767258383
0.7789046653144016	0.9171597633136095
0.7809330628803245	0.9171597633136095
0.7809330628803245	0.9191321499013807
0.7829614604462475	0.9191321499013807
0.7829614604462475	0.9250493096646942
0.7890466531440162	0.9250493096646942
0.7890466531440162	0.9309664694280079
0.7971602434077079	0.9309664694280079
0.7971602434077079	0.9329388560157791
0.8073022312373225	0.9329388560157791
0.8073022312373225	0.9368836291913215
0.8133874239350912	0.9368836291913215
0.8133874239350912	0.9388560157790927
0.8174442190669371	0.9388560157790927
0.8174442190669371	0.9408284023668639
0.8255578093306288	0.9408284023668639
0.8255578093306288	0.9428007889546351
0.8356997971602435	0.9428007889546351
0.8356997971602435	0.9447731755424064
0.8397565922920892	0.9447731755424064
0.8397565922920892	0.9467455621301775
0.8417849898580122	0.9467455621301775
0.8417849898580122	0.9487179487179487
0.8580121703853956	0.9487179487179487
0.8580121703853956	0.9506903353057199
0.8620689655172413	0.9506903353057199
0.8620689655172413	0.9526627218934911
0.8681541582150102	0.9526627218934911
0.8681541582150102	0.9546351084812623
0.8701825557809331	0.9546351084812623
0.8701825557809331	0.9566074950690335
0.8722109533468559	0.9566074950690335
0.8722109533468559	0.9585798816568047
0.8782961460446247	0.9585798816568047
0.8782961460446247	0.960552268244576
0.8823529411764706	0.960552268244576
0.8823529411764706	0.9625246548323472
0.8904665314401623	0.9625246548323472
0.8904665314401623	0.9644970414201184
0.8945233265720081	0.9644970414201184
0.8945233265720081	0.9664694280078896
0.8985801217038539	0.9664694280078896
0.8985801217038539	0.9723865877712031
0.9249492900608519	0.9723865877712031
0.9249492900608519	0.9743589743589743
0.9310344827586207	0.9743589743589743
0.9310344827586207	0.9763313609467456
0.9330628803245437	0.9763313609467456
0.9330628803245437	0.980276134122288
0.9391480730223124	0.980276134122288
0.9391480730223124	0.9822485207100592
0.9411764705882353	0.9822485207100592
0.9411764705882353	0.9842209072978304
0.9432048681541582	0.9842209072978304
0.9432048681541582	0.9861932938856016
0.949290060851927	0.9861932938856016
0.949290060851927	0.9881656804733728
0.9533468559837728	0.9881656804733728
0.9533468559837728	0.9901380670611439
0.9553752535496958	0.9901380670611439
0.9553752535496958	0.9921104536489151
0.9634888438133874	0.9921104536489151
0.9634888438133874	0.9940828402366864
0.9756592292089249	0.9940828402366864
0.9756592292089249	0.9960552268244576
0.9918864097363083	0.9960552268244576
0.9918864097363083	0.9980276134122288
0.9959432048681541	0.9980276134122288
0.9959432048681541	1.0
1.0	1.0


==> data/prefix/sst2/roc/prefix_10.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.02564102564102564
0.002028397565922921	0.02564102564102564
0.002028397565922921	0.03353057199211045
0.006085192697768763	0.03353057199211045
0.006085192697768763	0.04339250493096647
0.008113590263691683	0.04339250493096647
0.008113590263691683	0.05719921104536489
0.010141987829614604	0.05719921104536489
0.010141987829614604	0.06903353057199212
0.012170385395537525	0.06903353057199212
0.012170385395537525	0.07297830374753451
0.014198782961460446	0.07297830374753451
0.014198782961460446	0.09467455621301775
0.016227180527383367	0.09467455621301775
0.016227180527383367	0.1203155818540434
0.018255578093306288	0.1203155818540434
0.018255578093306288	0.1282051282051282
0.02028397565922921	0.1282051282051282
0.02028397565922921	0.14792899408284024
0.02231237322515213	0.14792899408284024
0.02231237322515213	0.15187376725838264
0.02434077079107505	0.15187376725838264
0.02434077079107505	0.15581854043392504
0.02636916835699797	0.15581854043392504
0.02636916835699797	0.15779092702169625
0.028397565922920892	0.15779092702169625
0.028397565922920892	0.16173570019723865
0.036511156186612576	0.16173570019723865
0.036511156186612576	0.17357001972386588
0.038539553752535496	0.17357001972386588
0.038539553752535496	0.17751479289940827
0.04056795131845842	0.17751479289940827
0.04056795131845842	0.1794871794871795
0.04259634888438134	0.1794871794871795
0.04259634888438134	0.1873767258382643
0.04462474645030426	0.1873767258382643
0.04462474645030426	0.1952662721893491
0.05070993914807302	0.1952662721893491
0.05070993914807302	0.19723865877712032
0.05273833671399594	0.19723865877712032
0.05273833671399594	0.1992110453648915
0.05476673427991886	0.1992110453648915
0.05476673427991886	0.21893491124260356
0.056795131845841784	0.21893491124260356
0.056795131845841784	0.22090729783037474
0.060851926977687626	0.22090729783037474
0.060851926977687626	0.22879684418145957
0.06288032454361055	0.22879684418145957
0.06288032454361055	0.23274161735700197
0.06490872210953347	0.23274161735700197
0.06490872210953347	0.24260355029585798
0.07099391480730223	0.24260355029585798
0.07099391480730223	0.2445759368836292
0.07302231237322515	0.2445759368836292
0.07302231237322515	0.2485207100591716
0.07707910750507099	0.2485207100591716
0.07707910750507099	0.252465483234714
0.07910750507099391	0.252465483234714
0.07910750507099391	0.2702169625246548
0.08316430020283976	0.2702169625246548
0.08316430020283976	0.28007889546351084
0.0872210953346856	0.28007889546351084
0.0872210953346856	0.29980276134122286
0.08924949290060852	0.29980276134122286
0.08924949290060852	0.3076923076923077
0.09127789046653144	0.3076923076923077
0.09127789046653144	0.3096646942800789
0.09939148073022312	0.3096646942800789
0.09939148073022312	0.3175542406311637
0.10141987829614604	0.3175542406311637
0.10141987829614604	0.3254437869822485
0.10344827586206896	0.3254437869822485
0.10344827586206896	0.33530571992110453
0.10547667342799188	0.33530571992110453
0.10547667342799188	0.3431952662721893
0.1075050709939148	0.3431952662721893
0.1075050709939148	0.34516765285996054
0.10953346855983773	0.34516765285996054
0.10953346855983773	0.3510848126232742
0.11156186612576065	0.3510848126232742
0.11156186612576065	0.35700197238658776
0.11967545638945233	0.35700197238658776
0.11967545638945233	0.358974358974359
0.12170385395537525	0.358974358974359
0.12170385395537525	0.36489151873767256
0.12373225152129817	0.36489151873767256
0.12373225152129817	0.368836291913215
0.1257606490872211	0.368836291913215
0.1257606490872211	0.3727810650887574
0.12778904665314403	0.3727810650887574
0.12778904665314403	0.3767258382642998
0.12981744421906694	0.3767258382642998
0.12981744421906694	0.3806706114398422
0.13184584178498987	0.3806706114398422
0.13184584178498987	0.3826429980276134
0.13387423935091278	0.3826429980276134
0.13387423935091278	0.3905325443786982
0.1359026369168357	0.3905325443786982
0.1359026369168357	0.398422090729783
0.13793103448275862	0.398422090729783
0.13793103448275862	0.40433925049309666
0.13995943204868155	0.40433925049309666
0.13995943204868155	0.40828402366863903
0.14198782961460446	0.40828402366863903
0.14198782961460446	0.41420118343195267
0.1440162271805274	0.41420118343195267
0.1440162271805274	0.4161735700197239
0.1460446247464503	0.4161735700197239
0.1460446247464503	0.42209072978303747
0.14807302231237324	0.42209072978303747
0.14807302231237324	0.4240631163708087
0.15010141987829614	0.4240631163708087
0.15010141987829614	0.4280078895463511
0.15212981744421908	0.4280078895463511
0.15212981744421908	0.4339250493096647
0.15618661257606492	0.4339250493096647
0.15618661257606492	0.4378698224852071
0.15821501014198783	0.4378698224852071
0.15821501014198783	0.4418145956607495
0.16024340770791076	0.4418145956607495
0.16024340770791076	0.4437869822485207
0.16227180527383367	0.4437869822485207
0.16227180527383367	0.4536489151873767
0.17038539553752535	0.4536489151873767
0.17038539553752535	0.45759368836291914
0.1744421906693712	0.45759368836291914
0.1744421906693712	0.45956607495069035
0.17647058823529413	0.45956607495069035
0.17647058823529413	0.46153846153846156
0.17849898580121704	0.46153846153846156
0.17849898580121704	0.46942800788954636
0.18052738336713997	0.46942800788954636
0.18052738336713997	0.47337278106508873
0.18255578093306288	0.47337278106508873
0.18255578093306288	0.47928994082840237
0.1845841784989858	0.47928994082840237
0.1845841784989858	0.4891518737672584
0.18661257606490872	0.4891518737672584
0.18661257606490872	0.4911242603550296
0.18864097363083165	0.4911242603550296
0.18864097363083165	0.4990138067061144
0.19066937119675456	0.4990138067061144
0.19066937119675456	0.5009861932938856
0.19675456389452334	0.5009861932938856
0.19675456389452334	0.5088757396449705
0.19878296146044624	0.5088757396449705
0.19878296146044624	0.5108481262327417
0.20081135902636918	0.5108481262327417
0.20081135902636918	0.5187376725838264
0.2028397565922921	0.5187376725838264
0.2028397565922921	0.52465483234714
0.20892494929006086	0.52465483234714
0.20892494929006086	0.5305719921104537
0.2150101419878296	0.5305719921104537
0.2150101419878296	0.5384615384615384
0.21703853955375255	0.5384615384615384
0.21703853955375255	0.5404339250493096
0.2210953346855984	0.5404339250493096
0.2210953346855984	0.5424063116370809
0.22718052738336714	0.5424063116370809
0.22718052738336714	0.5463510848126233
0.22920892494929007	0.5463510848126233
0.22920892494929007	0.5542406311637081
0.23123732251521298	0.5542406311637081
0.23123732251521298	0.5621301775147929
0.23732251521298176	0.5621301775147929
0.23732251521298176	0.5641025641025641
0.23935091277890466	0.5641025641025641
0.23935091277890466	0.5660749506903353
0.2413793103448276	0.5660749506903353
0.2413793103448276	0.571992110453649
0.2434077079107505	0.571992110453649
0.2434077079107505	0.5759368836291914
0.24949290060851928	0.5759368836291914
0.24949290060851928	0.5798816568047337
0.2535496957403651	0.5798816568047337
0.2535496957403651	0.5857988165680473
0.25760649087221094	0.5857988165680473
0.25760649087221094	0.5897435897435898
0.2616632860040568	0.5897435897435898
0.2616632860040568	0.5936883629191322
0.2738336713995943	0.5936883629191322
0.2738336713995943	0.5956607495069034
0.29006085192697767	0.5956607495069034
0.29006085192697767	0.5996055226824457
0.29411764705882354	0.5996055226824457
0.29411764705882354	0.6035502958579881
0.3002028397565923	0.6035502958579881
0.3002028397565923	0.6055226824457594
0.3022312373225152	0.6055226824457594
0.3022312373225152	0.6074950690335306
0.30628803245436104	0.6074950690335306
0.30628803245436104	0.621301775147929
0.3103448275862069	0.621301775147929
0.3103448275862069	0.6232741617357002
0.3144016227180527	0.6232741617357002
0.3144016227180527	0.6272189349112426
0.3225152129817444	0.6272189349112426
0.3225152129817444	0.6291913214990138
0.32454361054766734	0.6291913214990138
0.32454361054766734	0.6331360946745562
0.3265720081135903	0.6331360946745562
0.3265720081135903	0.6370808678500987
0.3306288032454361	0.6370808678500987
0.3306288032454361	0.6390532544378699
0.3367139959432049	0.6390532544378699
0.3367139959432049	0.6449704142011834
0.33874239350912777	0.6449704142011834
0.33874239350912777	0.6489151873767258
0.34279918864097364	0.6489151873767258
0.34279918864097364	0.6548323471400395
0.3448275862068966	0.6548323471400395
0.3448275862068966	0.6568047337278107
0.3488843813387424	0.6568047337278107
0.3488843813387424	0.6627218934911243
0.3509127789046653	0.6627218934911243
0.3509127789046653	0.6646942800788954
0.35496957403651114	0.6646942800788954
0.35496957403651114	0.6666666666666666
0.3630831643002028	0.6666666666666666
0.3630831643002028	0.6725838264299803
0.3691683569979716	0.6725838264299803
0.3691683569979716	0.6785009861932939
0.3772819472616633	0.6785009861932939
0.3772819472616633	0.6824457593688363
0.3793103448275862	0.6824457593688363
0.3793103448275862	0.6844181459566075
0.39148073022312374	0.6844181459566075
0.39148073022312374	0.6863905325443787
0.39553752535496955	0.6863905325443787
0.39553752535496955	0.6883629191321499
0.3975659229208925	0.6883629191321499
0.3975659229208925	0.7001972386587771
0.40162271805273836	0.7001972386587771
0.40162271805273836	0.7021696252465484
0.4056795131845842	0.7021696252465484
0.4056795131845842	0.7100591715976331
0.4117647058823529	0.7100591715976331
0.4117647058823529	0.7199211045364892
0.4198782961460446	0.7199211045364892
0.4198782961460446	0.7218934911242604
0.4279918864097363	0.7218934911242604
0.4279918864097363	0.727810650887574
0.4300202839756592	0.727810650887574
0.4300202839756592	0.7317554240631163
0.4340770791075051	0.7317554240631163
0.4340770791075051	0.7357001972386588
0.43610547667342797	0.7357001972386588
0.43610547667342797	0.7435897435897436
0.44016227180527384	0.7435897435897436
0.44016227180527384	0.7455621301775148
0.4421906693711968	0.7455621301775148
0.4421906693711968	0.7514792899408284
0.44421906693711966	0.7514792899408284
0.44421906693711966	0.7613412228796844
0.4462474645030426	0.7613412228796844
0.4462474645030426	0.7633136094674556
0.4543610547667343	0.7633136094674556
0.4543610547667343	0.7652859960552268
0.460446247464503	0.7652859960552268
0.460446247464503	0.7692307692307693
0.46247464503042596	0.7692307692307693
0.46247464503042596	0.7712031558185405
0.4685598377281947	0.7712031558185405
0.4685598377281947	0.7731755424063116
0.47058823529411764	0.7731755424063116
0.47058823529411764	0.7810650887573964
0.4787018255578093	0.7810650887573964
0.4787018255578093	0.7830374753451677
0.486815415821501	0.7830374753451677
0.486815415821501	0.7869822485207101
0.48884381338742394	0.7869822485207101
0.48884381338742394	0.7889546351084813
0.4908722109533469	0.7889546351084813
0.4908722109533469	0.7909270216962525
0.4969574036511156	0.7909270216962525
0.4969574036511156	0.7928994082840237
0.5010141987829615	0.7928994082840237
0.5010141987829615	0.796844181459566
0.5111561866125761	0.796844181459566
0.5111561866125761	0.7988165680473372
0.5152129817444219	0.7988165680473372
0.5152129817444219	0.8007889546351085
0.5172413793103449	0.8007889546351085
0.5172413793103449	0.8027613412228797
0.5192697768762677	0.8027613412228797
0.5192697768762677	0.8086785009861933
0.5273833671399595	0.8086785009861933
0.5273833671399595	0.8126232741617357
0.5294117647058824	0.8126232741617357
0.5294117647058824	0.814595660749507
0.5314401622718052	0.814595660749507
0.5314401622718052	0.8205128205128205
0.5334685598377282	0.8205128205128205
0.5334685598377282	0.8224852071005917
0.5415821501014199	0.8224852071005917
0.5415821501014199	0.8244575936883629
0.5476673427991886	0.8244575936883629
0.5476673427991886	0.8264299802761341
0.5496957403651116	0.8264299802761341
0.5496957403651116	0.8284023668639053
0.5537525354969574	0.8284023668639053
0.5537525354969574	0.8303747534516766
0.5598377281947262	0.8303747534516766
0.5598377281947262	0.834319526627219
0.5679513184584178	0.834319526627219
0.5679513184584178	0.8362919132149902
0.5720081135902637	0.8362919132149902
0.5720081135902637	0.8402366863905325
0.5801217038539553	0.8402366863905325
0.5801217038539553	0.8422090729783037
0.5821501014198783	0.8422090729783037
0.5821501014198783	0.8441814595660749
0.5963488843813387	0.8441814595660749
0.5963488843813387	0.8500986193293886
0.6085192697768763	0.8500986193293886
0.6085192697768763	0.8520710059171598
0.6146044624746451	0.8520710059171598
0.6146044624746451	0.854043392504931
0.6227180527383367	0.854043392504931
0.6227180527383367	0.8560157790927022
0.6288032454361054	0.8560157790927022
0.6288032454361054	0.8599605522682445
0.6308316430020284	0.8599605522682445
0.6308316430020284	0.8658777120315582
0.6369168356997972	0.8658777120315582
0.6369168356997972	0.8698224852071006
0.6551724137931034	0.8698224852071006
0.6551724137931034	0.8717948717948718
0.6612576064908722	0.8717948717948718
0.6612576064908722	0.873767258382643
0.665314401622718	0.873767258382643
0.665314401622718	0.8777120315581854
0.6673427991886409	0.8777120315581854
0.6673427991886409	0.8816568047337278
0.6815415821501014	0.8816568047337278
0.6815415821501014	0.883629191321499
0.6855983772819473	0.883629191321499
0.6855983772819473	0.8895463510848126
0.6937119675456389	0.8895463510848126
0.6937119675456389	0.8915187376725838
0.6977687626774848	0.8915187376725838
0.6977687626774848	0.893491124260355
0.7119675456389453	0.893491124260355
0.7119675456389453	0.8954635108481263
0.7221095334685599	0.8954635108481263
0.7221095334685599	0.8974358974358975
0.7302231237322515	0.8974358974358975
0.7302231237322515	0.8994082840236687
0.7342799188640974	0.8994082840236687
0.7342799188640974	0.9013806706114399
0.7403651115618661	0.9013806706114399
0.7403651115618661	0.903353057199211
0.742393509127789	0.903353057199211
0.742393509127789	0.9053254437869822
0.744421906693712	0.9053254437869822
0.744421906693712	0.9072978303747534
0.7464503042596349	0.9072978303747534
0.7464503042596349	0.9112426035502958
0.7484787018255578	0.9112426035502958
0.7484787018255578	0.9171597633136095
0.7525354969574036	0.9171597633136095
0.7525354969574036	0.9211045364891519
0.7586206896551724	0.9211045364891519
0.7586206896551724	0.9230769230769231
0.77079107505071	0.9230769230769231
0.77079107505071	0.9250493096646942
0.7748478701825557	0.9250493096646942
0.7748478701825557	0.9309664694280079
0.7789046653144016	0.9309664694280079
0.7789046653144016	0.9329388560157791
0.7809330628803245	0.9329388560157791
0.7809330628803245	0.9349112426035503
0.7849898580121704	0.9349112426035503
0.7849898580121704	0.9368836291913215
0.795131845841785	0.9368836291913215
0.795131845841785	0.9388560157790927
0.7991886409736308	0.9388560157790927
0.7991886409736308	0.9428007889546351
0.8032454361054767	0.9428007889546351
0.8032454361054767	0.9447731755424064
0.8052738336713996	0.9447731755424064
0.8052738336713996	0.9467455621301775
0.8073022312373225	0.9467455621301775
0.8073022312373225	0.9487179487179487
0.8174442190669371	0.9487179487179487
0.8174442190669371	0.9506903353057199
0.8255578093306288	0.9506903353057199
0.8255578093306288	0.9546351084812623
0.8275862068965517	0.9546351084812623
0.8275862068965517	0.9566074950690335
0.8296146044624746	0.9566074950690335
0.8296146044624746	0.960552268244576
0.8356997971602435	0.960552268244576
0.8356997971602435	0.9625246548323472
0.8417849898580122	0.9625246548323472
0.8417849898580122	0.9664694280078896
0.8620689655172413	0.9664694280078896
0.8620689655172413	0.9684418145956607
0.8661257606490872	0.9684418145956607
0.8661257606490872	0.9704142011834319
0.8701825557809331	0.9704142011834319
0.8701825557809331	0.9723865877712031
0.8762677484787018	0.9723865877712031
0.8762677484787018	0.9743589743589743
0.8924949290060852	0.9743589743589743
0.8924949290060852	0.9763313609467456
0.9046653144016227	0.9763313609467456
0.9046653144016227	0.9783037475345168
0.9168356997971603	0.9783037475345168
0.9168356997971603	0.9822485207100592
0.9290060851926978	0.9822485207100592
0.9290060851926978	0.9842209072978304
0.9371196754563894	0.9842209072978304
0.9371196754563894	0.9881656804733728
0.9553752535496958	0.9881656804733728
0.9553752535496958	0.9921104536489151
0.9655172413793104	0.9921104536489151
0.9655172413793104	0.9940828402366864
0.9675456389452333	0.9940828402366864
0.9675456389452333	0.9960552268244576
0.9817444219066938	0.9960552268244576
0.9817444219066938	0.9980276134122288
0.9878296146044625	0.9980276134122288
0.9878296146044625	1.0
1.0	1.0


==> data/prefix/sst2/roc/prefix_20.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.002028397565922921	0.0019723865877712033
0.002028397565922921	0.015779092702169626
0.004056795131845842	0.015779092702169626
0.004056795131845842	0.05719921104536489
0.006085192697768763	0.05719921104536489
0.006085192697768763	0.06903353057199212
0.010141987829614604	0.06903353057199212
0.010141987829614604	0.09664694280078895
0.014198782961460446	0.09664694280078895
0.014198782961460446	0.10256410256410256
0.016227180527383367	0.10256410256410256
0.016227180527383367	0.14398422090729784
0.018255578093306288	0.14398422090729784
0.018255578093306288	0.15187376725838264
0.02028397565922921	0.15187376725838264
0.02028397565922921	0.15384615384615385
0.02231237322515213	0.15384615384615385
0.02231237322515213	0.16568047337278108
0.02434077079107505	0.16568047337278108
0.02434077079107505	0.16765285996055226
0.02636916835699797	0.16765285996055226
0.02636916835699797	0.16962524654832348
0.028397565922920892	0.16962524654832348
0.028397565922920892	0.17357001972386588
0.032454361054766734	0.17357001972386588
0.032454361054766734	0.1814595660749507
0.034482758620689655	0.1814595660749507
0.034482758620689655	0.19723865877712032
0.038539553752535496	0.19723865877712032
0.038539553752535496	0.20315581854043394
0.04462474645030426	0.20315581854043394
0.04462474645030426	0.20907297830374755
0.04665314401622718	0.20907297830374755
0.04665314401622718	0.21696252465483234
0.0486815415821501	0.21696252465483234
0.0486815415821501	0.23274161735700197
0.05070993914807302	0.23274161735700197
0.05070993914807302	0.23471400394477318
0.05273833671399594	0.23471400394477318
0.05273833671399594	0.2406311637080868
0.056795131845841784	0.2406311637080868
0.056795131845841784	0.2485207100591716
0.058823529411764705	0.2485207100591716
0.058823529411764705	0.2583826429980276
0.060851926977687626	0.2583826429980276
0.060851926977687626	0.26627218934911245
0.06896551724137931	0.26627218934911245
0.06896551724137931	0.2682445759368836
0.07099391480730223	0.2682445759368836
0.07099391480730223	0.2702169625246548
0.07302231237322515	0.2702169625246548
0.07302231237322515	0.27416173570019725
0.07505070993914807	0.27416173570019725
0.07505070993914807	0.27613412228796846
0.07707910750507099	0.27613412228796846
0.07707910750507099	0.28994082840236685
0.08316430020283976	0.28994082840236685
0.08316430020283976	0.29191321499013806
0.08519269776876268	0.29191321499013806
0.08519269776876268	0.30177514792899407
0.0872210953346856	0.30177514792899407
0.0872210953346856	0.3076923076923077
0.08924949290060852	0.3076923076923077
0.08924949290060852	0.3175542406311637
0.09330628803245436	0.3175542406311637
0.09330628803245436	0.3214990138067061
0.09533468559837728	0.3214990138067061
0.09533468559837728	0.3254437869822485
0.0973630831643002	0.3254437869822485
0.0973630831643002	0.33136094674556216
0.10344827586206896	0.33136094674556216
0.10344827586206896	0.3333333333333333
0.10547667342799188	0.3333333333333333
0.10547667342799188	0.33530571992110453
0.1075050709939148	0.33530571992110453
0.1075050709939148	0.33925049309664695
0.10953346855983773	0.33925049309664695
0.10953346855983773	0.34911242603550297
0.11156186612576065	0.34911242603550297
0.11156186612576065	0.35502958579881655
0.11359026369168357	0.35502958579881655
0.11359026369168357	0.3609467455621302
0.11764705882352941	0.3609467455621302
0.11764705882352941	0.3629191321499014
0.11967545638945233	0.3629191321499014
0.11967545638945233	0.3668639053254438
0.12170385395537525	0.3668639053254438
0.12170385395537525	0.3708086785009862
0.1257606490872211	0.3708086785009862
0.1257606490872211	0.3727810650887574
0.12778904665314403	0.3727810650887574
0.12778904665314403	0.3747534516765286
0.12981744421906694	0.3747534516765286
0.12981744421906694	0.3826429980276134
0.13184584178498987	0.3826429980276134
0.13184584178498987	0.39644970414201186
0.13387423935091278	0.39644970414201186
0.13387423935091278	0.398422090729783
0.1359026369168357	0.398422090729783
0.1359026369168357	0.40039447731755423
0.13793103448275862	0.40039447731755423
0.13793103448275862	0.40433925049309666
0.14198782961460446	0.40433925049309666
0.14198782961460446	0.4260355029585799
0.1460446247464503	0.4260355029585799
0.1460446247464503	0.42998027613412226
0.14807302231237324	0.42998027613412226
0.14807302231237324	0.43984220907297833
0.15010141987829614	0.43984220907297833
0.15010141987829614	0.44970414201183434
0.15212981744421908	0.44970414201183434
0.15212981744421908	0.45759368836291914
0.15415821501014199	0.45759368836291914
0.15415821501014199	0.45956607495069035
0.15618661257606492	0.45956607495069035
0.15618661257606492	0.47928994082840237
0.16024340770791076	0.47928994082840237
0.16024340770791076	0.4812623274161736
0.16227180527383367	0.4812623274161736
0.16227180527383367	0.48520710059171596
0.1663286004056795	0.48520710059171596
0.1663286004056795	0.4911242603550296
0.16835699797160245	0.4911242603550296
0.16835699797160245	0.4930966469428008
0.1724137931034483	0.4930966469428008
0.1724137931034483	0.49506903353057197
0.17647058823529413	0.49506903353057197
0.17647058823529413	0.4970414201183432
0.17849898580121704	0.4970414201183432
0.17849898580121704	0.5088757396449705
0.18052738336713997	0.5088757396449705
0.18052738336713997	0.5108481262327417
0.18661257606490872	0.5108481262327417
0.18661257606490872	0.5207100591715976
0.19066937119675456	0.5207100591715976
0.19066937119675456	0.52465483234714
0.1926977687626775	0.52465483234714
0.1926977687626775	0.5325443786982249
0.20081135902636918	0.5325443786982249
0.20081135902636918	0.5443786982248521
0.2028397565922921	0.5443786982248521
0.2028397565922921	0.5463510848126233
0.21703853955375255	0.5463510848126233
0.21703853955375255	0.5581854043392505
0.2231237322515213	0.5581854043392505
0.2231237322515213	0.5621301775147929
0.23123732251521298	0.5621301775147929
0.23123732251521298	0.5641025641025641
0.23529411764705882	0.5641025641025641
0.23529411764705882	0.5660749506903353
0.23732251521298176	0.5660749506903353
0.23732251521298176	0.5680473372781065
0.2413793103448276	0.5680473372781065
0.2413793103448276	0.571992110453649
0.2434077079107505	0.571992110453649
0.2434077079107505	0.5759368836291914
0.24949290060851928	0.5759368836291914
0.24949290060851928	0.5838264299802761
0.25963488843813387	0.5838264299802761
0.25963488843813387	0.5857988165680473
0.2616632860040568	0.5857988165680473
0.2616632860040568	0.5877712031558185
0.26369168356997974	0.5877712031558185
0.26369168356997974	0.5897435897435898
0.2657200811359026	0.5897435897435898
0.2657200811359026	0.5936883629191322
0.26774847870182555	0.5936883629191322
0.26774847870182555	0.5976331360946746
0.2697768762677485	0.5976331360946746
0.2697768762677485	0.5996055226824457
0.2778904665314402	0.5996055226824457
0.2778904665314402	0.6035502958579881
0.2799188640973631	0.6035502958579881
0.2799188640973631	0.6074950690335306
0.281947261663286	0.6074950690335306
0.281947261663286	0.6094674556213018
0.2839756592292089	0.6094674556213018
0.2839756592292089	0.611439842209073
0.29006085192697767	0.611439842209073
0.29006085192697767	0.6153846153846154
0.2920892494929006	0.6153846153846154
0.2920892494929006	0.6193293885601578
0.29411764705882354	0.6193293885601578
0.29411764705882354	0.6232741617357002
0.29817444219066935	0.6232741617357002
0.29817444219066935	0.6252465483234714
0.3002028397565923	0.6252465483234714
0.3002028397565923	0.6291913214990138
0.3022312373225152	0.6291913214990138
0.3022312373225152	0.6331360946745562
0.30425963488843816	0.6331360946745562
0.30425963488843816	0.6351084812623274
0.30628803245436104	0.6351084812623274
0.30628803245436104	0.6410256410256411
0.31643002028397565	0.6410256410256411
0.31643002028397565	0.6449704142011834
0.3184584178498986	0.6449704142011834
0.3184584178498986	0.6489151873767258
0.3204868154158215	0.6489151873767258
0.3204868154158215	0.650887573964497
0.3225152129817444	0.650887573964497
0.3225152129817444	0.6528599605522682
0.3265720081135903	0.6528599605522682
0.3265720081135903	0.6587771203155819
0.3286004056795132	0.6587771203155819
0.3286004056795132	0.6646942800788954
0.33468559837728196	0.6646942800788954
0.33468559837728196	0.6666666666666666
0.3367139959432049	0.6666666666666666
0.3367139959432049	0.6686390532544378
0.33874239350912777	0.6686390532544378
0.33874239350912777	0.6706114398422091
0.3407707910750507	0.6706114398422091
0.3407707910750507	0.6745562130177515
0.34279918864097364	0.6745562130177515
0.34279918864097364	0.6785009861932939
0.3448275862068966	0.6785009861932939
0.3448275862068966	0.6824457593688363
0.35699797160243407	0.6824457593688363
0.35699797160243407	0.6903353057199211
0.36105476673427994	0.6903353057199211
0.36105476673427994	0.6942800788954635
0.3630831643002028	0.6942800788954635
0.3630831643002028	0.6982248520710059
0.36511156186612576	0.6982248520710059
0.36511156186612576	0.7001972386587771
0.3671399594320487	0.7001972386587771
0.3671399594320487	0.7061143984220908
0.3691683569979716	0.7061143984220908
0.3691683569979716	0.7080867850098619
0.38336713995943206	0.7080867850098619
0.38336713995943206	0.7140039447731755
0.385395537525355	0.7140039447731755
0.385395537525355	0.7159763313609467
0.3935091277890467	0.7159763313609467
0.3935091277890467	0.717948717948718
0.39553752535496955	0.717948717948718
0.39553752535496955	0.7199211045364892
0.40162271805273836	0.7199211045364892
0.40162271805273836	0.7238658777120316
0.40365111561866124	0.7238658777120316
0.40365111561866124	0.7258382642998028
0.4056795131845842	0.7258382642998028
0.4056795131845842	0.727810650887574
0.40973630831643004	0.727810650887574
0.40973630831643004	0.7317554240631163
0.4178498985801217	0.7317554240631163
0.4178498985801217	0.7337278106508875
0.4198782961460446	0.7337278106508875
0.4198782961460446	0.73767258382643
0.4340770791075051	0.73767258382643
0.4340770791075051	0.7396449704142012
0.44421906693711966	0.7396449704142012
0.44421906693711966	0.7554240631163708
0.4462474645030426	0.7554240631163708
0.4462474645030426	0.757396449704142
0.4482758620689655	0.757396449704142
0.4482758620689655	0.7593688362919132
0.45030425963488846	0.7593688362919132
0.45030425963488846	0.7613412228796844
0.4543610547667343	0.7613412228796844
0.4543610547667343	0.7633136094674556
0.4665314401622718	0.7633136094674556
0.4665314401622718	0.7652859960552268
0.47058823529411764	0.7652859960552268
0.47058823529411764	0.7672583826429981
0.4766734279918864	0.7672583826429981
0.4766734279918864	0.7692307692307693
0.4787018255578093	0.7692307692307693
0.4787018255578093	0.7712031558185405
0.4827586206896552	0.7712031558185405
0.4827586206896552	0.7731755424063116
0.48884381338742394	0.7731755424063116
0.48884381338742394	0.7751479289940828
0.4908722109533469	0.7751479289940828
0.4908722109533469	0.7790927021696252
0.4949290060851927	0.7790927021696252
0.4949290060851927	0.7810650887573964
0.5070993914807302	0.7810650887573964
0.5070993914807302	0.7830374753451677
0.513184584178499	0.7830374753451677
0.513184584178499	0.7869822485207101
0.5152129817444219	0.7869822485207101
0.5152129817444219	0.7889546351084813
0.5172413793103449	0.7889546351084813
0.5172413793103449	0.8007889546351085
0.5192697768762677	0.8007889546351085
0.5192697768762677	0.8047337278106509
0.5273833671399595	0.8047337278106509
0.5273833671399595	0.8067061143984221
0.537525354969574	0.8067061143984221
0.537525354969574	0.8086785009861933
0.539553752535497	0.8086785009861933
0.539553752535497	0.8106508875739645
0.5415821501014199	0.8106508875739645
0.5415821501014199	0.814595660749507
0.5537525354969574	0.814595660749507
0.5537525354969574	0.8165680473372781
0.5578093306288032	0.8165680473372781
0.5578093306288032	0.8205128205128205
0.5598377281947262	0.8205128205128205
0.5598377281947262	0.8284023668639053
0.5720081135902637	0.8284023668639053
0.5720081135902637	0.8323471400394478
0.5760649087221096	0.8323471400394478
0.5760649087221096	0.834319526627219
0.5841784989858012	0.834319526627219
0.5841784989858012	0.8362919132149902
0.5882352941176471	0.8362919132149902
0.5882352941176471	0.8422090729783037
0.592292089249493	0.8422090729783037
0.592292089249493	0.8441814595660749
0.5943204868154158	0.8441814595660749
0.5943204868154158	0.8481262327416174
0.5963488843813387	0.8481262327416174
0.5963488843813387	0.854043392504931
0.6004056795131846	0.854043392504931
0.6004056795131846	0.8579881656804734
0.6044624746450304	0.8579881656804734
0.6044624746450304	0.8599605522682445
0.6166328600405679	0.8599605522682445
0.6166328600405679	0.8619329388560157
0.6267748478701826	0.8619329388560157
0.6267748478701826	0.8658777120315582
0.6348884381338742	0.8658777120315582
0.6348884381338742	0.8678500986193294
0.6389452332657201	0.8678500986193294
0.6389452332657201	0.8698224852071006
0.6470588235294118	0.8698224852071006
0.6470588235294118	0.873767258382643
0.6511156186612576	0.873767258382643
0.6511156186612576	0.8757396449704142
0.6531440162271805	0.8757396449704142
0.6531440162271805	0.8777120315581854
0.6572008113590264	0.8777120315581854
0.6572008113590264	0.8816568047337278
0.6795131845841785	0.8816568047337278
0.6795131845841785	0.8915187376725838
0.6896551724137931	0.8915187376725838
0.6896551724137931	0.8954635108481263
0.6937119675456389	0.8954635108481263
0.6937119675456389	0.8974358974358975
0.6997971602434077	0.8974358974358975
0.6997971602434077	0.9053254437869822
0.7058823529411765	0.9053254437869822
0.7058823529411765	0.9072978303747534
0.7079107505070994	0.9072978303747534
0.7079107505070994	0.9112426035502958
0.7119675456389453	0.9112426035502958
0.7119675456389453	0.9132149901380671
0.718052738336714	0.9132149901380671
0.718052738336714	0.9171597633136095
0.7241379310344828	0.9171597633136095
0.7241379310344828	0.9191321499013807
0.7322515212981744	0.9191321499013807
0.7322515212981744	0.9211045364891519
0.7363083164300203	0.9211045364891519
0.7363083164300203	0.9230769230769231
0.7383367139959433	0.9230769230769231
0.7383367139959433	0.9250493096646942
0.7525354969574036	0.9250493096646942
0.7525354969574036	0.9309664694280079
0.7565922920892495	0.9309664694280079
0.7565922920892495	0.9329388560157791
0.7586206896551724	0.9329388560157791
0.7586206896551724	0.9388560157790927
0.7606490872210954	0.9388560157790927
0.7606490872210954	0.9428007889546351
0.7768762677484787	0.9428007889546351
0.7768762677484787	0.9487179487179487
0.7910750507099391	0.9487179487179487
0.7910750507099391	0.9506903353057199
0.7991886409736308	0.9506903353057199
0.7991886409736308	0.9526627218934911
0.8012170385395537	0.9526627218934911
0.8012170385395537	0.9546351084812623
0.8133874239350912	0.9546351084812623
0.8133874239350912	0.9566074950690335
0.8154158215010142	0.9566074950690335
0.8154158215010142	0.9585798816568047
0.8296146044624746	0.9585798816568047
0.8296146044624746	0.960552268244576
0.8316430020283976	0.960552268244576
0.8316430020283976	0.9625246548323472
0.8356997971602435	0.9625246548323472
0.8356997971602435	0.9644970414201184
0.8377281947261663	0.9644970414201184
0.8377281947261663	0.9664694280078896
0.8397565922920892	0.9664694280078896
0.8397565922920892	0.9684418145956607
0.845841784989858	0.9684418145956607
0.845841784989858	0.9743589743589743
0.8701825557809331	0.9743589743589743
0.8701825557809331	0.9763313609467456
0.8722109533468559	0.9763313609467456
0.8722109533468559	0.9822485207100592
0.8742393509127789	0.9822485207100592
0.8742393509127789	0.9842209072978304
0.8864097363083164	0.9842209072978304
0.8864097363083164	0.9861932938856016
0.8945233265720081	0.9861932938856016
0.8945233265720081	0.9881656804733728
0.896551724137931	0.9881656804733728
0.896551724137931	0.9901380670611439
0.9310344827586207	0.9901380670611439
0.9310344827586207	0.9921104536489151
0.9553752535496958	0.9921104536489151
0.9553752535496958	0.9940828402366864
0.9675456389452333	0.9940828402366864
0.9675456389452333	0.9960552268244576
0.9695740365111561	0.9960552268244576
0.9695740365111561	0.9980276134122288
0.973630831643002	0.9980276134122288
0.973630831643002	1.0
1.0	1.0


==> data/prefix/sst2/roc/prefix_30.tsv <==
fpr	tpr
0.0	0.0
0.0	0.0019723865877712033
0.0	0.009861932938856016
0.002028397565922921	0.009861932938856016
0.002028397565922921	0.05917159763313609
0.004056795131845842	0.05917159763313609
0.004056795131845842	0.0611439842209073
0.006085192697768763	0.0611439842209073
0.006085192697768763	0.06903353057199212
0.010141987829614604	0.06903353057199212
0.010141987829614604	0.08875739644970414
0.012170385395537525	0.08875739644970414
0.012170385395537525	0.13806706114398423
0.014198782961460446	0.13806706114398423
0.014198782961460446	0.14398422090729784
0.016227180527383367	0.14398422090729784
0.016227180527383367	0.16173570019723865
0.018255578093306288	0.16173570019723865
0.018255578093306288	0.16765285996055226
0.02028397565922921	0.16765285996055226
0.02028397565922921	0.1992110453648915
0.02231237322515213	0.1992110453648915
0.02231237322515213	0.20512820512820512
0.02434077079107505	0.20512820512820512
0.02434077079107505	0.20710059171597633
0.02636916835699797	0.20710059171597633
0.02636916835699797	0.22287968441814596
0.028397565922920892	0.22287968441814596
0.028397565922920892	0.23865877712031558
0.030425963488843813	0.23865877712031558
0.030425963488843813	0.25443786982248523
0.032454361054766734	0.25443786982248523
0.032454361054766734	0.2603550295857988
0.034482758620689655	0.2603550295857988
0.034482758620689655	0.26232741617357
0.036511156186612576	0.26232741617357
0.036511156186612576	0.26627218934911245
0.038539553752535496	0.26627218934911245
0.038539553752535496	0.2682445759368836
0.04056795131845842	0.2682445759368836
0.04056795131845842	0.27218934911242604
0.04259634888438134	0.27218934911242604
0.04259634888438134	0.27416173570019725
0.04665314401622718	0.27416173570019725
0.04665314401622718	0.27613412228796846
0.0486815415821501	0.27613412228796846
0.0486815415821501	0.29191321499013806
0.05070993914807302	0.29191321499013806
0.05070993914807302	0.2938856015779093
0.05273833671399594	0.2938856015779093
0.05273833671399594	0.2978303747534517
0.05476673427991886	0.2978303747534517
0.05476673427991886	0.3116370808678501
0.056795131845841784	0.3116370808678501
0.056795131845841784	0.31952662721893493
0.058823529411764705	0.31952662721893493
0.058823529411764705	0.3214990138067061
0.060851926977687626	0.3214990138067061
0.060851926977687626	0.32938856015779094
0.06288032454361055	0.32938856015779094
0.06288032454361055	0.33727810650887574
0.06490872210953347	0.33727810650887574
0.06490872210953347	0.34122287968441817
0.07099391480730223	0.34122287968441817
0.07099391480730223	0.34516765285996054
0.07302231237322515	0.34516765285996054
0.07302231237322515	0.34714003944773175
0.07505070993914807	0.34714003944773175
0.07505070993914807	0.3510848126232742
0.07707910750507099	0.3510848126232742
0.07707910750507099	0.3530571992110454
0.07910750507099391	0.3530571992110454
0.07910750507099391	0.36489151873767256
0.08113590263691683	0.36489151873767256
0.08113590263691683	0.3727810650887574
0.0872210953346856	0.3727810650887574
0.0872210953346856	0.3767258382642998
0.08924949290060852	0.3767258382642998
0.08924949290060852	0.378698224852071
0.09127789046653144	0.378698224852071
0.09127789046653144	0.39447731755424065
0.09330628803245436	0.39447731755424065
0.09330628803245436	0.40039447731755423
0.0973630831643002	0.40039447731755423
0.0973630831643002	0.41025641025641024
0.10141987829614604	0.41025641025641024
0.10141987829614604	0.41420118343195267
0.10344827586206896	0.41420118343195267
0.10344827586206896	0.4161735700197239
0.10547667342799188	0.4161735700197239
0.10547667342799188	0.4358974358974359
0.1075050709939148	0.4358974358974359
0.1075050709939148	0.4418145956607495
0.10953346855983773	0.4418145956607495
0.10953346855983773	0.4477317554240631
0.11156186612576065	0.4477317554240631
0.11156186612576065	0.4516765285996055
0.11561866125760649	0.4516765285996055
0.11561866125760649	0.46548323471400394
0.11764705882352941	0.46548323471400394
0.11764705882352941	0.46745562130177515
0.11967545638945233	0.46745562130177515
0.11967545638945233	0.46942800788954636
0.12170385395537525	0.46942800788954636
0.12170385395537525	0.47731755424063116
0.12373225152129817	0.47731755424063116
0.12373225152129817	0.4832347140039448
0.1257606490872211	0.4832347140039448
0.1257606490872211	0.4930966469428008
0.13184584178498987	0.4930966469428008
0.13184584178498987	0.5009861932938856
0.13387423935091278	0.5009861932938856
0.13387423935091278	0.5069033530571992
0.1359026369168357	0.5069033530571992
0.1359026369168357	0.5108481262327417
0.13793103448275862	0.5108481262327417
0.13793103448275862	0.5128205128205128
0.13995943204868155	0.5128205128205128
0.13995943204868155	0.5167652859960552
0.1440162271805274	0.5167652859960552
0.1440162271805274	0.5207100591715976
0.1460446247464503	0.5207100591715976
0.1460446247464503	0.5226824457593688
0.14807302231237324	0.5226824457593688
0.14807302231237324	0.52465483234714
0.15212981744421908	0.52465483234714
0.15212981744421908	0.5285996055226825
0.15415821501014199	0.5285996055226825
0.15415821501014199	0.5305719921104537
0.15618661257606492	0.5305719921104537
0.15618661257606492	0.5325443786982249
0.15821501014198783	0.5325443786982249
0.15821501014198783	0.5364891518737672
0.16024340770791076	0.5364891518737672
0.16024340770791076	0.5443786982248521
0.16227180527383367	0.5443786982248521
0.16227180527383367	0.5502958579881657
0.1643002028397566	0.5502958579881657
0.1643002028397566	0.5542406311637081
0.17038539553752535	0.5542406311637081
0.17038539553752535	0.5562130177514792
0.1744421906693712	0.5562130177514792
0.1744421906693712	0.5581854043392505
0.17647058823529413	0.5581854043392505
0.17647058823529413	0.5601577909270217
0.18255578093306288	0.5601577909270217
0.18255578093306288	0.5700197238658777
0.1947261663286004	0.5700197238658777
0.1947261663286004	0.5759368836291914
0.19675456389452334	0.5759368836291914
0.19675456389452334	0.5779092702169625
0.19878296146044624	0.5779092702169625
0.19878296146044624	0.5798816568047337
0.20081135902636918	0.5798816568047337
0.20081135902636918	0.5818540433925049
0.2028397565922921	0.5818540433925049
0.2028397565922921	0.5857988165680473
0.20486815415821502	0.5857988165680473
0.20486815415821502	0.591715976331361
0.20689655172413793	0.591715976331361
0.20689655172413793	0.5956607495069034
0.20892494929006086	0.5956607495069034
0.20892494929006086	0.5976331360946746
0.2129817444219067	0.5976331360946746
0.2129817444219067	0.6015779092702169
0.2150101419878296	0.6015779092702169
0.2150101419878296	0.6055226824457594
0.21906693711967545	0.6055226824457594
0.21906693711967545	0.6094674556213018
0.2231237322515213	0.6094674556213018
0.2231237322515213	0.611439842209073
0.22718052738336714	0.611439842209073
0.22718052738336714	0.6134122287968442
0.23123732251521298	0.6134122287968442
0.23123732251521298	0.6153846153846154
0.2332657200811359	0.6153846153846154
0.2332657200811359	0.6173570019723866
0.23529411764705882	0.6173570019723866
0.23529411764705882	0.621301775147929
0.23935091277890466	0.621301775147929
0.23935091277890466	0.6272189349112426
0.2413793103448276	0.6272189349112426
0.2413793103448276	0.631163708086785
0.2434077079107505	0.631163708086785
0.2434077079107505	0.6331360946745562
0.24543610547667344	0.6331360946745562
0.24543610547667344	0.6370808678500987
0.24949290060851928	0.6370808678500987
0.24949290060851928	0.6429980276134122
0.25760649087221094	0.6429980276134122
0.25760649087221094	0.6469428007889546
0.26369168356997974	0.6469428007889546
0.26369168356997974	0.6489151873767258
0.26774847870182555	0.6489151873767258
0.26774847870182555	0.650887573964497
0.2697768762677485	0.650887573964497
0.2697768762677485	0.6528599605522682
0.2718052738336714	0.6528599605522682
0.2718052738336714	0.6548323471400395
0.27586206896551724	0.6548323471400395
0.27586206896551724	0.6568047337278107
0.281947261663286	0.6568047337278107
0.281947261663286	0.6607495069033531
0.2839756592292089	0.6607495069033531
0.2839756592292089	0.6706114398422091
0.2920892494929006	0.6706114398422091
0.2920892494929006	0.6765285996055227
0.29817444219066935	0.6765285996055227
0.29817444219066935	0.6785009861932939
0.3002028397565923	0.6785009861932939
0.3002028397565923	0.6844181459566075
0.30425963488843816	0.6844181459566075
0.30425963488843816	0.7001972386587771
0.30628803245436104	0.7001972386587771
0.30628803245436104	0.7080867850098619
0.30831643002028397	0.7080867850098619
0.30831643002028397	0.7140039447731755
0.3103448275862069	0.7140039447731755
0.3103448275862069	0.7159763313609467
0.3144016227180527	0.7159763313609467
0.3144016227180527	0.7199211045364892
0.3204868154158215	0.7199211045364892
0.3204868154158215	0.7218934911242604
0.3225152129817444	0.7218934911242604
0.3225152129817444	0.7238658777120316
0.3286004056795132	0.7238658777120316
0.3286004056795132	0.7297830374753451
0.3306288032454361	0.7297830374753451
0.3306288032454361	0.7337278106508875
0.33468559837728196	0.7337278106508875
0.33468559837728196	0.73767258382643
0.3448275862068966	0.73767258382643
0.3448275862068966	0.7396449704142012
0.3488843813387424	0.7396449704142012
0.3488843813387424	0.7416173570019724
0.3509127789046653	0.7416173570019724
0.3509127789046653	0.7435897435897436
0.35496957403651114	0.7435897435897436
0.35496957403651114	0.7495069033530573
0.35699797160243407	0.7495069033530573
0.35699797160243407	0.7534516765285996
0.359026369168357	0.7534516765285996
0.359026369168357	0.757396449704142
0.36511156186612576	0.757396449704142
0.36511156186612576	0.7613412228796844
0.3671399594320487	0.7613412228796844
0.3671399594320487	0.7633136094674556
0.3711967545638945	0.7633136094674556
0.3711967545638945	0.7672583826429981
0.3772819472616633	0.7672583826429981
0.3772819472616633	0.7692307692307693
0.38336713995943206	0.7692307692307693
0.38336713995943206	0.7731755424063116
0.3935091277890467	0.7731755424063116
0.3935091277890467	0.7751479289940828
0.4077079107505071	0.7751479289940828
0.4077079107505071	0.777120315581854
0.40973630831643004	0.777120315581854
0.40973630831643004	0.7830374753451677
0.4178498985801217	0.7830374753451677
0.4178498985801217	0.7850098619329389
0.4259634888438134	0.7850098619329389
0.4259634888438134	0.7869822485207101
0.43610547667342797	0.7869822485207101
0.43610547667342797	0.7889546351084813
0.44016227180527384	0.7889546351084813
0.44016227180527384	0.7909270216962525
0.4421906693711968	0.7909270216962525
0.4421906693711968	0.7928994082840237
0.4462474645030426	0.7928994082840237
0.4462474645030426	0.7948717948717948
0.45030425963488846	0.7948717948717948
0.45030425963488846	0.796844181459566
0.45233265720081134	0.796844181459566
0.45233265720081134	0.7988165680473372
0.4563894523326572	0.7988165680473372
0.4563894523326572	0.8007889546351085
0.460446247464503	0.8007889546351085
0.460446247464503	0.8086785009861933
0.47058823529411764	0.8086785009861933
0.47058823529411764	0.8106508875739645
0.4726166328600406	0.8106508875739645
0.4726166328600406	0.8165680473372781
0.4746450304259635	0.8165680473372781
0.4746450304259635	0.8205128205128205
0.4949290060851927	0.8205128205128205
0.4949290060851927	0.8224852071005917
0.49898580121703856	0.8224852071005917
0.49898580121703856	0.8244575936883629
0.5070993914807302	0.8244575936883629
0.5070993914807302	0.8264299802761341
0.5111561866125761	0.8264299802761341
0.5111561866125761	0.8323471400394478
0.513184584178499	0.8323471400394478
0.513184584178499	0.834319526627219
0.5152129817444219	0.834319526627219
0.5152129817444219	0.8402366863905325
0.5172413793103449	0.8402366863905325
0.5172413793103449	0.8422090729783037
0.5314401622718052	0.8422090729783037
0.5314401622718052	0.8441814595660749
0.5334685598377282	0.8441814595660749
0.5334685598377282	0.8461538461538461
0.5354969574036511	0.8461538461538461
0.5354969574036511	0.8520710059171598
0.5415821501014199	0.8520710059171598
0.5415821501014199	0.854043392504931
0.5436105476673428	0.854043392504931
0.5436105476673428	0.8560157790927022
0.5476673427991886	0.8560157790927022
0.5476673427991886	0.8579881656804734
0.5537525354969574	0.8579881656804734
0.5537525354969574	0.8658777120315582
0.5618661257606491	0.8658777120315582
0.5618661257606491	0.8678500986193294
0.5862068965517241	0.8678500986193294
0.5862068965517241	0.8698224852071006
0.5882352941176471	0.8698224852071006
0.5882352941176471	0.8717948717948718
0.5943204868154158	0.8717948717948718
0.5943204868154158	0.8796844181459567
0.5963488843813387	0.8796844181459567
0.5963488843813387	0.8816568047337278
0.6004056795131846	0.8816568047337278
0.6004056795131846	0.8856015779092702
0.6105476673427992	0.8856015779092702
0.6105476673427992	0.8875739644970414
0.6206896551724138	0.8875739644970414
0.6206896551724138	0.8915187376725838
0.6369168356997972	0.8915187376725838
0.6369168356997972	0.893491124260355
0.6389452332657201	0.893491124260355
0.6389452332657201	0.8994082840236687
0.6470588235294118	0.8994082840236687
0.6470588235294118	0.9013806706114399
0.6490872210953347	0.9013806706114399
0.6490872210953347	0.9053254437869822
0.6592292089249493	0.9053254437869822
0.6592292089249493	0.9072978303747534
0.6632860040567952	0.9072978303747534
0.6632860040567952	0.9112426035502958
0.6673427991886409	0.9112426035502958
0.6673427991886409	0.9151873767258383
0.6693711967545639	0.9151873767258383
0.6693711967545639	0.9171597633136095
0.6896551724137931	0.9171597633136095
0.6896551724137931	0.9211045364891519
0.6977687626774848	0.9211045364891519
0.6977687626774848	0.9230769230769231
0.7099391480730223	0.9230769230769231
0.7099391480730223	0.9250493096646942
0.7281947261663286	0.9250493096646942
0.7281947261663286	0.9270216962524654
0.7302231237322515	0.9270216962524654
0.7302231237322515	0.9289940828402367
0.744421906693712	0.9289940828402367
0.744421906693712	0.9329388560157791
0.7484787018255578	0.9329388560157791
0.7484787018255578	0.9349112426035503
0.7768762677484787	0.9349112426035503
0.7768762677484787	0.9368836291913215
0.7849898580121704	0.9368836291913215
0.7849898580121704	0.9408284023668639
0.7890466531440162	0.9408284023668639
0.7890466531440162	0.9447731755424064
0.8012170385395537	0.9447731755424064
0.8012170385395537	0.9467455621301775
0.8032454361054767	0.9467455621301775
0.8032454361054767	0.9487179487179487
0.8052738336713996	0.9487179487179487
0.8052738336713996	0.9506903353057199
0.8113590263691683	0.9506903353057199
0.8113590263691683	0.9526627218934911
0.8356997971602435	0.9526627218934911
0.8356997971602435	0.9566074950690335
0.8377281947261663	0.9566074950690335
0.8377281947261663	0.9585798816568047
0.8397565922920892	0.9585798816568047
0.8397565922920892	0.960552268244576
0.847870182555781	0.960552268244576
0.847870182555781	0.9625246548323472
0.8519269776876268	0.9625246548323472
0.8519269776876268	0.9644970414201184
0.8742393509127789	0.9644970414201184
0.8742393509127789	0.9664694280078896
0.8823529411764706	0.9664694280078896
0.8823529411764706	0.9704142011834319
0.8884381338742393	0.9704142011834319
0.8884381338742393	0.9723865877712031
0.9046653144016227	0.9723865877712031
0.9046653144016227	0.9763313609467456
0.9168356997971603	0.9763313609467456
0.9168356997971603	0.9783037475345168
0.9249492900608519	0.9783037475345168
0.9249492900608519	0.980276134122288
0.9269776876267748	0.980276134122288
0.9269776876267748	0.9822485207100592
0.9290060851926978	0.9822485207100592
0.9290060851926978	0.9842209072978304
0.9310344827586207	0.9842209072978304
0.9310344827586207	0.9861932938856016
0.9411764705882353	0.9861932938856016
0.9411764705882353	0.9881656804733728
0.9513184584178499	0.9881656804733728
0.9513184584178499	0.9901380670611439
0.9533468559837728	0.9901380670611439
0.9533468559837728	0.9921104536489151
0.9695740365111561	0.9921104536489151
0.9695740365111561	0.9980276134122288
0.9959432048681541	0.9980276134122288
0.9959432048681541	1.0
1.0	1.0

